A visual study of ICP variants for Lidar Odometry

Odometry with lidar sensors is a state-of-the-art method to estimate the ego pose of a moving vehicle. Many implementations of lidar odometry use variants of the Iterative Closest Point (ICP) algorithm. Real-world effects such as dynamic objects, non-overlapping areas, and sensor noise diminish the accuracy of ICP. We build on a recently proposed method that makes these effects visible by visualizing the multidimensional objective function of ICP in two dimensions. We use this method to study different ICP variants in the context of lidar odometry. In addition, we propose a novel method to filter out dynamic objects and to address the ego blind spot problem.

==> data/0_100_EDGEEDGELINESEGMENT_rmse.txt <==
-1	0.524457
-0.99	0.523528
-0.98	0.523919
-0.97	0.524514
-0.96	0.523621
-0.95	0.521893
-0.94	0.521249
-0.93	0.522306
-0.92	0.521558
-0.91	0.5219
-0.9	0.520854
-0.89	0.52251
-0.88	0.524465
-0.87	0.524108
-0.86	0.522148
-0.85	0.522069
-0.84	0.521114
-0.83	0.52257
-0.82	0.520276
-0.81	0.520173
-0.8	0.519645
-0.79	0.518691
-0.78	0.51709
-0.77	0.518086
-0.76	0.518004
-0.75	0.519008
-0.74	0.519121
-0.73	0.517746
-0.72	0.516051
-0.71	0.515372
-0.7	0.514247
-0.69	0.514333
-0.68	0.51361
-0.67	0.512342
-0.66	0.513032
-0.65	0.514118
-0.64	0.513478
-0.63	0.512647
-0.62	0.510083
-0.61	0.507234
-0.6	0.506746
-0.59	0.506584
-0.58	0.506104
-0.57	0.503209
-0.56	0.501952
-0.55	0.501869
-0.54	0.501744
-0.53	0.500913
-0.52	0.501184
-0.51	0.499937
-0.5	0.501215
-0.49	0.502289
-0.48	0.502635
-0.47	0.502756
-0.46	0.503393
-0.45	0.502436
-0.44	0.504318
-0.43	0.5033
-0.42	0.501793
-0.41	0.501042
-0.4	0.500608
-0.39	0.501149
-0.38	0.501526
-0.37	0.501506
-0.36	0.499522
-0.35	0.497676
-0.34	0.497208
-0.33	0.495736
-0.32	0.496
-0.31	0.496665
-0.3	0.494535
-0.29	0.493577
-0.28	0.493236
-0.27	0.491822
-0.26	0.488355
-0.25	0.486396
-0.24	0.48711
-0.23	0.488433
-0.22	0.485777
-0.21	0.484479
-0.2	0.485111
-0.19	0.484712
-0.18	0.482926
-0.17	0.482667
-0.16	0.484834
-0.15	0.483378
-0.14	0.483074
-0.13	0.480513
-0.12	0.479312
-0.11	0.478404
-0.1	0.478526
-0.09	0.47814
-0.08	0.47652
-0.07	0.475148
-0.06	0.474608
-0.05	0.475588
-0.04	0.476716
-0.03	0.476003
-0.02	0.473574
-0.01	0.473194
0	0.473174
0.01	0.47165
0.02	0.471141
0.03	0.470289
0.04	0.471051
0.05	0.470604
0.06	0.468743
0.07	0.467792
0.08	0.46722
0.09	0.46612
0.1	0.466245
0.11	0.467736
0.12	0.466036
0.13	0.464315
0.14	0.46425
0.15	0.462925
0.16	0.461162
0.17	0.460359
0.18	0.4583
0.19	0.457288
0.2	0.454331
0.21	0.452529
0.22	0.451593
0.23	0.452837
0.24	0.451664
0.25	0.44946
0.26	0.449654
0.27	0.449201
0.28	0.448328
0.29	0.446867
0.3	0.44677
0.31	0.44426
0.32	0.443055
0.33	0.442709
0.34	0.443769
0.35	0.443895
0.36	0.446723
0.37	0.446186
0.38	0.443968
0.39	0.443491
0.4	0.443969
0.41	0.443632
0.42	0.441586
0.43	0.440801
0.44	0.438446
0.45	0.437203
0.46	0.434862
0.47	0.433529
0.48	0.431683
0.49	0.430247
0.5	0.430745
0.51	0.430045
0.52	0.429785
0.53	0.428199
0.54	0.426568
0.55	0.424004
0.56	0.424858
0.57	0.420951
0.58	0.41883
0.59	0.417223
0.6	0.41562
0.61	0.4148
0.62	0.410825
0.63	0.408181
0.64	0.40615
0.65	0.403357
0.66	0.40346
0.67	0.403332
0.68	0.403457
0.69	0.402787
0.7	0.399777
0.71	0.398473
0.72	0.397212
0.73	0.395284
0.74	0.39595
0.75	0.395018
0.76	0.392916
0.77	0.390832
0.78	0.388221
0.79	0.386213
0.8	0.384344
0.81	0.380818
0.82	0.380413
0.83	0.377195
0.84	0.374669
0.85	0.369384
0.86	0.366321
0.87	0.362129
0.88	0.359918
0.89	0.355062
0.9	0.351444
0.91	0.349045
0.92	0.345888
0.93	0.343443
0.94	0.341338
0.95	0.338719
0.96	0.334817
0.97	0.332179
0.98	0.330028
0.99	0.328813
1	0.327671
1.01	0.326878
1.02	0.32774
1.03	0.327632
1.04	0.329799
1.05	0.330923
1.06	0.33118
1.07	0.332807
1.08	0.335268
1.09	0.336919
1.1	0.338835
1.11	0.341837
1.12	0.345148
1.13	0.347432
1.14	0.3503
1.15	0.353239
1.16	0.357302
1.17	0.361134
1.18	0.36742
1.19	0.371998
1.2	0.374088
1.21	0.377396
1.22	0.382289
1.23	0.381547
1.24	0.384511
1.25	0.387989
1.26	0.390567
1.27	0.392867
1.28	0.395558
1.29	0.397529
1.3	0.400614
1.31	0.400485
1.32	0.405788
1.33	0.406947
1.34	0.408231
1.35	0.41032
1.36	0.412623
1.37	0.413805
1.38	0.415104
1.39	0.419593
1.4	0.422646
1.41	0.426253
1.42	0.427498
1.43	0.429862
1.44	0.432501
1.45	0.431698
1.46	0.435008
1.47	0.436085
1.48	0.439802
1.49	0.43941
1.5	0.440714
1.51	0.443729
1.52	0.446787
1.53	0.448683
1.54	0.448552
1.55	0.449097
1.56	0.450536
1.57	0.451909
1.58	0.452574
1.59	0.453464
1.6	0.453393
1.61	0.455442
1.62	0.458553
1.63	0.462061
1.64	0.464113
1.65	0.466574
1.66	0.466861
1.67	0.46673
1.68	0.466968
1.69	0.47031
1.7	0.471974
1.71	0.473868
1.72	0.474344
1.73	0.475049
1.74	0.475112
1.75	0.475044
1.76	0.477685
1.77	0.477929
1.78	0.478639
1.79	0.480762
1.8	0.482424
1.81	0.482752
1.82	0.481438
1.83	0.484051
1.84	0.484174
1.85	0.485018
1.86	0.484975
1.87	0.483681
1.88	0.486287
1.89	0.487535
1.9	0.486495
1.91	0.487238
1.92	0.489169
1.93	0.490806
1.94	0.491382
1.95	0.490092
1.96	0.491269
1.97	0.490754
1.98	0.489349
1.99	0.489137
2	0.490759


==> data/0_100_PLANARPLANAR_rmse.txt <==
-1	0.223196
-0.99	0.224105
-0.98	0.224266
-0.97	0.22445
-0.96	0.224493
-0.95	0.223946
-0.94	0.223396
-0.93	0.222565
-0.92	0.2226
-0.91	0.222398
-0.9	0.222843
-0.89	0.223218
-0.88	0.223372
-0.87	0.223542
-0.86	0.22301
-0.85	0.223051
-0.84	0.222774
-0.83	0.222214
-0.82	0.221513
-0.81	0.220913
-0.8	0.220307
-0.79	0.21996
-0.78	0.218432
-0.77	0.218251
-0.76	0.217905
-0.75	0.217826
-0.74	0.216259
-0.73	0.215675
-0.72	0.215261
-0.71	0.215361
-0.7	0.216037
-0.69	0.21566
-0.68	0.214594
-0.67	0.214525
-0.66	0.214726
-0.65	0.215204
-0.64	0.21391
-0.63	0.214148
-0.62	0.214603
-0.61	0.214509
-0.6	0.214878
-0.59	0.215011
-0.58	0.214663
-0.57	0.214268
-0.56	0.214307
-0.55	0.213737
-0.54	0.213641
-0.53	0.213379
-0.52	0.213758
-0.51	0.213471
-0.5	0.213379
-0.49	0.213057
-0.48	0.212418
-0.47	0.212498
-0.46	0.212709
-0.45	0.212718
-0.44	0.212506
-0.43	0.212358
-0.42	0.21155
-0.41	0.210581
-0.4	0.21055
-0.39	0.210249
-0.38	0.209387
-0.37	0.208656
-0.36	0.207666
-0.35	0.205956
-0.34	0.206867
-0.33	0.205625
-0.32	0.205069
-0.31	0.204749
-0.3	0.204377
-0.29	0.203558
-0.28	0.203175
-0.27	0.203047
-0.26	0.203293
-0.25	0.203284
-0.24	0.202566
-0.23	0.202434
-0.22	0.202006
-0.21	0.201473
-0.2	0.200605
-0.19	0.199568
-0.18	0.199036
-0.17	0.199125
-0.16	0.19872
-0.15	0.197755
-0.14	0.196818
-0.13	0.195761
-0.12	0.195722
-0.11	0.193796
-0.1	0.193335
-0.09	0.193086
-0.08	0.192933
-0.07	0.193884
-0.06	0.194485
-0.05	0.194537
-0.04	0.196348
-0.03	0.197555
-0.02	0.197627
-0.01	0.196866
0	0.195877
0.01	0.195982
0.02	0.196343
0.03	0.196468
0.04	0.195821
0.05	0.195151
0.06	0.193335
0.07	0.192424
0.08	0.191299
0.09	0.190361
0.1	0.189089
0.11	0.187126
0.12	0.186632
0.13	0.185378
0.14	0.184566
0.15	0.183964
0.16	0.183002
0.17	0.181741
0.18	0.180466
0.19	0.178847
0.2	0.176872
0.21	0.175185
0.22	0.174516
0.23	0.173702
0.24	0.171843
0.25	0.170415
0.26	0.168696
0.27	0.167208
0.28	0.165489
0.29	0.163864
0.3	0.162682
0.31	0.160851
0.32	0.159697
0.33	0.157591
0.34	0.156305
0.35	0.155397
0.36	0.153848
0.37	0.152534
0.38	0.151016
0.39	0.149199
0.4	0.147675
0.41	0.145579
0.42	0.143822
0.43	0.142241
0.44	0.140164
0.45	0.138679
0.46	0.136531
0.47	0.134273
0.48	0.132414
0.49	0.131211
0.5	0.129417
0.51	0.127265
0.52	0.125764
0.53	0.124067
0.54	0.121924
0.55	0.12023
0.56	0.118667
0.57	0.117052
0.58	0.115451
0.59	0.113697
0.6	0.112145
0.61	0.110318
0.62	0.108473
0.63	0.106847
0.64	0.10493
0.65	0.103367
0.66	0.101425
0.67	0.100056
0.68	0.0983687
0.69	0.0968636
0.7	0.0955462
0.71	0.0943206
0.72	0.0932423
0.73	0.0918643
0.74	0.0902946
0.75	0.0885332
0.76	0.0871641
0.77	0.0858594
0.78	0.08484
0.79	0.0837813
0.8	0.0827784
0.81	0.0816733
0.82	0.0809115
0.83	0.0800642
0.84	0.0791455
0.85	0.078898
0.86	0.0778694
0.87	0.077145
0.88	0.0763507
0.89	0.0759429
0.9	0.0756078
0.91	0.0753788
0.92	0.0751685
0.93	0.0748145
0.94	0.0745432
0.95	0.0748066
0.96	0.074551
0.97	0.0745186
0.98	0.0748416
0.99	0.0743444
1	0.0743816
1.01	0.0746372
1.02	0.0754505
1.03	0.076141
1.04	0.0766905
1.05	0.077152
1.06	0.0775419
1.07	0.0784122
1.08	0.0793445
1.09	0.0799988
1.1	0.0808995
1.11	0.0819351
1.12	0.0828493
1.13	0.0840456
1.14	0.0853759
1.15	0.0862198
1.16	0.0874059
1.17	0.0889527
1.18	0.0905016
1.19	0.0921814
1.2	0.0930662
1.21	0.0943715
1.22	0.0953724
1.23	0.0968968
1.24	0.0983589
1.25	0.0999932
1.26	0.101239
1.27	0.10325
1.28	0.105059
1.29	0.106644
1.3	0.108528
1.31	0.110043
1.32	0.111509
1.33	0.112911
1.34	0.114424
1.35	0.116045
1.36	0.117649
1.37	0.119109
1.38	0.121029
1.39	0.122865
1.4	0.12494
1.41	0.126621
1.42	0.128294
1.43	0.129559
1.44	0.13165
1.45	0.133268
1.46	0.135062
1.47	0.136426
1.48	0.138461
1.49	0.139638
1.5	0.140969
1.51	0.142357
1.52	0.143889
1.53	0.145098
1.54	0.147406
1.55	0.149486
1.56	0.151174
1.57	0.152413
1.58	0.154278
1.59	0.155777
1.6	0.157472
1.61	0.159098
1.62	0.160266
1.63	0.162192
1.64	0.163258
1.65	0.165076
1.66	0.166225
1.67	0.167561
1.68	0.169366
1.69	0.170653
1.7	0.171917
1.71	0.172587
1.72	0.174055
1.73	0.175792
1.74	0.176366
1.75	0.17783
1.76	0.179908
1.77	0.181377
1.78	0.18234
1.79	0.183723
1.8	0.184247
1.81	0.185461
1.82	0.186751
1.83	0.189058
1.84	0.189816
1.85	0.190753
1.86	0.19195
1.87	0.192789
1.88	0.194152
1.89	0.195063
1.9	0.196124
1.91	0.196844
1.92	0.198496
1.93	0.199985
1.94	0.200735
1.95	0.201107
1.96	0.202023
1.97	0.203024
1.98	0.204039
1.99	0.203937
2	0.204073


==> data/0_100_POINT_PLANE_rmse.txt <==
-1	0.613856
-0.999	0.613779
-0.998	0.61373
-0.997	0.613503
-0.996	0.613642
-0.995	0.613363
-0.994	0.613131
-0.993	0.612946
-0.992	0.612709
-0.991	0.612566
-0.99	0.612346
-0.989	0.612136
-0.988	0.612064
-0.987	0.612009
-0.986	0.611994
-0.985	0.611708
-0.984	0.611493
-0.983	0.611347
-0.982	0.611114
-0.981	0.610898
-0.98	0.610798
-0.979	0.610603
-0.978	0.61034
-0.977	0.610057
-0.976	0.609894
-0.975	0.60965
-0.974	0.609452
-0.973	0.609331
-0.972	0.609166
-0.971	0.608926
-0.97	0.608751
-0.969	0.60846
-0.968	0.608261
-0.967	0.608109
-0.966	0.607902
-0.965	0.607701
-0.964	0.60749
-0.963	0.607338
-0.962	0.607056
-0.961	0.60682
-0.96	0.606679
-0.959	0.60642
-0.958	0.606216
-0.957	0.605898
-0.956	0.605628
-0.955	0.605399
-0.954	0.605174
-0.953	0.604996
-0.952	0.604787
-0.951	0.604492
-0.95	0.60427
-0.949	0.604073
-0.948	0.603853
-0.947	0.60359
-0.946	0.603279
-0.945	0.603043
-0.944	0.602914
-0.943	0.602695
-0.942	0.602578
-0.941	0.602378
-0.94	0.602091
-0.939	0.601835
-0.938	0.601561
-0.937	0.60133
-0.936	0.601196
-0.935	0.600984
-0.934	0.600792
-0.933	0.600522
-0.932	0.600255
-0.931	0.600304
-0.93	0.600073
-0.929	0.599888
-0.928	0.599714
-0.927	0.599517
-0.926	0.599279
-0.925	0.599047
-0.924	0.598782
-0.923	0.598525
-0.922	0.598293
-0.921	0.598066
-0.92	0.597856
-0.919	0.597731
-0.918	0.597523
-0.917	0.597115
-0.916	0.597027
-0.915	0.596777
-0.914	0.596496
-0.913	0.596272
-0.912	0.596003
-0.911	0.59599
-0.91	0.595783
-0.909	0.595487
-0.908	0.595537
-0.907	0.595306
-0.906	0.595033
-0.905	0.594854
-0.904	0.594754
-0.903	0.594514
-0.902	0.594289
-0.901	0.594039
-0.9	0.593908
-0.899	0.593623
-0.898	0.593393
-0.897	0.593349
-0.896	0.593109
-0.895	0.592921
-0.894	0.592654
-0.893	0.592365
-0.892	0.592203
-0.891	0.591874
-0.89	0.591659
-0.889	0.591335
-0.888	0.591168
-0.887	0.590969
-0.886	0.590702
-0.885	0.590251
-0.884	0.590098
-0.883	0.590046
-0.882	0.589842
-0.881	0.58955
-0.88	0.589342
-0.879	0.589048
-0.878	0.589012
-0.877	0.588954
-0.876	0.588565
-0.875	0.588379
-0.874	0.58814
-0.873	0.587876
-0.872	0.587601
-0.871	0.5873
-0.87	0.587072
-0.869	0.586846
-0.868	0.586589
-0.867	0.586308
-0.866	0.586043
-0.865	0.58579
-0.864	0.58559
-0.863	0.585445
-0.862	0.585174
-0.861	0.585005
-0.86	0.584724
-0.859	0.584552
-0.858	0.584261
-0.857	0.584026
-0.856	0.583881
-0.855	0.58363
-0.854	0.583452
-0.853	0.583269
-0.852	0.583004
-0.851	0.582797
-0.85	0.582558
-0.849	0.582322
-0.848	0.582025
-0.847	0.581794
-0.846	0.581539
-0.845	0.581296
-0.844	0.581159
-0.843	0.580948
-0.842	0.58074
-0.841	0.580481
-0.84	0.580313
-0.839	0.580104
-0.838	0.579838
-0.837	0.579527
-0.836	0.579306
-0.835	0.579193
-0.834	0.578932
-0.833	0.57868
-0.832	0.578582
-0.831	0.578342
-0.83	0.578092
-0.829	0.57784
-0.828	0.577567
-0.827	0.57738
-0.826	0.57712
-0.825	0.576895
-0.824	0.576739
-0.823	0.576482
-0.822	0.576207
-0.821	0.575942
-0.82	0.57572
-0.819	0.575494
-0.818	0.575208
-0.817	0.575033
-0.816	0.575175
-0.815	0.574982
-0.814	0.574684
-0.813	0.574389
-0.812	0.57408
-0.811	0.573793
-0.81	0.573544
-0.809	0.573532
-0.808	0.573268
-0.807	0.572976
-0.806	0.572724
-0.805	0.572524
-0.804	0.572332
-0.803	0.572034
-0.802	0.571895
-0.801	0.571625
-0.8	0.571343
-0.799	0.571088
-0.798	0.570871
-0.797	0.570624
-0.796	0.570343
-0.795	0.570066
-0.794	0.569989
-0.793	0.569739
-0.792	0.569592
-0.791	0.56928
-0.79	0.569047
-0.789	0.568807
-0.788	0.568558
-0.787	0.568321
-0.786	0.568049
-0.785	0.567795
-0.784	0.567544
-0.783	0.567269
-0.782	0.56701
-0.781	0.566729
-0.78	0.566444
-0.779	0.566192
-0.778	0.565925
-0.777	0.565655
-0.776	0.565388
-0.775	0.565139
-0.774	0.564916
-0.773	0.564713
-0.772	0.564485
-0.771	0.564238
-0.77	0.564055
-0.769	0.563801
-0.768	0.563549
-0.767	0.563432
-0.766	0.563189
-0.765	0.562966
-0.764	0.562734
-0.763	0.562467
-0.762	0.562282
-0.761	0.562055
-0.76	0.561814
-0.759	0.561619
-0.758	0.561367
-0.757	0.561055
-0.756	0.560946
-0.755	0.560767
-0.754	0.560416
-0.753	0.560291
-0.752	0.560027
-0.751	0.559775
-0.75	0.559542
-0.749	0.559231
-0.748	0.55898
-0.747	0.558741
-0.746	0.558485
-0.745	0.558277
-0.744	0.558028
-0.743	0.557729
-0.742	0.557448
-0.741	0.557213
-0.74	0.557018
-0.739	0.556744
-0.738	0.556459
-0.737	0.556197
-0.736	0.555918
-0.735	0.555652
-0.734	0.555353
-0.733	0.555229
-0.732	0.554956
-0.731	0.554778
-0.73	0.554463
-0.729	0.55421
-0.728	0.55393
-0.727	0.553707
-0.726	0.553484
-0.725	0.553321
-0.724	0.553037
-0.723	0.552774
-0.722	0.552724
-0.721	0.55245
-0.72	0.552221
-0.719	0.551896
-0.718	0.551608
-0.717	0.5514
-0.716	0.551113
-0.715	0.550817
-0.714	0.55057
-0.713	0.550318
-0.712	0.55007
-0.711	0.549794
-0.71	0.549482
-0.709	0.549239
-0.708	0.549013
-0.707	0.548726
-0.706	0.548447
-0.705	0.548148
-0.704	0.547914
-0.703	0.547681
-0.702	0.547558
-0.701	0.547309
-0.7	0.547072
-0.699	0.546815
-0.698	0.546503
-0.697	0.546217
-0.696	0.545962
-0.695	0.54565
-0.694	0.545256
-0.693	0.54498
-0.692	0.544743
-0.691	0.544473
-0.69	0.54423
-0.689	0.543961
-0.688	0.543684
-0.687	0.543438
-0.686	0.543168
-0.685	0.542951
-0.684	0.542795
-0.683	0.542549
-0.682	0.542276
-0.681	0.542
-0.68	0.541571
-0.679	0.541309
-0.678	0.541057
-0.677	0.540765
-0.676	0.540493
-0.675	0.54025
-0.674	0.539967
-0.673	0.539748
-0.672	0.539454
-0.671	0.539198
-0.67	0.538867
-0.669	0.538593
-0.668	0.538307
-0.667	0.538054
-0.666	0.537746
-0.665	0.537493
-0.664	0.537196
-0.663	0.536912
-0.662	0.536571
-0.661	0.536316
-0.66	0.536026
-0.659	0.535763
-0.658	0.535515
-0.657	0.535282
-0.656	0.535078
-0.655	0.534787
-0.654	0.534512
-0.653	0.53424
-0.652	0.533952
-0.651	0.533733
-0.65	0.533388
-0.649	0.533111
-0.648	0.532821
-0.647	0.532578
-0.646	0.532293
-0.645	0.53205
-0.644	0.531778
-0.643	0.531536
-0.642	0.531347
-0.641	0.531087
-0.64	0.53091
-0.639	0.530622
-0.638	0.530356
-0.637	0.530086
-0.636	0.529876
-0.635	0.529598
-0.634	0.529318
-0.633	0.528952
-0.632	0.52868
-0.631	0.528476
-0.63	0.528206
-0.629	0.527934
-0.628	0.527583
-0.627	0.52732
-0.626	0.527053
-0.625	0.526812
-0.624	0.526547
-0.623	0.526311
-0.622	0.526026
-0.621	0.525729
-0.62	0.525512
-0.619	0.52525
-0.618	0.524916
-0.617	0.524655
-0.616	0.524346
-0.615	0.524039
-0.614	0.523745
-0.613	0.523458
-0.612	0.523199
-0.611	0.522969
-0.61	0.522752
-0.609	0.522559
-0.608	0.522323
-0.607	0.522026
-0.606	0.52175
-0.605	0.521455
-0.604	0.521127
-0.603	0.520821
-0.602	0.520546
-0.601	0.520352
-0.6	0.520038
-0.599	0.519731
-0.598	0.519523
-0.597	0.519292
-0.596	0.519051
-0.595	0.518847
-0.594	0.518565
-0.593	0.51824
-0.592	0.518012
-0.591	0.517721
-0.59	0.517459
-0.589	0.517143
-0.588	0.516915
-0.587	0.516611
-0.586	0.516319
-0.585	0.516066
-0.584	0.515814
-0.583	0.515522
-0.582	0.515282
-0.581	0.515054
-0.58	0.514823
-0.579	0.514561
-0.578	0.514268
-0.577	0.513974
-0.576	0.513694
-0.575	0.513342
-0.574	0.513094
-0.573	0.512801
-0.572	0.512546
-0.571	0.512244
-0.57	0.511961
-0.569	0.511809
-0.568	0.51157
-0.567	0.511292
-0.566	0.511005
-0.565	0.510689
-0.564	0.510401
-0.563	0.510139
-0.562	0.509816
-0.561	0.509486
-0.56	0.509194
-0.559	0.508871
-0.558	0.508607
-0.557	0.508267
-0.556	0.507992
-0.555	0.507684
-0.554	0.50741
-0.553	0.507122
-0.552	0.506848
-0.551	0.506523
-0.55	0.50624
-0.549	0.506
-0.548	0.50576
-0.547	0.505461
-0.546	0.50517
-0.545	0.504887
-0.544	0.504594
-0.543	0.504272
-0.542	0.503961
-0.541	0.503689
-0.54	0.503297
-0.539	0.50301
-0.538	0.502754
-0.537	0.502485
-0.536	0.502097
-0.535	0.501753
-0.534	0.501541
-0.533	0.501238
-0.532	0.500924
-0.531	0.500623
-0.53	0.500374
-0.529	0.500055
-0.528	0.499789
-0.527	0.499508
-0.526	0.499194
-0.525	0.499014
-0.524	0.498728
-0.523	0.498413
-0.522	0.498042
-0.521	0.497744
-0.52	0.497407
-0.519	0.49714
-0.518	0.496803
-0.517	0.496461
-0.516	0.496199
-0.515	0.495877
-0.514	0.495564
-0.513	0.495269
-0.512	0.49496
-0.511	0.494663
-0.51	0.494351
-0.509	0.494241
-0.508	0.493899
-0.507	0.493646
-0.506	0.493368
-0.505	0.493076
-0.504	0.492826
-0.503	0.492537
-0.502	0.492237
-0.501	0.491915
-0.5	0.491581
-0.499	0.491382
-0.498	0.491068
-0.497	0.490715
-0.496	0.490459
-0.495	0.490159
-0.494	0.489838
-0.493	0.489509
-0.492	0.489125
-0.491	0.488847
-0.49	0.488569
-0.489	0.488303
-0.488	0.488038
-0.487	0.487734
-0.486	0.487422
-0.485	0.487048
-0.484	0.486787
-0.483	0.486463
-0.482	0.486168
-0.481	0.485865
-0.48	0.48557
-0.479	0.485315
-0.478	0.485022
-0.477	0.4846
-0.476	0.484325
-0.475	0.484041
-0.474	0.483723
-0.473	0.483395
-0.472	0.483118
-0.471	0.482821
-0.47	0.482553
-0.469	0.482276
-0.468	0.481954
-0.467	0.481694
-0.466	0.481417
-0.465	0.481095
-0.464	0.480778
-0.463	0.48045
-0.462	0.480207
-0.461	0.479869
-0.46	0.479517
-0.459	0.479237
-0.458	0.478908
-0.457	0.478565
-0.456	0.478316
-0.455	0.477996
-0.454	0.47767
-0.453	0.477366
-0.452	0.477064
-0.451	0.476789
-0.45	0.476435
-0.449	0.476136
-0.448	0.475829
-0.447	0.475502
-0.446	0.475256
-0.445	0.475009
-0.444	0.474758
-0.443	0.47436
-0.442	0.474112
-0.441	0.473734
-0.44	0.47343
-0.439	0.473139
-0.438	0.472859
-0.437	0.472606
-0.436	0.472225
-0.435	0.471895
-0.434	0.471613
-0.433	0.471355
-0.432	0.471072
-0.431	0.470769
-0.43	0.47051
-0.429	0.470186
-0.428	0.46992
-0.427	0.46966
-0.426	0.469378
-0.425	0.469091
-0.424	0.468778
-0.423	0.468506
-0.422	0.468166
-0.421	0.467871
-0.42	0.467606
-0.419	0.467308
-0.418	0.467009
-0.417	0.466725
-0.416	0.466413
-0.415	0.466105
-0.414	0.465799
-0.413	0.465499
-0.412	0.4652
-0.411	0.464892
-0.41	0.464605
-0.409	0.464288
-0.408	0.463962
-0.407	0.463662
-0.406	0.463335
-0.405	0.462974
-0.404	0.462683
-0.403	0.46227
-0.402	0.461955
-0.401	0.461594
-0.4	0.4613
-0.399	0.46099
-0.398	0.460676
-0.397	0.460352
-0.396	0.460057
-0.395	0.459791
-0.394	0.459478
-0.393	0.459178
-0.392	0.458885
-0.391	0.458582
-0.39	0.458288
-0.389	0.457993
-0.388	0.457694
-0.387	0.457402
-0.386	0.457115
-0.385	0.456863
-0.384	0.456523
-0.383	0.456201
-0.382	0.455903
-0.381	0.45558
-0.38	0.455291
-0.379	0.454979
-0.378	0.454667
-0.377	0.454378
-0.376	0.454117
-0.375	0.453832
-0.374	0.453501
-0.373	0.453213
-0.372	0.452909
-0.371	0.452598
-0.37	0.45238
-0.369	0.452088
-0.368	0.451781
-0.367	0.451503
-0.366	0.451253
-0.365	0.450927
-0.364	0.45058
-0.363	0.45037
-0.362	0.450135
-0.361	0.449821
-0.36	0.449476
-0.359	0.449117
-0.358	0.44886
-0.357	0.448552
-0.356	0.448242
-0.355	0.447941
-0.354	0.447639
-0.353	0.447331
-0.352	0.447044
-0.351	0.446716
-0.35	0.446342
-0.349	0.446016
-0.348	0.445686
-0.347	0.44541
-0.346	0.445067
-0.345	0.444764
-0.344	0.444467
-0.343	0.444178
-0.342	0.443862
-0.341	0.443537
-0.34	0.443246
-0.339	0.442934
-0.338	0.44265
-0.337	0.442353
-0.336	0.442066
-0.335	0.441825
-0.334	0.441528
-0.333	0.441227
-0.332	0.440878
-0.331	0.440597
-0.33	0.44029
-0.329	0.439971
-0.328	0.439609
-0.327	0.439276
-0.326	0.438914
-0.325	0.438619
-0.324	0.438331
-0.323	0.438016
-0.322	0.437756
-0.321	0.437468
-0.32	0.43715
-0.319	0.436852
-0.318	0.436616
-0.317	0.436334
-0.316	0.436073
-0.315	0.435757
-0.314	0.435455
-0.313	0.435157
-0.312	0.434881
-0.311	0.434592
-0.31	0.434287
-0.309	0.433992
-0.308	0.433698
-0.307	0.433444
-0.306	0.433131
-0.305	0.432727
-0.304	0.432456
-0.303	0.432171
-0.302	0.431862
-0.301	0.431628
-0.3	0.431303
-0.299	0.430948
-0.298	0.430632
-0.297	0.430262
-0.296	0.429955
-0.295	0.429612
-0.294	0.429296
-0.293	0.429005
-0.292	0.428716
-0.291	0.428413
-0.29	0.428167
-0.289	0.427897
-0.288	0.427603
-0.287	0.427295
-0.286	0.42695
-0.285	0.426624
-0.284	0.426439
-0.283	0.426128
-0.282	0.425791
-0.281	0.42537
-0.28	0.425102
-0.279	0.424798
-0.278	0.424564
-0.277	0.424287
-0.276	0.423988
-0.275	0.423653
-0.274	0.423367
-0.273	0.423037
-0.272	0.422711
-0.271	0.422419
-0.27	0.422122
-0.269	0.421812
-0.268	0.421532
-0.267	0.421166
-0.266	0.420832
-0.265	0.42064
-0.264	0.420276
-0.263	0.420016
-0.262	0.419716
-0.261	0.419422
-0.26	0.419111
-0.259	0.418796
-0.258	0.418451
-0.257	0.41812
-0.256	0.417804
-0.255	0.417563
-0.254	0.417266
-0.253	0.416964
-0.252	0.41667
-0.251	0.416421
-0.25	0.416098
-0.249	0.415776
-0.248	0.415476
-0.247	0.415148
-0.246	0.414931
-0.245	0.414626
-0.244	0.414306
-0.243	0.414012
-0.242	0.41376
-0.241	0.413469
-0.24	0.413182
-0.239	0.412859
-0.238	0.412505
-0.237	0.412179
-0.236	0.411909
-0.235	0.411644
-0.234	0.411379
-0.233	0.411042
-0.232	0.410736
-0.231	0.410443
-0.23	0.410128
-0.229	0.409785
-0.228	0.409436
-0.227	0.40908
-0.226	0.40873
-0.225	0.408413
-0.224	0.408129
-0.223	0.40783
-0.222	0.407559
-0.221	0.407252
-0.22	0.406945
-0.219	0.406641
-0.218	0.406319
-0.217	0.406037
-0.216	0.40576
-0.215	0.405448
-0.214	0.405127
-0.213	0.404838
-0.212	0.404535
-0.211	0.404242
-0.21	0.403946
-0.209	0.403676
-0.208	0.403373
-0.207	0.403052
-0.206	0.402759
-0.205	0.402538
-0.204	0.402251
-0.203	0.401945
-0.202	0.401655
-0.201	0.401351
-0.2	0.401061
-0.199	0.400778
-0.198	0.400511
-0.197	0.400211
-0.196	0.399898
-0.195	0.399536
-0.194	0.399193
-0.193	0.398901
-0.192	0.398618
-0.191	0.398327
-0.19	0.398058
-0.189	0.397757
-0.188	0.397507
-0.187	0.397198
-0.186	0.396853
-0.185	0.396575
-0.184	0.396288
-0.183	0.396017
-0.182	0.395684
-0.181	0.395374
-0.18	0.395119
-0.179	0.39481
-0.178	0.39452
-0.177	0.394173
-0.176	0.393871
-0.175	0.393576
-0.174	0.393266
-0.173	0.392931
-0.172	0.392637
-0.171	0.392328
-0.17	0.392026
-0.169	0.391702
-0.168	0.391404
-0.167	0.391109
-0.166	0.390811
-0.165	0.390541
-0.164	0.390239
-0.163	0.389936
-0.162	0.389653
-0.161	0.389371
-0.16	0.389067
-0.159	0.388728
-0.158	0.388425
-0.157	0.388108
-0.156	0.387791
-0.155	0.387472
-0.154	0.387074
-0.153	0.386769
-0.152	0.386455
-0.151	0.386148
-0.15	0.385885
-0.149	0.385609
-0.148	0.385298
-0.147	0.384997
-0.146	0.384699
-0.145	0.384401
-0.144	0.384188
-0.143	0.383903
-0.142	0.383571
-0.141	0.383331
-0.14	0.383025
-0.139	0.382739
-0.138	0.382366
-0.137	0.382057
-0.136	0.381786
-0.135	0.381483
-0.134	0.381174
-0.133	0.380861
-0.132	0.380569
-0.131	0.380246
-0.13	0.379954
-0.129	0.379661
-0.128	0.37937
-0.127	0.379089
-0.126	0.378767
-0.125	0.378433
-0.124	0.378111
-0.123	0.377808
-0.122	0.377503
-0.121	0.377157
-0.12	0.37685
-0.119	0.376548
-0.118	0.376238
-0.117	0.375937
-0.116	0.375644
-0.115	0.375254
-0.114	0.374948
-0.113	0.374674
-0.112	0.374294
-0.111	0.373997
-0.11	0.373685
-0.109	0.373356
-0.108	0.373021
-0.107	0.372717
-0.106	0.372418
-0.105	0.37215
-0.104	0.371875
-0.103	0.371572
-0.102	0.371326
-0.101	0.371026
-0.1	0.370708
-0.099	0.370427
-0.098	0.370049
-0.097	0.369821
-0.096	0.369503
-0.095	0.369237
-0.094	0.368998
-0.093	0.368673
-0.092	0.368348
-0.091	0.368065
-0.09	0.367779
-0.089	0.367437
-0.088	0.367114
-0.087	0.366782
-0.086	0.366573
-0.085	0.366282
-0.084	0.365991
-0.083	0.365672
-0.082	0.365351
-0.081	0.365028
-0.08	0.364721
-0.079	0.364425
-0.078	0.364115
-0.077	0.363825
-0.076	0.363535
-0.075	0.363233
-0.074	0.362913
-0.073	0.362682
-0.072	0.362383
-0.071	0.362099
-0.07	0.361759
-0.069	0.361483
-0.068	0.361242
-0.067	0.360981
-0.066	0.360692
-0.065	0.360384
-0.064	0.360066
-0.063	0.359763
-0.062	0.359441
-0.061	0.359111
-0.06	0.35885
-0.059	0.358573
-0.058	0.358277
-0.057	0.357997
-0.056	0.357688
-0.055	0.357388
-0.054	0.357149
-0.053	0.356813
-0.052	0.356562
-0.051	0.356222
-0.05	0.355972
-0.049	0.355661
-0.048	0.355333
-0.047	0.355004
-0.046	0.354686
-0.045	0.354395
-0.044	0.354079
-0.043	0.353771
-0.042	0.353522
-0.041	0.353224
-0.04	0.352921
-0.039	0.352638
-0.038	0.352352
-0.037	0.35207
-0.036	0.351762
-0.035	0.351509
-0.034	0.351218
-0.033	0.350932
-0.032	0.350639
-0.031	0.350329
-0.03	0.349968
-0.029	0.349643
-0.028	0.349349
-0.027	0.349034
-0.026	0.348889
-0.025	0.348599
-0.024	0.348299
-0.023	0.347994
-0.022	0.347676
-0.021	0.347389
-0.02	0.34709
-0.019	0.346843
-0.018	0.34653
-0.017	0.34625
-0.016	0.345937
-0.015	0.345657
-0.014	0.345387
-0.013	0.34513
-0.012	0.344849
-0.011	0.344575
-0.01	0.34425
-0.009	0.343951
-0.008	0.343698
-0.007	0.343399
-0.006	0.343126
-0.005	0.342867
-0.004	0.342479
-0.003	0.342169
-0.002	0.341876
-0.001	0.341591
0	0.341294
0.001	0.341
0.002	0.340677
0.003	0.340411
0.004	0.34006
0.005	0.339765
0.006	0.339416
0.007	0.33911
0.008	0.338773
0.009	0.338455
0.01	0.338126
0.011	0.337821
0.012	0.33754
0.013	0.33723
0.014	0.33685
0.015	0.336571
0.016	0.336264
0.017	0.335962
0.018	0.335679
0.019	0.335402
0.02	0.335043
0.021	0.334715
0.022	0.334406
0.023	0.334104
0.024	0.33374
0.025	0.333496
0.026	0.33322
0.027	0.332906
0.028	0.3326
0.029	0.332327
0.03	0.332031
0.031	0.331729
0.032	0.331392
0.033	0.331098
0.034	0.330828
0.035	0.330509
0.036	0.330271
0.037	0.329986
0.038	0.329688
0.039	0.329398
0.04	0.329083
0.041	0.328652
0.042	0.328316
0.043	0.328032
0.044	0.327749
0.045	0.327431
0.046	0.327174
0.047	0.326897
0.048	0.326531
0.049	0.326195
0.05	0.325949
0.051	0.325623
0.052	0.325327
0.053	0.32501
0.054	0.324709
0.055	0.324393
0.056	0.324067
0.057	0.32376
0.058	0.32345
0.059	0.323148
0.06	0.322864
0.061	0.322539
0.062	0.322206
0.063	0.321874
0.064	0.321606
0.065	0.321259
0.066	0.320939
0.067	0.320575
0.068	0.320287
0.069	0.319955
0.07	0.31964
0.071	0.319344
0.072	0.319012
0.073	0.318665
0.074	0.318378
0.075	0.318042
0.076	0.317767
0.077	0.317477
0.078	0.317205
0.079	0.316898
0.08	0.316575
0.081	0.31627
0.082	0.315947
0.083	0.315662
0.084	0.315396
0.085	0.315114
0.086	0.314799
0.087	0.314521
0.088	0.314188
0.089	0.313877
0.09	0.313558
0.091	0.31327
0.092	0.312959
0.093	0.312638
0.094	0.312307
0.095	0.311987
0.096	0.311686
0.097	0.31135
0.098	0.310978
0.099	0.310646
0.1	0.310319
0.101	0.30999
0.102	0.30967
0.103	0.309336
0.104	0.308957
0.105	0.308663
0.106	0.308313
0.107	0.307937
0.108	0.30764
0.109	0.307339
0.11	0.307056
0.111	0.306745
0.112	0.306457
0.113	0.306114
0.114	0.305702
0.115	0.305413
0.116	0.305162
0.117	0.304878
0.118	0.304579
0.119	0.30425
0.12	0.303922
0.121	0.303612
0.122	0.30328
0.123	0.30301
0.124	0.302674
0.125	0.302384
0.126	0.302078
0.127	0.30168
0.128	0.301371
0.129	0.301054
0.13	0.300832
0.131	0.300499
0.132	0.300173
0.133	0.299882
0.134	0.299629
0.135	0.2993
0.136	0.298905
0.137	0.298576
0.138	0.298279
0.139	0.297954
0.14	0.297616
0.141	0.297322
0.142	0.29705
0.143	0.296729
0.144	0.296402
0.145	0.296131
0.146	0.295731
0.147	0.295412
0.148	0.295093
0.149	0.294728
0.15	0.294358
0.151	0.294047
0.152	0.2937
0.153	0.293403
0.154	0.293041
0.155	0.292724
0.156	0.292411
0.157	0.292106
0.158	0.291827
0.159	0.291499
0.16	0.291169
0.161	0.290794
0.162	0.29051
0.163	0.290184
0.164	0.28988
0.165	0.289579
0.166	0.28926
0.167	0.288945
0.168	0.288637
0.169	0.288289
0.17	0.287967
0.171	0.287694
0.172	0.287419
0.173	0.287093
0.174	0.286805
0.175	0.286554
0.176	0.286277
0.177	0.285984
0.178	0.28563
0.179	0.285312
0.18	0.285028
0.181	0.284675
0.182	0.284379
0.183	0.284102
0.184	0.283775
0.185	0.283466
0.186	0.283179
0.187	0.282884
0.188	0.282556
0.189	0.282266
0.19	0.281969
0.191	0.28165
0.192	0.281255
0.193	0.280903
0.194	0.28062
0.195	0.280334
0.196	0.279988
0.197	0.279667
0.198	0.279364
0.199	0.279061
0.2	0.278751
0.201	0.278429
0.202	0.278105
0.203	0.27779
0.204	0.277473
0.205	0.277164
0.206	0.276853
0.207	0.276591
0.208	0.276272
0.209	0.275934
0.21	0.275581
0.211	0.275272
0.212	0.274963
0.213	0.274674
0.214	0.274377
0.215	0.274094
0.216	0.27379
0.217	0.273471
0.218	0.273189
0.219	0.272881
0.22	0.272621
0.221	0.272291
0.222	0.271986
0.223	0.27166
0.224	0.271331
0.225	0.271007
0.226	0.270683
0.227	0.270387
0.228	0.270109
0.229	0.26982
0.23	0.269568
0.231	0.26924
0.232	0.268935
0.233	0.268639
0.234	0.268299
0.235	0.268004
0.236	0.267685
0.237	0.26739
0.238	0.267084
0.239	0.266773
0.24	0.266463
0.241	0.266149
0.242	0.265848
0.243	0.265589
0.244	0.265286
0.245	0.264994
0.246	0.264684
0.247	0.264391
0.248	0.26407
0.249	0.263776
0.25	0.263421
0.251	0.26311
0.252	0.262784
0.253	0.262476
0.254	0.262119
0.255	0.261811
0.256	0.261495
0.257	0.261159
0.258	0.260833
0.259	0.260575
0.26	0.260303
0.261	0.260028
0.262	0.259684
0.263	0.259384
0.264	0.259031
0.265	0.258698
0.266	0.258379
0.267	0.25805
0.268	0.257699
0.269	0.257391
0.27	0.257061
0.271	0.256756
0.272	0.256494
0.273	0.256173
0.274	0.25588
0.275	0.255557
0.276	0.255244
0.277	0.254984
0.278	0.254664
0.279	0.254334
0.28	0.253959
0.281	0.253653
0.282	0.253333
0.283	0.253027
0.284	0.25271
0.285	0.252381
0.286	0.252037
0.287	0.251746
0.288	0.251489
0.289	0.251194
0.29	0.250876
0.291	0.250532
0.292	0.250169
0.293	0.249842
0.294	0.249518
0.295	0.249206
0.296	0.248892
0.297	0.24861
0.298	0.248266
0.299	0.247963
0.3	0.247649
0.301	0.247315
0.302	0.247019
0.303	0.24675
0.304	0.246444
0.305	0.246167
0.306	0.245823
0.307	0.245518
0.308	0.245199
0.309	0.244848
0.31	0.244529
0.311	0.244218
0.312	0.243903
0.313	0.243563
0.314	0.24332
0.315	0.243013
0.316	0.242715
0.317	0.242405
0.318	0.242077
0.319	0.241781
0.32	0.241443
0.321	0.241105
0.322	0.240706
0.323	0.240364
0.324	0.240054
0.325	0.239751
0.326	0.239437
0.327	0.239053
0.328	0.238779
0.329	0.238406
0.33	0.238099
0.331	0.237774
0.332	0.237429
0.333	0.237124
0.334	0.236829
0.335	0.236494
0.336	0.236163
0.337	0.235829
0.338	0.235534
0.339	0.235252
0.34	0.234961
0.341	0.234706
0.342	0.234329
0.343	0.234066
0.344	0.23377
0.345	0.233455
0.346	0.233175
0.347	0.232878
0.348	0.232511
0.349	0.232227
0.35	0.231917
0.351	0.231635
0.352	0.231319
0.353	0.231003
0.354	0.230645
0.355	0.23035
0.356	0.23009
0.357	0.229771
0.358	0.229476
0.359	0.22916
0.36	0.228855
0.361	0.228606
0.362	0.228239
0.363	0.22793
0.364	0.227601
0.365	0.227307
0.366	0.226976
0.367	0.22667
0.368	0.226384
0.369	0.226029
0.37	0.225707
0.371	0.225304
0.372	0.225005
0.373	0.224695
0.374	0.224301
0.375	0.224006
0.376	0.223674
0.377	0.223386
0.378	0.223004
0.379	0.222686
0.38	0.222369
0.381	0.222081
0.382	0.221753
0.383	0.2214
0.384	0.221079
0.385	0.22074
0.386	0.220428
0.387	0.220121
0.388	0.219832
0.389	0.219532
0.39	0.219202
0.391	0.218929
0.392	0.218595
0.393	0.218272
0.394	0.217944
0.395	0.217623
0.396	0.217286
0.397	0.216977
0.398	0.216663
0.399	0.216311
0.4	0.21599
0.401	0.215681
0.402	0.215393
0.403	0.215054
0.404	0.214724
0.405	0.214449
0.406	0.214107
0.407	0.213807
0.408	0.213442
0.409	0.213143
0.41	0.212852
0.411	0.212613
0.412	0.212348
0.413	0.21204
0.414	0.211696
0.415	0.211372
0.416	0.211055
0.417	0.210748
0.418	0.210406
0.419	0.210138
0.42	0.209855
0.421	0.209544
0.422	0.209215
0.423	0.208911
0.424	0.208588
0.425	0.208222
0.426	0.207911
0.427	0.207616
0.428	0.207309
0.429	0.207
0.43	0.206629
0.431	0.206321
0.432	0.205958
0.433	0.205653
0.434	0.205343
0.435	0.205029
0.436	0.204646
0.437	0.204345
0.438	0.204015
0.439	0.203706
0.44	0.203361
0.441	0.203059
0.442	0.202745
0.443	0.20244
0.444	0.202122
0.445	0.201824
0.446	0.201498
0.447	0.201197
0.448	0.200921
0.449	0.200602
0.45	0.200283
0.451	0.199986
0.452	0.199633
0.453	0.199306
0.454	0.198978
0.455	0.198657
0.456	0.198357
0.457	0.19808
0.458	0.197783
0.459	0.19747
0.46	0.197175
0.461	0.196885
0.462	0.196585
0.463	0.196288
0.464	0.195965
0.465	0.195613
0.466	0.195294
0.467	0.194985
0.468	0.194678
0.469	0.19436
0.47	0.19403
0.471	0.19374
0.472	0.19345
0.473	0.193165
0.474	0.19287
0.475	0.192546
0.476	0.192222
0.477	0.19194
0.478	0.191594
0.479	0.191219
0.48	0.19091
0.481	0.190606
0.482	0.190299
0.483	0.189973
0.484	0.189697
0.485	0.189459
0.486	0.189153
0.487	0.188836
0.488	0.188525
0.489	0.188215
0.49	0.187915
0.491	0.187603
0.492	0.187265
0.493	0.186962
0.494	0.186654
0.495	0.186332
0.496	0.186008
0.497	0.185661
0.498	0.185323
0.499	0.185043
0.5	0.184712
0.501	0.184358
0.502	0.18403
0.503	0.183731
0.504	0.183368
0.505	0.183096
0.506	0.182779
0.507	0.182413
0.508	0.182128
0.509	0.181826
0.51	0.181505
0.511	0.181203
0.512	0.180876
0.513	0.180598
0.514	0.180283
0.515	0.180011
0.516	0.179631
0.517	0.179302
0.518	0.178985
0.519	0.178652
0.52	0.178359
0.521	0.178037
0.522	0.177727
0.523	0.177377
0.524	0.177077
0.525	0.176746
0.526	0.176402
0.527	0.176097
0.528	0.175774
0.529	0.175488
0.53	0.175135
0.531	0.17487
0.532	0.17456
0.533	0.174251
0.534	0.173925
0.535	0.173587
0.536	0.173249
0.537	0.172911
0.538	0.172616
0.539	0.172304
0.54	0.17195
0.541	0.171613
0.542	0.17128
0.543	0.170941
0.544	0.170623
0.545	0.170362
0.546	0.170003
0.547	0.169673
0.548	0.169354
0.549	0.169057
0.55	0.168743
0.551	0.168408
0.552	0.168114
0.553	0.167773
0.554	0.167449
0.555	0.167108
0.556	0.166815
0.557	0.166512
0.558	0.1662
0.559	0.165842
0.56	0.165535
0.561	0.165206
0.562	0.164903
0.563	0.16458
0.564	0.16425
0.565	0.163939
0.566	0.163571
0.567	0.163257
0.568	0.162878
0.569	0.162566
0.57	0.162396
0.571	0.162044
0.572	0.16173
0.573	0.161407
0.574	0.161098
0.575	0.160766
0.576	0.160464
0.577	0.160173
0.578	0.159873
0.579	0.159535
0.58	0.159268
0.581	0.158942
0.582	0.158612
0.583	0.1583
0.584	0.15797
0.585	0.157701
0.586	0.157477
0.587	0.157163
0.588	0.156901
0.589	0.15658
0.59	0.156238
0.591	0.155887
0.592	0.155572
0.593	0.155251
0.594	0.154907
0.595	0.154614
0.596	0.154272
0.597	0.15398
0.598	0.153649
0.599	0.153362
0.6	0.153033
0.601	0.152766
0.602	0.152466
0.603	0.152133
0.604	0.151788
0.605	0.151487
0.606	0.151237
0.607	0.150898
0.608	0.15059
0.609	0.150259
0.61	0.149953
0.611	0.149635
0.612	0.14927
0.613	0.148955
0.614	0.148649
0.615	0.148354
0.616	0.14802
0.617	0.147689
0.618	0.14737
0.619	0.147077
0.62	0.146711
0.621	0.146383
0.622	0.146085
0.623	0.145805
0.624	0.14549
0.625	0.14517
0.626	0.14486
0.627	0.144551
0.628	0.144241
0.629	0.143941
0.63	0.143626
0.631	0.143342
0.632	0.143027
0.633	0.142684
0.634	0.142419
0.635	0.142102
0.636	0.141799
0.637	0.141498
0.638	0.141186
0.639	0.140879
0.64	0.140545
0.641	0.140237
0.642	0.139911
0.643	0.139594
0.644	0.139263
0.645	0.138934
0.646	0.138662
0.647	0.138368
0.648	0.138053
0.649	0.137737
0.65	0.13744
0.651	0.137135
0.652	0.136807
0.653	0.136573
0.654	0.13628
0.655	0.135981
0.656	0.135642
0.657	0.135321
0.658	0.134995
0.659	0.134677
0.66	0.134378
0.661	0.134066
0.662	0.133778
0.663	0.133466
0.664	0.133131
0.665	0.132869
0.666	0.132458
0.667	0.132154
0.668	0.131815
0.669	0.131503
0.67	0.131203
0.671	0.130888
0.672	0.130576
0.673	0.130286
0.674	0.129996
0.675	0.129696
0.676	0.129358
0.677	0.129079
0.678	0.128784
0.679	0.128475
0.68	0.128183
0.681	0.127883
0.682	0.127585
0.683	0.127293
0.684	0.12697
0.685	0.126664
0.686	0.126372
0.687	0.126084
0.688	0.12576
0.689	0.125457
0.69	0.125165
0.691	0.124872
0.692	0.124556
0.693	0.124248
0.694	0.123933
0.695	0.123639
0.696	0.123334
0.697	0.123035
0.698	0.12274
0.699	0.122437
0.7	0.122149
0.701	0.121824
0.702	0.121498
0.703	0.121199
0.704	0.120904
0.705	0.12061
0.706	0.120295
0.707	0.119999
0.708	0.119695
0.709	0.119397
0.71	0.119086
0.711	0.118807
0.712	0.118518
0.713	0.118201
0.714	0.117914
0.715	0.117599
0.716	0.117281
0.717	0.116994
0.718	0.11669
0.719	0.116394
0.72	0.116082
0.721	0.115844
0.722	0.115547
0.723	0.115244
0.724	0.114941
0.725	0.114673
0.726	0.114399
0.727	0.114107
0.728	0.113808
0.729	0.113534
0.73	0.113239
0.731	0.112946
0.732	0.112645
0.733	0.112329
0.734	0.112035
0.735	0.111743
0.736	0.111463
0.737	0.11115
0.738	0.110891
0.739	0.110588
0.74	0.110288
0.741	0.110011
0.742	0.109699
0.743	0.109403
0.744	0.109118
0.745	0.108844
0.746	0.108564
0.747	0.108252
0.748	0.10796
0.749	0.107695
0.75	0.107426
0.751	0.107142
0.752	0.10689
0.753	0.106611
0.754	0.106313
0.755	0.105984
0.756	0.105688
0.757	0.105404
0.758	0.10512
0.759	0.104857
0.76	0.104681
0.761	0.104434
0.762	0.104154
0.763	0.1039
0.764	0.103619
0.765	0.103342
0.766	0.103073
0.767	0.102771
0.768	0.10246
0.769	0.102156
0.77	0.10188
0.771	0.101602
0.772	0.10133
0.773	0.101056
0.774	0.100798
0.775	0.100503
0.776	0.100242
0.777	0.0999729
0.778	0.0996681
0.779	0.0993901
0.78	0.0991133
0.781	0.0988478
0.782	0.0985697
0.783	0.0982978
0.784	0.0979991
0.785	0.0977135
0.786	0.0974234
0.787	0.097162
0.788	0.0968701
0.789	0.0966168
0.79	0.0963466
0.791	0.0961046
0.792	0.0958118
0.793	0.0955273
0.794	0.0952646
0.795	0.0950142
0.796	0.0948061
0.797	0.0945463
0.798	0.094276
0.799	0.0940324
0.8	0.0937542
0.801	0.0934835
0.802	0.0932129
0.803	0.0929407
0.804	0.0926856
0.805	0.0924135
0.806	0.0921373
0.807	0.0918744
0.808	0.0916114
0.809	0.0913427
0.81	0.0910718
0.811	0.0907893
0.812	0.0905158
0.813	0.0902642
0.814	0.0900169
0.815	0.0897316
0.816	0.0895041
0.817	0.0892594
0.818	0.0890118
0.819	0.088715
0.82	0.0884833
0.821	0.0882142
0.822	0.0879935
0.823	0.0877631
0.824	0.0875215
0.825	0.0873266
0.826	0.0870591
0.827	0.0868179
0.828	0.086547
0.829	0.0863164
0.83	0.0860807
0.831	0.0858253
0.832	0.0855606
0.833	0.0853182
0.834	0.0850858
0.835	0.0848334
0.836	0.0846008
0.837	0.084375
0.838	0.0841409
0.839	0.0838833
0.84	0.0836493
0.841	0.0833919
0.842	0.0831279
0.843	0.0828904
0.844	0.0827101
0.845	0.0824723
0.846	0.0822451
0.847	0.0820071
0.848	0.0818431
0.849	0.0816049
0.85	0.0813814
0.851	0.0811298
0.852	0.0808969
0.853	0.080691
0.854	0.0804726
0.855	0.0802367
0.856	0.0800057
0.857	0.0798675
0.858	0.0796495
0.859	0.0794432
0.86	0.0791698
0.861	0.0789317
0.862	0.0787239
0.863	0.0784747
0.864	0.0782802
0.865	0.0780675
0.866	0.0778456
0.867	0.0776313
0.868	0.0774459
0.869	0.0772297
0.87	0.0770285
0.871	0.0768254
0.872	0.076675
0.873	0.0764529
0.874	0.0762323
0.875	0.0760251
0.876	0.0758062
0.877	0.0756025
0.878	0.0753924
0.879	0.075182
0.88	0.0749987
0.881	0.0747952
0.882	0.0746304
0.883	0.0744297
0.884	0.0742305
0.885	0.074034
0.886	0.0738592
0.887	0.0736906
0.888	0.0735141
0.889	0.0733327
0.89	0.0731204
0.891	0.0729154
0.892	0.0727365
0.893	0.0725291
0.894	0.0723639
0.895	0.0721962
0.896	0.0720108
0.897	0.0718068
0.898	0.0716272
0.899	0.0714393
0.9	0.0712673
0.901	0.0710637
0.902	0.0708844
0.903	0.0707085
0.904	0.0705263
0.905	0.0703589
0.906	0.0701768
0.907	0.0700152
0.908	0.0698565
0.909	0.0696962
0.91	0.0695306
0.911	0.0693679
0.912	0.0692202
0.913	0.0690682
0.914	0.0689197
0.915	0.0687543
0.916	0.0686083
0.917	0.0684372
0.918	0.0682843
0.919	0.0681396
0.92	0.0679848
0.921	0.0678323
0.922	0.067687
0.923	0.0675365
0.924	0.0673998
0.925	0.0672354
0.926	0.0671046
0.927	0.0669558
0.928	0.0667986
0.929	0.0666631
0.93	0.0665416
0.931	0.0663925
0.932	0.0662626
0.933	0.0661192
0.934	0.0659894
0.935	0.0658714
0.936	0.0657387
0.937	0.0656154
0.938	0.0654972
0.939	0.0653901
0.94	0.0652985
0.941	0.0653996
0.942	0.0652823
0.943	0.0651695
0.944	0.0650443
0.945	0.0649379
0.946	0.0648256
0.947	0.0647148
0.948	0.0646061
0.949	0.0645211
0.95	0.0644046
0.951	0.0642984
0.952	0.0642085
0.953	0.064114
0.954	0.0640227
0.955	0.0639415
0.956	0.0638703
0.957	0.0637911
0.958	0.0637153
0.959	0.0636508
0.96	0.0635123
0.961	0.0634348
0.962	0.063383
0.963	0.0633103
0.964	0.0632238
0.965	0.0631609
0.966	0.063091
0.967	0.06303
0.968	0.0629559
0.969	0.0628864
0.97	0.0628118
0.971	0.0628305
0.972	0.0627823
0.973	0.0627207
0.974	0.0627144
0.975	0.0626735
0.976	0.062642
0.977	0.0625817
0.978	0.062534
0.979	0.0624941
0.98	0.0624524
0.981	0.0624085
0.982	0.0623956
0.983	0.0623612
0.984	0.0623309
0.985	0.0622972
0.986	0.062253
0.987	0.0622221
0.988	0.062212
0.989	0.0621938
0.99	0.0621718
0.991	0.0621666
0.992	0.0621357
0.993	0.0621021
0.994	0.062099
0.995	0.0620729
0.996	0.0620713
0.997	0.0620737
0.998	0.0620759
0.999	0.0620924
1	0.0620912
1.001	0.0620941
1.002	0.0621034
1.003	0.0621283
1.004	0.0621467
1.005	0.0621789
1.006	0.0621955
1.007	0.0622218
1.008	0.0622369
1.009	0.0622738
1.01	0.0623032
1.011	0.0623238
1.012	0.0623591
1.013	0.0623859
1.014	0.0623997
1.015	0.0624308
1.016	0.0624736
1.017	0.0624855
1.018	0.0625169
1.019	0.0625824
1.02	0.0626249
1.021	0.0626696
1.022	0.06272
1.023	0.0627839
1.024	0.0628322
1.025	0.0629696
1.026	0.06303
1.027	0.0630946
1.028	0.0631497
1.029	0.0632244
1.03	0.0633136
1.031	0.0633918
1.032	0.0634646
1.033	0.0635645
1.034	0.0636473
1.035	0.0637341
1.036	0.0638166
1.037	0.063916
1.038	0.0640053
1.039	0.0641172
1.04	0.0642004
1.041	0.0642801
1.042	0.0643733
1.043	0.064472
1.044	0.0645518
1.045	0.0646285
1.046	0.0647463
1.047	0.064866
1.048	0.0649817
1.049	0.0650831
1.05	0.0651912
1.051	0.0652939
1.052	0.0654186
1.053	0.0655208
1.054	0.0656378
1.055	0.0657705
1.056	0.0659636
1.057	0.0661385
1.058	0.0662519
1.059	0.0663783
1.06	0.0665174
1.061	0.0666477
1.062	0.0667739
1.063	0.0668985
1.064	0.0670258
1.065	0.0672613
1.066	0.0673984
1.067	0.0675292
1.068	0.0676772
1.069	0.0678275
1.07	0.0679774
1.071	0.0681135
1.072	0.0682581
1.073	0.0684011
1.074	0.0685486
1.075	0.0686954
1.076	0.0688517
1.077	0.0690164
1.078	0.0691962
1.079	0.0693695
1.08	0.0695389
1.081	0.0697134
1.082	0.069861
1.083	0.0700281
1.084	0.0701674
1.085	0.0703447
1.086	0.0705329
1.087	0.0707083
1.088	0.070889
1.089	0.0710584
1.09	0.0712353
1.091	0.0714296
1.092	0.071577
1.093	0.071721
1.094	0.0718852
1.095	0.0720391
1.096	0.0722095
1.097	0.0723884
1.098	0.0725746
1.099	0.0727512
1.1	0.0729378
1.101	0.0731183
1.102	0.073291
1.103	0.0734698
1.104	0.0736708
1.105	0.0738711
1.106	0.0740481
1.107	0.0742451
1.108	0.0744488
1.109	0.0746372
1.11	0.0748172
1.111	0.0750345
1.112	0.0752207
1.113	0.0754143
1.114	0.0756206
1.115	0.0758643
1.116	0.0760518
1.117	0.0762387
1.118	0.0764352
1.119	0.0766142
1.12	0.0768478
1.121	0.077048
1.122	0.0772512
1.123	0.0774532
1.124	0.0776641
1.125	0.0778581
1.126	0.0780786
1.127	0.0782898
1.128	0.0784907
1.129	0.0787173
1.13	0.0789278
1.131	0.0791442
1.132	0.0793518
1.133	0.0795246
1.134	0.079734
1.135	0.0799581
1.136	0.0801854
1.137	0.0803943
1.138	0.0805996
1.139	0.080842
1.14	0.0811421
1.141	0.0813836
1.142	0.0816033
1.143	0.081833
1.144	0.0820133
1.145	0.0822404
1.146	0.0824674
1.147	0.0827438
1.148	0.0829583
1.149	0.0831841
1.15	0.0834189
1.151	0.0836605
1.152	0.0839029
1.153	0.0841362
1.154	0.084359
1.155	0.0845949
1.156	0.0848145
1.157	0.0850841
1.158	0.0853111
1.159	0.0855037
1.16	0.085753
1.161	0.085992
1.162	0.0862557
1.163	0.086509
1.164	0.0867467
1.165	0.0870015
1.166	0.087232
1.167	0.0874818
1.168	0.0877199
1.169	0.0879704
1.17	0.0882043
1.171	0.0884483
1.172	0.0886796
1.173	0.088931
1.174	0.0891794
1.175	0.0894328
1.176	0.0896765
1.177	0.0899407
1.178	0.0901946
1.179	0.0904495
1.18	0.0907336
1.181	0.0910097
1.182	0.0912717
1.183	0.0915413
1.184	0.0918385
1.185	0.0920938
1.186	0.0923451
1.187	0.0926053
1.188	0.0928684
1.189	0.0931238
1.19	0.0934058
1.191	0.0936603
1.192	0.093923
1.193	0.0941822
1.194	0.0944491
1.195	0.0947075
1.196	0.0949808
1.197	0.0952508
1.198	0.0955201
1.199	0.0958293
1.2	0.0960906
1.201	0.0963791
1.202	0.0966479
1.203	0.0969123
1.204	0.0971926
1.205	0.0974973
1.206	0.0977651
1.207	0.0980396
1.208	0.0983173
1.209	0.0985621
1.21	0.098842
1.211	0.0991132
1.212	0.0993833
1.213	0.0996351
1.214	0.099908
1.215	0.100175
1.216	0.100435
1.217	0.100692
1.218	0.100965
1.219	0.101232
1.22	0.101511
1.221	0.101787
1.222	0.102054
1.223	0.102344
1.224	0.102645
1.225	0.102936
1.226	0.103156
1.227	0.103422
1.228	0.103711
1.229	0.103985
1.23	0.104252
1.231	0.104512
1.232	0.104779
1.233	0.105108
1.234	0.105383
1.235	0.105644
1.236	0.105935
1.237	0.106227
1.238	0.106522
1.239	0.106804
1.24	0.106974
1.241	0.107275
1.242	0.10757
1.243	0.107854
1.244	0.108134
1.245	0.108417
1.246	0.108724
1.247	0.109009
1.248	0.109301
1.249	0.109574
1.25	0.109879
1.251	0.110161
1.252	0.110465
1.253	0.110743
1.254	0.111039
1.255	0.111303
1.256	0.111607
1.257	0.1119
1.258	0.112195
1.259	0.112494
1.26	0.112818
1.261	0.113122
1.262	0.11341
1.263	0.113677
1.264	0.114009
1.265	0.114355
1.266	0.114615
1.267	0.114921
1.268	0.115254
1.269	0.115546
1.27	0.115874
1.271	0.116178
1.272	0.116454
1.273	0.116753
1.274	0.117073
1.275	0.117357
1.276	0.11769
1.277	0.117995
1.278	0.118287
1.279	0.118597
1.28	0.118908
1.281	0.119193
1.282	0.119505
1.283	0.119799
1.284	0.120123
1.285	0.120423
1.286	0.120584
1.287	0.120898
1.288	0.121221
1.289	0.121503
1.29	0.121816
1.291	0.122127
1.292	0.12243
1.293	0.122747
1.294	0.123067
1.295	0.123374
1.296	0.123673
1.297	0.12402
1.298	0.124361
1.299	0.124662
1.3	0.124961
1.301	0.125289
1.302	0.125591
1.303	0.12578
1.304	0.126084
1.305	0.126403
1.306	0.126733
1.307	0.127035
1.308	0.127291
1.309	0.127605
1.31	0.127886
1.311	0.128219
1.312	0.128532
1.313	0.128872
1.314	0.129192
1.315	0.12949
1.316	0.129679
1.317	0.130018
1.318	0.130313
1.319	0.130612
1.32	0.130898
1.321	0.131214
1.322	0.131543
1.323	0.131872
1.324	0.132173
1.325	0.132471
1.326	0.132782
1.327	0.133082
1.328	0.133358
1.329	0.133662
1.33	0.133972
1.331	0.134286
1.332	0.134614
1.333	0.134919
1.334	0.135232
1.335	0.135568
1.336	0.135925
1.337	0.136214
1.338	0.136533
1.339	0.136951
1.34	0.137249
1.341	0.137561
1.342	0.137883
1.343	0.138209
1.344	0.138505
1.345	0.138834
1.346	0.139101
1.347	0.139382
1.348	0.139689
1.349	0.139973
1.35	0.140277
1.351	0.140599
1.352	0.140902
1.353	0.141245
1.354	0.14163
1.355	0.141947
1.356	0.14226
1.357	0.142545
1.358	0.142865
1.359	0.143186
1.36	0.143517
1.361	0.143821
1.362	0.144134
1.363	0.14443
1.364	0.144731
1.365	0.145065
1.366	0.14536
1.367	0.145661
1.368	0.145986
1.369	0.146286
1.37	0.146605
1.371	0.146928
1.372	0.147274
1.373	0.147584
1.374	0.148043
1.375	0.148332
1.376	0.148632
1.377	0.148933
1.378	0.149246
1.379	0.149563
1.38	0.149861
1.381	0.150139
1.382	0.150353
1.383	0.150688
1.384	0.151
1.385	0.151417
1.386	0.151732
1.387	0.152023
1.388	0.152319
1.389	0.152624
1.39	0.152939
1.391	0.153258
1.392	0.153538
1.393	0.153837
1.394	0.154158
1.395	0.154494
1.396	0.15479
1.397	0.155105
1.398	0.155439
1.399	0.155783
1.4	0.156077
1.401	0.156399
1.402	0.156738
1.403	0.15705
1.404	0.157363
1.405	0.157668
1.406	0.157983
1.407	0.158273
1.408	0.158588
1.409	0.158897
1.41	0.159236
1.411	0.159581
1.412	0.159908
1.413	0.160199
1.414	0.160544
1.415	0.160855
1.416	0.161186
1.417	0.161505
1.418	0.161833
1.419	0.162166
1.42	0.162515
1.421	0.162841
1.422	0.16326
1.423	0.163541
1.424	0.16383
1.425	0.164166
1.426	0.164461
1.427	0.164809
1.428	0.165117
1.429	0.165387
1.43	0.165717
1.431	0.166047
1.432	0.166395
1.433	0.16671
1.434	0.167024
1.435	0.167354
1.436	0.167684
1.437	0.168008
1.438	0.168351
1.439	0.16863
1.44	0.168966
1.441	0.169295
1.442	0.169572
1.443	0.169863
1.444	0.170169
1.445	0.170505
1.446	0.170848
1.447	0.17117
1.448	0.171446
1.449	0.17177
1.45	0.172085
1.451	0.172411
1.452	0.172728
1.453	0.173061
1.454	0.173374
1.455	0.173701
1.456	0.174031
1.457	0.174345
1.458	0.17468
1.459	0.174998
1.46	0.175323
1.461	0.175617
1.462	0.175965
1.463	0.176285
1.464	0.176612
1.465	0.176936
1.466	0.17723
1.467	0.177564
1.468	0.177887
1.469	0.178213
1.47	0.178541
1.471	0.178852
1.472	0.178925
1.473	0.179214
1.474	0.179519
1.475	0.179583
1.476	0.179932
1.477	0.180243
1.478	0.18059
1.479	0.180919
1.48	0.181219
1.481	0.181537
1.482	0.181851
1.483	0.182176
1.484	0.182479
1.485	0.18281
1.486	0.183162
1.487	0.183455
1.488	0.183796
1.489	0.184117
1.49	0.18447
1.491	0.184755
1.492	0.185062
1.493	0.185387
1.494	0.185698
1.495	0.186014
1.496	0.186349
1.497	0.186661
1.498	0.186948
1.499	0.187258
1.5	0.187591
1.501	0.187838
1.502	0.188153
1.503	0.188473
1.504	0.188779
1.505	0.18909
1.506	0.189387
1.507	0.189683
1.508	0.189995
1.509	0.190343
1.51	0.190653
1.511	0.191006
1.512	0.191304
1.513	0.191616
1.514	0.191886
1.515	0.192208
1.516	0.192526
1.517	0.192861
1.518	0.19314
1.519	0.193482
1.52	0.193828
1.521	0.194165
1.522	0.194472
1.523	0.194806
1.524	0.195105
1.525	0.19538
1.526	0.195706
1.527	0.196025
1.528	0.196352
1.529	0.196677
1.53	0.196993
1.531	0.197305
1.532	0.197634
1.533	0.19796
1.534	0.198298
1.535	0.198636
1.536	0.19898
1.537	0.19931
1.538	0.199647
1.539	0.199984
1.54	0.2003
1.541	0.200589
1.542	0.200908
1.543	0.201233
1.544	0.201544
1.545	0.201882
1.546	0.202209
1.547	0.202536
1.548	0.202807
1.549	0.203166
1.55	0.203481
1.551	0.203818
1.552	0.204144
1.553	0.204465
1.554	0.204727
1.555	0.205036
1.556	0.205328
1.557	0.205642
1.558	0.205993
1.559	0.206329
1.56	0.206636
1.561	0.206973
1.562	0.207301
1.563	0.207592
1.564	0.208049
1.565	0.208381
1.566	0.208736
1.567	0.209043
1.568	0.209375
1.569	0.20971
1.57	0.210028
1.571	0.210331
1.572	0.210644
1.573	0.210975
1.574	0.211299
1.575	0.211643
1.576	0.211946
1.577	0.212255
1.578	0.212607
1.579	0.212931
1.58	0.213247
1.581	0.213573
1.582	0.213874
1.583	0.214193
1.584	0.214492
1.585	0.214764
1.586	0.215016
1.587	0.215358
1.588	0.215638
1.589	0.215946
1.59	0.216279
1.591	0.216603
1.592	0.216914
1.593	0.217245
1.594	0.217506
1.595	0.217874
1.596	0.218193
1.597	0.218485
1.598	0.218796
1.599	0.219131
1.6	0.219463
1.601	0.21978
1.602	0.220118
1.603	0.220461
1.604	0.22078
1.605	0.221065
1.606	0.22139
1.607	0.221711
1.608	0.222037
1.609	0.222352
1.61	0.222632
1.611	0.222941
1.612	0.223293
1.613	0.223605
1.614	0.223924
1.615	0.224219
1.616	0.224539
1.617	0.224858
1.618	0.225167
1.619	0.225515
1.62	0.225826
1.621	0.226149
1.622	0.226459
1.623	0.226776
1.624	0.227071
1.625	0.227394
1.626	0.227697
1.627	0.227978
1.628	0.228276
1.629	0.228573
1.63	0.228902
1.631	0.229209
1.632	0.229521
1.633	0.229833
1.634	0.230146
1.635	0.230468
1.636	0.230795
1.637	0.231131
1.638	0.231449
1.639	0.231724
1.64	0.232052
1.641	0.232357
1.642	0.232703
1.643	0.233026
1.644	0.233337
1.645	0.233659
1.646	0.233976
1.647	0.23427
1.648	0.234588
1.649	0.234902
1.65	0.23522
1.651	0.235571
1.652	0.235906
1.653	0.236249
1.654	0.236559
1.655	0.236873
1.656	0.237154
1.657	0.237495
1.658	0.237811
1.659	0.238097
1.66	0.238406
1.661	0.238729
1.662	0.239094
1.663	0.239426
1.664	0.239739
1.665	0.240099
1.666	0.240391
1.667	0.240687
1.668	0.240992
1.669	0.241322
1.67	0.241686
1.671	0.241982
1.672	0.242269
1.673	0.242563
1.674	0.242869
1.675	0.243191
1.676	0.243531
1.677	0.243856
1.678	0.244172
1.679	0.244492
1.68	0.244826
1.681	0.245137
1.682	0.245419
1.683	0.24572
1.684	0.24604
1.685	0.246345
1.686	0.246663
1.687	0.246988
1.688	0.247316
1.689	0.247657
1.69	0.247929
1.691	0.248251
1.692	0.248578
1.693	0.248896
1.694	0.249239
1.695	0.249537
1.696	0.249812
1.697	0.250127
1.698	0.250379
1.699	0.250684
1.7	0.250956
1.701	0.251279
1.702	0.251605
1.703	0.251938
1.704	0.252232
1.705	0.252561
1.706	0.25286
1.707	0.253208
1.708	0.253517
1.709	0.253822
1.71	0.254171
1.711	0.254512
1.712	0.254775
1.713	0.255098
1.714	0.255376
1.715	0.25561
1.716	0.255898
1.717	0.256224
1.718	0.256491
1.719	0.256795
1.72	0.257116
1.721	0.257458
1.722	0.257826
1.723	0.258123
1.724	0.258447
1.725	0.258775
1.726	0.259009
1.727	0.259337
1.728	0.259712
1.729	0.260018
1.73	0.260342
1.731	0.260676
1.732	0.26099
1.733	0.261305
1.734	0.261641
1.735	0.26191
1.736	0.262205
1.737	0.262541
1.738	0.262909
1.739	0.263181
1.74	0.263522
1.741	0.263831
1.742	0.26415
1.743	0.264445
1.744	0.264786
1.745	0.265089
1.746	0.265378
1.747	0.265689
1.748	0.265848
1.749	0.266158
1.75	0.26643
1.751	0.266675
1.752	0.266952
1.753	0.267235
1.754	0.267553
1.755	0.267912
1.756	0.268199
1.757	0.268534
1.758	0.268775
1.759	0.269075
1.76	0.269353
1.761	0.269655
1.762	0.27001
1.763	0.270189
1.764	0.270494
1.765	0.270814
1.766	0.27112
1.767	0.27144
1.768	0.271757
1.769	0.27204
1.77	0.272364
1.771	0.272673
1.772	0.273
1.773	0.273306
1.774	0.273546
1.775	0.273828
1.776	0.274142
1.777	0.274469
1.778	0.274778
1.779	0.275102
1.78	0.275282
1.781	0.275579
1.782	0.275696
1.783	0.275941
1.784	0.276231
1.785	0.276502
1.786	0.276825
1.787	0.277124
1.788	0.277405
1.789	0.277717
1.79	0.278004
1.791	0.278326
1.792	0.278626
1.793	0.278965
1.794	0.279269
1.795	0.279662
1.796	0.279965
1.797	0.280252
1.798	0.280575
1.799	0.280945
1.8	0.281243
1.801	0.2815
1.802	0.281784
1.803	0.281946
1.804	0.282183
1.805	0.282529
1.806	0.282866
1.807	0.28319
1.808	0.283489
1.809	0.283765
1.81	0.284082
1.811	0.284405
1.812	0.284613
1.813	0.284915
1.814	0.285252
1.815	0.285529
1.816	0.285819
1.817	0.286091
1.818	0.286429
1.819	0.28674
1.82	0.287011
1.821	0.287085
1.822	0.287376
1.823	0.28746
1.824	0.287799
1.825	0.288084
1.826	0.288427
1.827	0.288759
1.828	0.289078
1.829	0.289365
1.83	0.289687
1.831	0.28998
1.832	0.290249
1.833	0.290585
1.834	0.290891
1.835	0.291157
1.836	0.291409
1.837	0.291632
1.838	0.291869
1.839	0.292162
1.84	0.292505
1.841	0.292806
1.842	0.29314
1.843	0.2934
1.844	0.293692
1.845	0.294054
1.846	0.294256
1.847	0.294556
1.848	0.294915
1.849	0.295201
1.85	0.295532
1.851	0.295803
1.852	0.296042
1.853	0.296354
1.854	0.29664
1.855	0.296946
1.856	0.297234
1.857	0.297462
1.858	0.297782
1.859	0.298087
1.86	0.298382
1.861	0.298674
1.862	0.298979
1.863	0.299293
1.864	0.299571
1.865	0.299896
1.866	0.300159
1.867	0.30043
1.868	0.300688
1.869	0.300979
1.87	0.301296
1.871	0.301518
1.872	0.301841
1.873	0.302112
1.874	0.302396
1.875	0.302655
1.876	0.302916
1.877	0.303248
1.878	0.303593
1.879	0.303853
1.88	0.304128
1.881	0.304428
1.882	0.304714
1.883	0.304973
1.884	0.305246
1.885	0.305517
1.886	0.305814
1.887	0.306104
1.888	0.306416
1.889	0.306701
1.89	0.306984
1.891	0.307301
1.892	0.307618
1.893	0.307892
1.894	0.308153
1.895	0.308453
1.896	0.308729
1.897	0.308982
1.898	0.309316
1.899	0.309547
1.9	0.309732
1.901	0.310059
1.902	0.31038
1.903	0.310673
1.904	0.310949
1.905	0.311236
1.906	0.311504
1.907	0.311801
1.908	0.312079
1.909	0.312377
1.91	0.312674
1.911	0.312987
1.912	0.313326
1.913	0.313581
1.914	0.313737
1.915	0.314083
1.916	0.314368
1.917	0.314641
1.918	0.314847
1.919	0.315149
1.92	0.315427
1.921	0.315718
1.922	0.315989
1.923	0.316257
1.924	0.316558
1.925	0.316882
1.926	0.317154
1.927	0.31741
1.928	0.31772
1.929	0.317984
1.93	0.318252
1.931	0.318537
1.932	0.318885
1.933	0.319131
1.934	0.319369
1.935	0.31965
1.936	0.319969
1.937	0.32028
1.938	0.320538
1.939	0.320829
1.94	0.321117
1.941	0.321362
1.942	0.321652
1.943	0.321952
1.944	0.322264
1.945	0.322581
1.946	0.322853
1.947	0.323177
1.948	0.323487
1.949	0.323749
1.95	0.324046
1.951	0.324325
1.952	0.324401
1.953	0.324697
1.954	0.32505
1.955	0.325245
1.956	0.325526
1.957	0.325809
1.958	0.32609
1.959	0.326367
1.96	0.326687
1.961	0.326996
1.962	0.327222
1.963	0.327526
1.964	0.327856
1.965	0.328196
1.966	0.328499
1.967	0.328786
1.968	0.329118
1.969	0.329417
1.97	0.329725
1.971	0.330004
1.972	0.330263
1.973	0.330553
1.974	0.330849
1.975	0.331156
1.976	0.331482
1.977	0.331768
1.978	0.332013
1.979	0.332323
1.98	0.33259
1.981	0.33292
1.982	0.333199
1.983	0.333478
1.984	0.333822
1.985	0.334053
1.986	0.334364
1.987	0.334673
1.988	0.334962
1.989	0.335278
1.99	0.335558
1.991	0.335804
1.992	0.336086
1.993	0.336362
1.994	0.336311
1.995	0.336593
1.996	0.336872
1.997	0.337169
1.998	0.337444
1.999	0.337673
2	0.337922


==> data/0_100_POINT_POINT_rmse.txt <==
-1	0.778496
-0.999	0.778192
-0.998	0.777888
-0.997	0.777584
-0.996	0.777279
-0.995	0.776974
-0.994	0.776669
-0.993	0.776364
-0.992	0.776058
-0.991	0.775753
-0.99	0.775448
-0.989	0.775143
-0.988	0.774837
-0.987	0.774532
-0.986	0.774226
-0.985	0.77392
-0.984	0.773614
-0.983	0.773308
-0.982	0.773002
-0.981	0.772696
-0.98	0.772389
-0.979	0.772082
-0.978	0.771776
-0.977	0.771469
-0.976	0.771162
-0.975	0.770855
-0.974	0.770548
-0.973	0.77024
-0.972	0.769933
-0.971	0.769625
-0.97	0.769318
-0.969	0.76901
-0.968	0.768703
-0.967	0.768395
-0.966	0.768087
-0.965	0.767779
-0.964	0.767471
-0.963	0.767163
-0.962	0.766854
-0.961	0.766546
-0.96	0.766238
-0.959	0.76593
-0.958	0.765622
-0.957	0.765313
-0.956	0.765005
-0.955	0.764697
-0.954	0.764388
-0.953	0.76408
-0.952	0.763772
-0.951	0.763464
-0.95	0.763155
-0.949	0.762847
-0.948	0.762538
-0.947	0.76223
-0.946	0.761922
-0.945	0.761613
-0.944	0.761305
-0.943	0.760996
-0.942	0.760687
-0.941	0.760379
-0.94	0.76007
-0.939	0.759761
-0.938	0.759452
-0.937	0.759144
-0.936	0.758835
-0.935	0.758526
-0.934	0.758217
-0.933	0.757908
-0.932	0.757598
-0.931	0.757289
-0.93	0.756979
-0.929	0.756669
-0.928	0.756358
-0.927	0.756048
-0.926	0.755737
-0.925	0.755427
-0.924	0.755117
-0.923	0.754807
-0.922	0.754496
-0.921	0.754186
-0.92	0.753875
-0.919	0.753565
-0.918	0.753254
-0.917	0.752943
-0.916	0.752631
-0.915	0.75232
-0.914	0.752008
-0.913	0.751697
-0.912	0.751385
-0.911	0.751073
-0.91	0.750761
-0.909	0.750449
-0.908	0.750136
-0.907	0.749823
-0.906	0.749509
-0.905	0.749196
-0.904	0.748883
-0.903	0.748569
-0.902	0.748256
-0.901	0.747943
-0.9	0.74763
-0.899	0.747316
-0.898	0.747002
-0.897	0.746688
-0.896	0.746374
-0.895	0.746059
-0.894	0.745745
-0.893	0.745431
-0.892	0.745118
-0.891	0.744803
-0.89	0.744489
-0.889	0.744175
-0.888	0.743861
-0.887	0.743547
-0.886	0.743233
-0.885	0.742918
-0.884	0.742604
-0.883	0.742289
-0.882	0.741973
-0.881	0.741658
-0.88	0.741342
-0.879	0.741027
-0.878	0.740711
-0.877	0.740395
-0.876	0.740078
-0.875	0.739762
-0.874	0.739445
-0.873	0.739129
-0.872	0.738813
-0.871	0.738496
-0.87	0.73818
-0.869	0.737863
-0.868	0.737547
-0.867	0.73723
-0.866	0.736914
-0.865	0.736598
-0.864	0.736282
-0.863	0.735965
-0.862	0.735648
-0.861	0.735331
-0.86	0.735014
-0.859	0.734697
-0.858	0.73438
-0.857	0.734063
-0.856	0.733746
-0.855	0.733428
-0.854	0.733111
-0.853	0.732794
-0.852	0.732477
-0.851	0.732159
-0.85	0.731841
-0.849	0.731524
-0.848	0.731206
-0.847	0.730888
-0.846	0.73057
-0.845	0.730253
-0.844	0.729935
-0.843	0.729617
-0.842	0.729298
-0.841	0.72898
-0.84	0.728662
-0.839	0.728343
-0.838	0.728025
-0.837	0.727707
-0.836	0.727388
-0.835	0.727069
-0.834	0.726751
-0.833	0.726432
-0.832	0.726112
-0.831	0.725792
-0.83	0.725472
-0.829	0.725152
-0.828	0.724832
-0.827	0.724512
-0.826	0.724191
-0.825	0.723871
-0.824	0.723551
-0.823	0.72323
-0.822	0.72291
-0.821	0.722589
-0.82	0.722268
-0.819	0.721947
-0.818	0.721626
-0.817	0.721305
-0.816	0.720984
-0.815	0.720662
-0.814	0.720339
-0.813	0.720017
-0.812	0.719695
-0.811	0.719373
-0.81	0.719051
-0.809	0.718729
-0.808	0.718406
-0.807	0.718084
-0.806	0.717762
-0.805	0.717439
-0.804	0.717115
-0.803	0.716792
-0.802	0.716469
-0.801	0.716146
-0.8	0.715822
-0.799	0.715498
-0.798	0.715175
-0.797	0.714851
-0.796	0.714527
-0.795	0.714204
-0.794	0.71388
-0.793	0.713556
-0.792	0.713231
-0.791	0.712907
-0.79	0.712582
-0.789	0.712258
-0.788	0.711933
-0.787	0.711608
-0.786	0.711283
-0.785	0.710958
-0.784	0.710633
-0.783	0.710307
-0.782	0.709982
-0.781	0.709656
-0.78	0.70933
-0.779	0.709005
-0.778	0.708679
-0.777	0.708353
-0.776	0.708027
-0.775	0.707701
-0.774	0.707375
-0.773	0.707049
-0.772	0.706722
-0.771	0.706396
-0.77	0.706069
-0.769	0.705742
-0.768	0.705415
-0.767	0.705088
-0.766	0.704761
-0.765	0.704434
-0.764	0.704107
-0.763	0.70378
-0.762	0.703453
-0.761	0.703126
-0.76	0.702799
-0.759	0.702472
-0.758	0.702145
-0.757	0.701817
-0.756	0.701488
-0.755	0.70116
-0.754	0.700831
-0.753	0.700503
-0.752	0.700173
-0.751	0.699844
-0.75	0.699514
-0.749	0.699184
-0.748	0.698853
-0.747	0.698523
-0.746	0.698193
-0.745	0.697862
-0.744	0.697532
-0.743	0.697202
-0.742	0.696871
-0.741	0.696541
-0.74	0.69621
-0.739	0.69588
-0.738	0.695549
-0.737	0.695218
-0.736	0.694888
-0.735	0.694557
-0.734	0.694226
-0.733	0.693895
-0.732	0.693564
-0.731	0.693233
-0.73	0.692902
-0.729	0.69257
-0.728	0.692239
-0.727	0.691907
-0.726	0.691575
-0.725	0.691243
-0.724	0.69091
-0.723	0.690578
-0.722	0.690245
-0.721	0.689912
-0.72	0.689579
-0.719	0.689247
-0.718	0.688914
-0.717	0.68858
-0.716	0.688247
-0.715	0.687913
-0.714	0.68758
-0.713	0.687246
-0.712	0.686912
-0.711	0.686578
-0.71	0.686243
-0.709	0.685909
-0.708	0.685574
-0.707	0.68524
-0.706	0.684905
-0.705	0.68457
-0.704	0.684235
-0.703	0.6839
-0.702	0.683565
-0.701	0.683229
-0.7	0.682894
-0.699	0.682558
-0.698	0.682222
-0.697	0.681887
-0.696	0.681551
-0.695	0.681215
-0.694	0.680879
-0.693	0.680543
-0.692	0.680206
-0.691	0.67987
-0.69	0.679533
-0.689	0.679197
-0.688	0.67886
-0.687	0.678524
-0.686	0.678188
-0.685	0.677852
-0.684	0.677515
-0.683	0.677178
-0.682	0.676841
-0.681	0.676504
-0.68	0.676167
-0.679	0.67583
-0.678	0.675492
-0.677	0.675155
-0.676	0.674817
-0.675	0.674479
-0.674	0.674141
-0.673	0.673804
-0.672	0.673466
-0.671	0.673128
-0.67	0.67279
-0.669	0.672452
-0.668	0.672114
-0.667	0.671776
-0.666	0.671438
-0.665	0.6711
-0.664	0.670762
-0.663	0.670423
-0.662	0.670085
-0.661	0.669747
-0.66	0.669409
-0.659	0.66907
-0.658	0.668732
-0.657	0.668394
-0.656	0.668055
-0.655	0.667716
-0.654	0.667377
-0.653	0.667038
-0.652	0.666699
-0.651	0.66636
-0.65	0.66602
-0.649	0.665681
-0.648	0.665342
-0.647	0.665003
-0.646	0.664663
-0.645	0.664324
-0.644	0.663985
-0.643	0.663646
-0.642	0.663307
-0.641	0.662967
-0.64	0.662627
-0.639	0.662287
-0.638	0.661947
-0.637	0.661607
-0.636	0.661266
-0.635	0.660925
-0.634	0.660584
-0.633	0.660243
-0.632	0.659902
-0.631	0.659561
-0.63	0.65922
-0.629	0.658879
-0.628	0.658537
-0.627	0.658195
-0.626	0.657853
-0.625	0.657511
-0.624	0.657169
-0.623	0.656826
-0.622	0.656484
-0.621	0.656142
-0.62	0.6558
-0.619	0.655457
-0.618	0.655114
-0.617	0.65477
-0.616	0.654426
-0.615	0.654082
-0.614	0.653737
-0.613	0.653393
-0.612	0.653048
-0.611	0.652704
-0.61	0.652359
-0.609	0.652014
-0.608	0.651669
-0.607	0.651323
-0.606	0.650978
-0.605	0.650633
-0.604	0.650288
-0.603	0.649942
-0.602	0.649597
-0.601	0.649251
-0.6	0.648905
-0.599	0.648559
-0.598	0.648213
-0.597	0.647866
-0.596	0.647519
-0.595	0.647172
-0.594	0.646824
-0.593	0.646477
-0.592	0.646129
-0.591	0.645782
-0.59	0.645434
-0.589	0.645086
-0.588	0.644739
-0.587	0.644391
-0.586	0.644043
-0.585	0.643695
-0.584	0.643347
-0.583	0.642999
-0.582	0.64265
-0.581	0.642301
-0.58	0.641952
-0.579	0.641603
-0.578	0.641254
-0.577	0.640905
-0.576	0.640555
-0.575	0.640206
-0.574	0.639856
-0.573	0.639507
-0.572	0.639157
-0.571	0.638807
-0.57	0.638458
-0.569	0.638108
-0.568	0.637757
-0.567	0.637407
-0.566	0.637056
-0.565	0.636705
-0.564	0.636355
-0.563	0.636004
-0.562	0.635653
-0.561	0.635302
-0.56	0.634951
-0.559	0.634601
-0.558	0.63425
-0.557	0.6339
-0.556	0.633549
-0.555	0.633199
-0.554	0.632848
-0.553	0.632498
-0.552	0.632147
-0.551	0.631796
-0.55	0.631445
-0.549	0.631093
-0.548	0.630742
-0.547	0.63039
-0.546	0.630039
-0.545	0.629687
-0.544	0.629334
-0.543	0.628982
-0.542	0.628629
-0.541	0.628276
-0.54	0.627923
-0.539	0.627571
-0.538	0.627217
-0.537	0.626864
-0.536	0.626511
-0.535	0.626158
-0.534	0.625805
-0.533	0.625451
-0.532	0.625098
-0.531	0.624745
-0.53	0.624391
-0.529	0.624038
-0.528	0.623685
-0.527	0.623331
-0.526	0.622977
-0.525	0.622623
-0.524	0.622268
-0.523	0.621913
-0.522	0.621558
-0.521	0.621203
-0.52	0.620848
-0.519	0.620493
-0.518	0.620138
-0.517	0.619782
-0.516	0.619426
-0.515	0.61907
-0.514	0.618714
-0.513	0.618358
-0.512	0.618003
-0.511	0.617647
-0.51	0.617291
-0.509	0.616935
-0.508	0.616578
-0.507	0.61622
-0.506	0.615862
-0.505	0.615505
-0.504	0.615147
-0.503	0.614789
-0.502	0.614431
-0.501	0.614073
-0.5	0.613715
-0.499	0.613357
-0.498	0.612998
-0.497	0.612639
-0.496	0.612279
-0.495	0.61192
-0.494	0.61156
-0.493	0.611201
-0.492	0.610841
-0.491	0.610482
-0.49	0.610122
-0.489	0.609763
-0.488	0.609403
-0.487	0.609044
-0.486	0.608685
-0.485	0.608325
-0.484	0.607966
-0.483	0.607607
-0.482	0.607247
-0.481	0.606888
-0.48	0.606529
-0.479	0.606169
-0.478	0.60581
-0.477	0.605451
-0.476	0.605092
-0.475	0.604733
-0.474	0.604374
-0.473	0.604015
-0.472	0.603656
-0.471	0.603297
-0.47	0.602938
-0.469	0.602578
-0.468	0.602219
-0.467	0.601859
-0.466	0.6015
-0.465	0.60114
-0.464	0.600781
-0.463	0.600421
-0.462	0.600062
-0.461	0.599702
-0.46	0.599342
-0.459	0.598983
-0.458	0.598623
-0.457	0.598262
-0.456	0.597901
-0.455	0.59754
-0.454	0.597179
-0.453	0.596817
-0.452	0.596455
-0.451	0.596094
-0.45	0.595733
-0.449	0.595371
-0.448	0.59501
-0.447	0.594649
-0.446	0.594287
-0.445	0.593925
-0.444	0.593563
-0.443	0.593201
-0.442	0.592839
-0.441	0.592476
-0.44	0.592113
-0.439	0.59175
-0.438	0.591388
-0.437	0.591025
-0.436	0.590662
-0.435	0.590299
-0.434	0.589936
-0.433	0.589573
-0.432	0.58921
-0.431	0.588847
-0.43	0.588485
-0.429	0.588122
-0.428	0.587759
-0.427	0.587395
-0.426	0.587032
-0.425	0.586669
-0.424	0.586305
-0.423	0.585942
-0.422	0.585579
-0.421	0.585216
-0.42	0.584852
-0.419	0.584489
-0.418	0.584126
-0.417	0.583763
-0.416	0.5834
-0.415	0.583037
-0.414	0.582673
-0.413	0.58231
-0.412	0.581947
-0.411	0.581584
-0.41	0.581221
-0.409	0.580858
-0.408	0.580495
-0.407	0.580131
-0.406	0.579768
-0.405	0.579405
-0.404	0.579042
-0.403	0.578678
-0.402	0.578315
-0.401	0.577951
-0.4	0.577588
-0.399	0.577224
-0.398	0.576861
-0.397	0.576498
-0.396	0.576134
-0.395	0.575771
-0.394	0.575407
-0.393	0.575043
-0.392	0.574679
-0.391	0.574315
-0.39	0.57395
-0.389	0.573586
-0.388	0.573221
-0.387	0.572856
-0.386	0.572491
-0.385	0.572126
-0.384	0.57176
-0.383	0.571395
-0.382	0.57103
-0.381	0.570665
-0.38	0.5703
-0.379	0.569935
-0.378	0.56957
-0.377	0.569206
-0.376	0.56884
-0.375	0.568475
-0.374	0.56811
-0.373	0.567744
-0.372	0.567379
-0.371	0.567014
-0.37	0.566649
-0.369	0.566283
-0.368	0.565918
-0.367	0.565553
-0.366	0.565187
-0.365	0.564821
-0.364	0.564455
-0.363	0.564089
-0.362	0.563723
-0.361	0.563357
-0.36	0.562992
-0.359	0.562626
-0.358	0.56226
-0.357	0.561894
-0.356	0.561527
-0.355	0.561161
-0.354	0.560795
-0.353	0.560429
-0.352	0.560062
-0.351	0.559696
-0.35	0.55933
-0.349	0.558965
-0.348	0.558599
-0.347	0.558233
-0.346	0.557867
-0.345	0.557501
-0.344	0.557135
-0.343	0.556769
-0.342	0.556403
-0.341	0.556037
-0.34	0.555671
-0.339	0.555305
-0.338	0.554939
-0.337	0.554573
-0.336	0.554206
-0.335	0.55384
-0.334	0.553473
-0.333	0.553107
-0.332	0.55274
-0.331	0.552373
-0.33	0.552007
-0.329	0.55164
-0.328	0.551273
-0.327	0.550906
-0.326	0.55054
-0.325	0.550173
-0.324	0.549806
-0.323	0.549439
-0.322	0.549073
-0.321	0.548706
-0.32	0.548339
-0.319	0.547973
-0.318	0.547606
-0.317	0.547239
-0.316	0.546872
-0.315	0.546505
-0.314	0.546138
-0.313	0.545772
-0.312	0.545404
-0.311	0.545037
-0.31	0.54467
-0.309	0.544303
-0.308	0.543936
-0.307	0.54357
-0.306	0.543203
-0.305	0.542836
-0.304	0.542469
-0.303	0.542102
-0.302	0.541734
-0.301	0.541367
-0.3	0.541
-0.299	0.540633
-0.298	0.540266
-0.297	0.539899
-0.296	0.539531
-0.295	0.539164
-0.294	0.538797
-0.293	0.53843
-0.292	0.538063
-0.291	0.537696
-0.29	0.537329
-0.289	0.536961
-0.288	0.536594
-0.287	0.536226
-0.286	0.535859
-0.285	0.535492
-0.284	0.535124
-0.283	0.534757
-0.282	0.534389
-0.281	0.534021
-0.28	0.533654
-0.279	0.533286
-0.278	0.532918
-0.277	0.53255
-0.276	0.532182
-0.275	0.531814
-0.274	0.531446
-0.273	0.531079
-0.272	0.530711
-0.271	0.530343
-0.27	0.529975
-0.269	0.529608
-0.268	0.52924
-0.267	0.528872
-0.266	0.528504
-0.265	0.528135
-0.264	0.527767
-0.263	0.527399
-0.262	0.527031
-0.261	0.526663
-0.26	0.526294
-0.259	0.525926
-0.258	0.525558
-0.257	0.525189
-0.256	0.524821
-0.255	0.524452
-0.254	0.524083
-0.253	0.523715
-0.252	0.523347
-0.251	0.522978
-0.25	0.52261
-0.249	0.522241
-0.248	0.521873
-0.247	0.521505
-0.246	0.521136
-0.245	0.520768
-0.244	0.520399
-0.243	0.520031
-0.242	0.519662
-0.241	0.519294
-0.24	0.518925
-0.239	0.518557
-0.238	0.518188
-0.237	0.517819
-0.236	0.51745
-0.235	0.517081
-0.234	0.516712
-0.233	0.516343
-0.232	0.515974
-0.231	0.515605
-0.23	0.515236
-0.229	0.514867
-0.228	0.514498
-0.227	0.514129
-0.226	0.51376
-0.225	0.513391
-0.224	0.513022
-0.223	0.512653
-0.222	0.512285
-0.221	0.511915
-0.22	0.511546
-0.219	0.511177
-0.218	0.510808
-0.217	0.510439
-0.216	0.510071
-0.215	0.509702
-0.214	0.509333
-0.213	0.508965
-0.212	0.508597
-0.211	0.508228
-0.21	0.50786
-0.209	0.507492
-0.208	0.507123
-0.207	0.506755
-0.206	0.506387
-0.205	0.506019
-0.204	0.50565
-0.203	0.505282
-0.202	0.504914
-0.201	0.504546
-0.2	0.504178
-0.199	0.50381
-0.198	0.503442
-0.197	0.503074
-0.196	0.502706
-0.195	0.502338
-0.194	0.501971
-0.193	0.501603
-0.192	0.501235
-0.191	0.500867
-0.19	0.500499
-0.189	0.500131
-0.188	0.499762
-0.187	0.499394
-0.186	0.499026
-0.185	0.498658
-0.184	0.498289
-0.183	0.497921
-0.182	0.497553
-0.181	0.497185
-0.18	0.496818
-0.179	0.49645
-0.178	0.496082
-0.177	0.495714
-0.176	0.495347
-0.175	0.494979
-0.174	0.494611
-0.173	0.494244
-0.172	0.493876
-0.171	0.493508
-0.17	0.493141
-0.169	0.492773
-0.168	0.492406
-0.167	0.492038
-0.166	0.49167
-0.165	0.491303
-0.164	0.490935
-0.163	0.490567
-0.162	0.4902
-0.161	0.489832
-0.16	0.489464
-0.159	0.489097
-0.158	0.488729
-0.157	0.488362
-0.156	0.487994
-0.155	0.487627
-0.154	0.487259
-0.153	0.486892
-0.152	0.486524
-0.151	0.486157
-0.15	0.485789
-0.149	0.485422
-0.148	0.485055
-0.147	0.484687
-0.146	0.48432
-0.145	0.483953
-0.144	0.483586
-0.143	0.483218
-0.142	0.482852
-0.141	0.482485
-0.14	0.482118
-0.139	0.481751
-0.138	0.481383
-0.137	0.481016
-0.136	0.480649
-0.135	0.480282
-0.134	0.479915
-0.133	0.479548
-0.132	0.479181
-0.131	0.478815
-0.13	0.478448
-0.129	0.478081
-0.128	0.477714
-0.127	0.477347
-0.126	0.47698
-0.125	0.476613
-0.124	0.476245
-0.123	0.475879
-0.122	0.475511
-0.121	0.475145
-0.12	0.474777
-0.119	0.47441
-0.118	0.474043
-0.117	0.473676
-0.116	0.47331
-0.115	0.472943
-0.114	0.472576
-0.113	0.472209
-0.112	0.471842
-0.111	0.471475
-0.11	0.471108
-0.109	0.47074
-0.108	0.470373
-0.107	0.470006
-0.106	0.469639
-0.105	0.469272
-0.104	0.468905
-0.103	0.468537
-0.102	0.46817
-0.101	0.467803
-0.1	0.467435
-0.099	0.467068
-0.098	0.4667
-0.097	0.466333
-0.096	0.465965
-0.095	0.465598
-0.094	0.46523
-0.093	0.464862
-0.092	0.464494
-0.091	0.464127
-0.09	0.463759
-0.089	0.46339
-0.088	0.463022
-0.087	0.462654
-0.086	0.462285
-0.085	0.461917
-0.084	0.461549
-0.083	0.46118
-0.082	0.460812
-0.081	0.460444
-0.08	0.460075
-0.079	0.459707
-0.078	0.459338
-0.077	0.458969
-0.076	0.458601
-0.075	0.458232
-0.074	0.457864
-0.073	0.457495
-0.072	0.457126
-0.071	0.456758
-0.07	0.456389
-0.069	0.45602
-0.068	0.455652
-0.067	0.455283
-0.066	0.454914
-0.065	0.454545
-0.064	0.454175
-0.063	0.453806
-0.062	0.453436
-0.061	0.453066
-0.06	0.452696
-0.059	0.452326
-0.058	0.451956
-0.057	0.451586
-0.056	0.451217
-0.055	0.450847
-0.054	0.450478
-0.053	0.450108
-0.052	0.449739
-0.051	0.449369
-0.05	0.448999
-0.049	0.448629
-0.048	0.448259
-0.047	0.447889
-0.046	0.44752
-0.045	0.44715
-0.044	0.446781
-0.043	0.446411
-0.042	0.446042
-0.041	0.445673
-0.04	0.445304
-0.039	0.444934
-0.038	0.444565
-0.037	0.444196
-0.036	0.443826
-0.035	0.443457
-0.034	0.443088
-0.033	0.442719
-0.032	0.44235
-0.031	0.441981
-0.03	0.441611
-0.029	0.441242
-0.028	0.440873
-0.027	0.440503
-0.026	0.440134
-0.025	0.439764
-0.024	0.439394
-0.023	0.439025
-0.022	0.438655
-0.021	0.438285
-0.02	0.437915
-0.019	0.437545
-0.018	0.437175
-0.017	0.436804
-0.016	0.436434
-0.015	0.436064
-0.014	0.435694
-0.013	0.435323
-0.012	0.434953
-0.011	0.434582
-0.01	0.434211
-0.009	0.43384
-0.008	0.43347
-0.007	0.433099
-0.006	0.432728
-0.005	0.432357
-0.004	0.431986
-0.003	0.431615
-0.002	0.431244
-0.001	0.430873
0	0.430503
0.001	0.430132
0.002	0.429761
0.003	0.42939
0.004	0.429019
0.005	0.428649
0.006	0.428278
0.007	0.427908
0.008	0.427538
0.009	0.427167
0.01	0.426797
0.011	0.426426
0.012	0.426056
0.013	0.425686
0.014	0.425315
0.015	0.424945
0.016	0.424574
0.017	0.424204
0.018	0.423833
0.019	0.423462
0.02	0.423091
0.021	0.422719
0.022	0.422348
0.023	0.421977
0.024	0.421605
0.025	0.421234
0.026	0.420862
0.027	0.42049
0.028	0.420118
0.029	0.419747
0.03	0.419375
0.031	0.419003
0.032	0.418631
0.033	0.41826
0.034	0.417888
0.035	0.417516
0.036	0.417144
0.037	0.416771
0.038	0.416399
0.039	0.416027
0.04	0.415654
0.041	0.415282
0.042	0.41491
0.043	0.414537
0.044	0.414165
0.045	0.413793
0.046	0.413421
0.047	0.413049
0.048	0.412677
0.049	0.412304
0.05	0.411932
0.051	0.41156
0.052	0.411187
0.053	0.410815
0.054	0.410442
0.055	0.41007
0.056	0.409698
0.057	0.409325
0.058	0.408953
0.059	0.40858
0.06	0.408208
0.061	0.407836
0.062	0.407464
0.063	0.407091
0.064	0.406719
0.065	0.406347
0.066	0.405974
0.067	0.405602
0.068	0.405229
0.069	0.404856
0.07	0.404484
0.071	0.404111
0.072	0.403739
0.073	0.403367
0.074	0.402995
0.075	0.402622
0.076	0.402249
0.077	0.401877
0.078	0.401505
0.079	0.401133
0.08	0.40076
0.081	0.400387
0.082	0.400014
0.083	0.399641
0.084	0.399268
0.085	0.398895
0.086	0.398522
0.087	0.398149
0.088	0.397776
0.089	0.397403
0.09	0.39703
0.091	0.396657
0.092	0.396284
0.093	0.395912
0.094	0.395539
0.095	0.395167
0.096	0.394794
0.097	0.394422
0.098	0.394049
0.099	0.393677
0.1	0.393305
0.101	0.392933
0.102	0.392562
0.103	0.39219
0.104	0.391819
0.105	0.391448
0.106	0.391076
0.107	0.390705
0.108	0.390333
0.109	0.389962
0.11	0.38959
0.111	0.389219
0.112	0.388848
0.113	0.388477
0.114	0.388106
0.115	0.387734
0.116	0.387364
0.117	0.386993
0.118	0.386622
0.119	0.386251
0.12	0.385881
0.121	0.38551
0.122	0.38514
0.123	0.38477
0.124	0.3844
0.125	0.38403
0.126	0.383661
0.127	0.383291
0.128	0.382921
0.129	0.382551
0.13	0.382181
0.131	0.381812
0.132	0.381443
0.133	0.381074
0.134	0.380704
0.135	0.380335
0.136	0.379966
0.137	0.379597
0.138	0.379228
0.139	0.378859
0.14	0.37849
0.141	0.378121
0.142	0.377751
0.143	0.377382
0.144	0.377013
0.145	0.376644
0.146	0.376274
0.147	0.375906
0.148	0.375537
0.149	0.375168
0.15	0.374799
0.151	0.374431
0.152	0.374062
0.153	0.373694
0.154	0.373325
0.155	0.372956
0.156	0.372588
0.157	0.37222
0.158	0.371852
0.159	0.371483
0.16	0.371115
0.161	0.370747
0.162	0.370379
0.163	0.370011
0.164	0.369643
0.165	0.369275
0.166	0.368907
0.167	0.368539
0.168	0.368171
0.169	0.367803
0.17	0.367435
0.171	0.367067
0.172	0.366699
0.173	0.366331
0.174	0.365962
0.175	0.365594
0.176	0.365225
0.177	0.364857
0.178	0.364488
0.179	0.364119
0.18	0.36375
0.181	0.363381
0.182	0.363013
0.183	0.362644
0.184	0.362275
0.185	0.361906
0.186	0.361537
0.187	0.361169
0.188	0.3608
0.189	0.360432
0.19	0.360064
0.191	0.359697
0.192	0.359329
0.193	0.358961
0.194	0.358594
0.195	0.358227
0.196	0.357859
0.197	0.357492
0.198	0.357124
0.199	0.356757
0.2	0.35639
0.201	0.356023
0.202	0.355655
0.203	0.355289
0.204	0.354922
0.205	0.354555
0.206	0.354188
0.207	0.353821
0.208	0.353454
0.209	0.353087
0.21	0.35272
0.211	0.352352
0.212	0.351985
0.213	0.351618
0.214	0.351251
0.215	0.350884
0.216	0.350516
0.217	0.350149
0.218	0.349782
0.219	0.349414
0.22	0.349046
0.221	0.348678
0.222	0.34831
0.223	0.347942
0.224	0.347575
0.225	0.347207
0.226	0.346839
0.227	0.346471
0.228	0.346103
0.229	0.345735
0.23	0.345367
0.231	0.344999
0.232	0.344631
0.233	0.344263
0.234	0.343895
0.235	0.343527
0.236	0.343159
0.237	0.342791
0.238	0.342424
0.239	0.342056
0.24	0.341688
0.241	0.341321
0.242	0.340953
0.243	0.340586
0.244	0.340219
0.245	0.339851
0.246	0.339483
0.247	0.339115
0.248	0.338747
0.249	0.338379
0.25	0.338011
0.251	0.337643
0.252	0.337275
0.253	0.336907
0.254	0.336539
0.255	0.336171
0.256	0.335804
0.257	0.335436
0.258	0.335069
0.259	0.334702
0.26	0.334334
0.261	0.333967
0.262	0.3336
0.263	0.333232
0.264	0.332866
0.265	0.332498
0.266	0.332132
0.267	0.331765
0.268	0.331398
0.269	0.331031
0.27	0.330664
0.271	0.330296
0.272	0.329929
0.273	0.329562
0.274	0.329194
0.275	0.328827
0.276	0.328459
0.277	0.328092
0.278	0.327724
0.279	0.327356
0.28	0.326989
0.281	0.326621
0.282	0.326254
0.283	0.325887
0.284	0.325519
0.285	0.325152
0.286	0.324784
0.287	0.324417
0.288	0.32405
0.289	0.323683
0.29	0.323315
0.291	0.322948
0.292	0.32258
0.293	0.322213
0.294	0.321846
0.295	0.321479
0.296	0.321112
0.297	0.320746
0.298	0.320379
0.299	0.320012
0.3	0.319646
0.301	0.31928
0.302	0.318914
0.303	0.318548
0.304	0.318182
0.305	0.317816
0.306	0.317449
0.307	0.317082
0.308	0.316715
0.309	0.316348
0.31	0.315982
0.311	0.315615
0.312	0.315248
0.313	0.314881
0.314	0.314515
0.315	0.314148
0.316	0.313782
0.317	0.313415
0.318	0.313049
0.319	0.312683
0.32	0.312318
0.321	0.311952
0.322	0.311587
0.323	0.311222
0.324	0.310857
0.325	0.310492
0.326	0.310126
0.327	0.309761
0.328	0.309395
0.329	0.30903
0.33	0.308664
0.331	0.308299
0.332	0.307933
0.333	0.307568
0.334	0.307203
0.335	0.306837
0.336	0.306471
0.337	0.306105
0.338	0.305739
0.339	0.305373
0.34	0.305007
0.341	0.304641
0.342	0.304275
0.343	0.303908
0.344	0.303541
0.345	0.303175
0.346	0.302807
0.347	0.30244
0.348	0.302073
0.349	0.301707
0.35	0.301339
0.351	0.300972
0.352	0.300604
0.353	0.300236
0.354	0.299868
0.355	0.299501
0.356	0.299133
0.357	0.298765
0.358	0.298398
0.359	0.29803
0.36	0.297662
0.361	0.297294
0.362	0.296926
0.363	0.296558
0.364	0.29619
0.365	0.295822
0.366	0.295453
0.367	0.295085
0.368	0.294717
0.369	0.294348
0.37	0.29398
0.371	0.293612
0.372	0.293244
0.373	0.292876
0.374	0.292508
0.375	0.29214
0.376	0.291771
0.377	0.291403
0.378	0.291034
0.379	0.290666
0.38	0.290298
0.381	0.289929
0.382	0.289561
0.383	0.289192
0.384	0.288824
0.385	0.288456
0.386	0.288088
0.387	0.287719
0.388	0.287352
0.389	0.286984
0.39	0.286616
0.391	0.286248
0.392	0.28588
0.393	0.285512
0.394	0.285144
0.395	0.284775
0.396	0.284407
0.397	0.284039
0.398	0.28367
0.399	0.283301
0.4	0.282933
0.401	0.282564
0.402	0.282196
0.403	0.281827
0.404	0.281459
0.405	0.281091
0.406	0.280723
0.407	0.280355
0.408	0.279987
0.409	0.279619
0.41	0.279251
0.411	0.278883
0.412	0.278515
0.413	0.278147
0.414	0.277779
0.415	0.277412
0.416	0.277044
0.417	0.276677
0.418	0.27631
0.419	0.275942
0.42	0.275574
0.421	0.275206
0.422	0.274838
0.423	0.274471
0.424	0.274103
0.425	0.273736
0.426	0.273369
0.427	0.273002
0.428	0.272635
0.429	0.272269
0.43	0.271902
0.431	0.271536
0.432	0.271169
0.433	0.270802
0.434	0.270436
0.435	0.27007
0.436	0.269703
0.437	0.269337
0.438	0.26897
0.439	0.268603
0.44	0.268236
0.441	0.267869
0.442	0.267501
0.443	0.267134
0.444	0.266766
0.445	0.2664
0.446	0.266033
0.447	0.265666
0.448	0.265299
0.449	0.264932
0.45	0.264565
0.451	0.264197
0.452	0.263831
0.453	0.263464
0.454	0.263097
0.455	0.262731
0.456	0.262364
0.457	0.261997
0.458	0.26163
0.459	0.261263
0.46	0.260895
0.461	0.260528
0.462	0.260161
0.463	0.259795
0.464	0.259428
0.465	0.259061
0.466	0.258694
0.467	0.258327
0.468	0.25796
0.469	0.257593
0.47	0.257226
0.471	0.25686
0.472	0.256493
0.473	0.256127
0.474	0.25576
0.475	0.255394
0.476	0.255028
0.477	0.254663
0.478	0.254297
0.479	0.253931
0.48	0.253564
0.481	0.253197
0.482	0.25283
0.483	0.252464
0.484	0.252097
0.485	0.25173
0.486	0.251364
0.487	0.250997
0.488	0.250631
0.489	0.250265
0.49	0.249899
0.491	0.249533
0.492	0.249167
0.493	0.248801
0.494	0.248435
0.495	0.248069
0.496	0.247704
0.497	0.247338
0.498	0.246973
0.499	0.246608
0.5	0.246243
0.501	0.245879
0.502	0.245514
0.503	0.245149
0.504	0.244784
0.505	0.244419
0.506	0.244054
0.507	0.243689
0.508	0.243324
0.509	0.242959
0.51	0.242595
0.511	0.24223
0.512	0.241866
0.513	0.241502
0.514	0.241138
0.515	0.240774
0.516	0.240409
0.517	0.240045
0.518	0.23968
0.519	0.239316
0.52	0.238952
0.521	0.238588
0.522	0.238225
0.523	0.237861
0.524	0.237497
0.525	0.237133
0.526	0.23677
0.527	0.236406
0.528	0.236041
0.529	0.235677
0.53	0.235313
0.531	0.23495
0.532	0.234586
0.533	0.234223
0.534	0.23386
0.535	0.233498
0.536	0.233136
0.537	0.232773
0.538	0.23241
0.539	0.232048
0.54	0.231686
0.541	0.231324
0.542	0.230962
0.543	0.230601
0.544	0.230239
0.545	0.229877
0.546	0.229516
0.547	0.229155
0.548	0.228795
0.549	0.228435
0.55	0.228074
0.551	0.227714
0.552	0.227355
0.553	0.226995
0.554	0.226636
0.555	0.226276
0.556	0.225918
0.557	0.225559
0.558	0.225201
0.559	0.224843
0.56	0.224485
0.561	0.224127
0.562	0.22377
0.563	0.223412
0.564	0.223055
0.565	0.222698
0.566	0.222341
0.567	0.221985
0.568	0.221629
0.569	0.221273
0.57	0.220917
0.571	0.220561
0.572	0.220204
0.573	0.219848
0.574	0.219491
0.575	0.219135
0.576	0.218779
0.577	0.218423
0.578	0.218068
0.579	0.217712
0.58	0.217357
0.581	0.217002
0.582	0.216648
0.583	0.216293
0.584	0.215939
0.585	0.215584
0.586	0.215229
0.587	0.214874
0.588	0.21452
0.589	0.214165
0.59	0.21381
0.591	0.213455
0.592	0.2131
0.593	0.212746
0.594	0.212392
0.595	0.212038
0.596	0.211684
0.597	0.21133
0.598	0.210977
0.599	0.210624
0.6	0.210271
0.601	0.209918
0.602	0.209566
0.603	0.209213
0.604	0.20886
0.605	0.208508
0.606	0.208156
0.607	0.207804
0.608	0.207452
0.609	0.2071
0.61	0.206748
0.611	0.206396
0.612	0.206045
0.613	0.205694
0.614	0.205343
0.615	0.204992
0.616	0.204641
0.617	0.204291
0.618	0.20394
0.619	0.20359
0.62	0.20324
0.621	0.20289
0.622	0.202541
0.623	0.202192
0.624	0.201843
0.625	0.201494
0.626	0.201146
0.627	0.200798
0.628	0.20045
0.629	0.200102
0.63	0.199755
0.631	0.199408
0.632	0.199062
0.633	0.198716
0.634	0.19837
0.635	0.198023
0.636	0.197676
0.637	0.19733
0.638	0.196983
0.639	0.196637
0.64	0.196292
0.641	0.195946
0.642	0.195601
0.643	0.195256
0.644	0.194912
0.645	0.194568
0.646	0.194224
0.647	0.193881
0.648	0.193539
0.649	0.193197
0.65	0.192856
0.651	0.192515
0.652	0.192175
0.653	0.191835
0.654	0.191495
0.655	0.191155
0.656	0.190816
0.657	0.190477
0.658	0.190138
0.659	0.1898
0.66	0.189461
0.661	0.189123
0.662	0.188785
0.663	0.188447
0.664	0.188109
0.665	0.187772
0.666	0.187435
0.667	0.187098
0.668	0.186761
0.669	0.186425
0.67	0.18609
0.671	0.185755
0.672	0.18542
0.673	0.185086
0.674	0.184752
0.675	0.184418
0.676	0.184085
0.677	0.183752
0.678	0.18342
0.679	0.183088
0.68	0.182757
0.681	0.182426
0.682	0.182095
0.683	0.181764
0.684	0.181434
0.685	0.181105
0.686	0.180776
0.687	0.180447
0.688	0.180119
0.689	0.179792
0.69	0.179465
0.691	0.179139
0.692	0.178813
0.693	0.178488
0.694	0.178163
0.695	0.177839
0.696	0.177515
0.697	0.177191
0.698	0.176867
0.699	0.176544
0.7	0.176221
0.701	0.175898
0.702	0.175576
0.703	0.175253
0.704	0.174931
0.705	0.174609
0.706	0.174288
0.707	0.173968
0.708	0.173648
0.709	0.173329
0.71	0.17301
0.711	0.172692
0.712	0.172374
0.713	0.172057
0.714	0.171741
0.715	0.171425
0.716	0.17111
0.717	0.170795
0.718	0.170481
0.719	0.170168
0.72	0.169855
0.721	0.169543
0.722	0.169231
0.723	0.16892
0.724	0.16861
0.725	0.168301
0.726	0.167992
0.727	0.167683
0.728	0.167375
0.729	0.167068
0.73	0.166762
0.731	0.166456
0.732	0.166151
0.733	0.165846
0.734	0.165542
0.735	0.165239
0.736	0.164936
0.737	0.164634
0.738	0.164332
0.739	0.164031
0.74	0.16373
0.741	0.16343
0.742	0.163131
0.743	0.162832
0.744	0.162533
0.745	0.162236
0.746	0.161938
0.747	0.161642
0.748	0.161346
0.749	0.161051
0.75	0.160757
0.751	0.160464
0.752	0.160171
0.753	0.159879
0.754	0.159588
0.755	0.159298
0.756	0.159009
0.757	0.15872
0.758	0.158432
0.759	0.158145
0.76	0.157859
0.761	0.157574
0.762	0.157289
0.763	0.157004
0.764	0.15672
0.765	0.156436
0.766	0.156154
0.767	0.155871
0.768	0.15559
0.769	0.155309
0.77	0.155029
0.771	0.15475
0.772	0.154471
0.773	0.154194
0.774	0.153917
0.775	0.153641
0.776	0.153365
0.777	0.153091
0.778	0.152817
0.779	0.152543
0.78	0.152271
0.781	0.151999
0.782	0.151728
0.783	0.151458
0.784	0.151189
0.785	0.15092
0.786	0.150653
0.787	0.150386
0.788	0.15012
0.789	0.149855
0.79	0.149591
0.791	0.149327
0.792	0.149064
0.793	0.148802
0.794	0.148541
0.795	0.14828
0.796	0.14802
0.797	0.147761
0.798	0.147503
0.799	0.147246
0.8	0.146989
0.801	0.146734
0.802	0.146479
0.803	0.146225
0.804	0.145971
0.805	0.145719
0.806	0.145467
0.807	0.145216
0.808	0.144965
0.809	0.144716
0.81	0.144467
0.811	0.14422
0.812	0.143973
0.813	0.143727
0.814	0.143483
0.815	0.143239
0.816	0.142996
0.817	0.142754
0.818	0.142513
0.819	0.142272
0.82	0.142032
0.821	0.141794
0.822	0.141556
0.823	0.141319
0.824	0.141083
0.825	0.140848
0.826	0.140614
0.827	0.14038
0.828	0.140147
0.829	0.139915
0.83	0.139684
0.831	0.139454
0.832	0.139225
0.833	0.138996
0.834	0.138769
0.835	0.138542
0.836	0.138316
0.837	0.138091
0.838	0.137867
0.839	0.137644
0.84	0.137421
0.841	0.137199
0.842	0.136979
0.843	0.136759
0.844	0.13654
0.845	0.136322
0.846	0.136105
0.847	0.13589
0.848	0.135675
0.849	0.135462
0.85	0.135249
0.851	0.135038
0.852	0.134828
0.853	0.134619
0.854	0.134411
0.855	0.134203
0.856	0.133997
0.857	0.133791
0.858	0.133586
0.859	0.133383
0.86	0.133181
0.861	0.132979
0.862	0.132779
0.863	0.13258
0.864	0.132382
0.865	0.132184
0.866	0.131988
0.867	0.131794
0.868	0.1316
0.869	0.131407
0.87	0.131215
0.871	0.131025
0.872	0.130836
0.873	0.130647
0.874	0.130459
0.875	0.130272
0.876	0.130087
0.877	0.129903
0.878	0.12972
0.879	0.129539
0.88	0.129359
0.881	0.12918
0.882	0.129003
0.883	0.128827
0.884	0.128653
0.885	0.128479
0.886	0.128307
0.887	0.128137
0.888	0.127968
0.889	0.1278
0.89	0.127634
0.891	0.127469
0.892	0.127305
0.893	0.127143
0.894	0.126981
0.895	0.126822
0.896	0.126663
0.897	0.126506
0.898	0.12635
0.899	0.126196
0.9	0.126043
0.901	0.125891
0.902	0.125741
0.903	0.125592
0.904	0.125445
0.905	0.125299
0.906	0.125153
0.907	0.125009
0.908	0.124866
0.909	0.124725
0.91	0.124584
0.911	0.124446
0.912	0.124309
0.913	0.124173
0.914	0.124039
0.915	0.123906
0.916	0.123774
0.917	0.123644
0.918	0.123515
0.919	0.123388
0.92	0.123262
0.921	0.123138
0.922	0.123015
0.923	0.122894
0.924	0.122776
0.925	0.122658
0.926	0.122543
0.927	0.122428
0.928	0.122316
0.929	0.122204
0.93	0.122094
0.931	0.121986
0.932	0.12188
0.933	0.121775
0.934	0.121672
0.935	0.121571
0.936	0.121472
0.937	0.121375
0.938	0.12128
0.939	0.121186
0.94	0.121093
0.941	0.121003
0.942	0.120914
0.943	0.120827
0.944	0.120742
0.945	0.120658
0.946	0.120576
0.947	0.120496
0.948	0.120417
0.949	0.120341
0.95	0.120266
0.951	0.120193
0.952	0.120122
0.953	0.120053
0.954	0.119987
0.955	0.119922
0.956	0.119859
0.957	0.119798
0.958	0.119739
0.959	0.119682
0.96	0.119627
0.961	0.119573
0.962	0.119523
0.963	0.119474
0.964	0.119426
0.965	0.11938
0.966	0.119337
0.967	0.119295
0.968	0.119254
0.969	0.119216
0.97	0.119179
0.971	0.119144
0.972	0.11911
0.973	0.119078
0.974	0.119047
0.975	0.119018
0.976	0.118989
0.977	0.118963
0.978	0.118937
0.979	0.118913
0.98	0.118892
0.981	0.118872
0.982	0.118855
0.983	0.118839
0.984	0.118826
0.985	0.118815
0.986	0.118806
0.987	0.118799
0.988	0.118794
0.989	0.11879
0.99	0.118789
0.991	0.118789
0.992	0.118792
0.993	0.118797
0.994	0.118803
0.995	0.118811
0.996	0.118821
0.997	0.118833
0.998	0.118847
0.999	0.118864
1	0.118882
1.001	0.118903
1.002	0.118926
1.003	0.118952
1.004	0.118979
1.005	0.119009
1.006	0.11904
1.007	0.119074
1.008	0.11911
1.009	0.119147
1.01	0.119187
1.011	0.119229
1.012	0.119272
1.013	0.119318
1.014	0.119365
1.015	0.119415
1.016	0.119467
1.017	0.119521
1.018	0.119576
1.019	0.119634
1.02	0.119693
1.021	0.119755
1.022	0.119818
1.023	0.119884
1.024	0.119952
1.025	0.120021
1.026	0.120093
1.027	0.120167
1.028	0.120242
1.029	0.12032
1.03	0.120399
1.031	0.120481
1.032	0.120565
1.033	0.120651
1.034	0.120738
1.035	0.120828
1.036	0.120919
1.037	0.121013
1.038	0.121107
1.039	0.121203
1.04	0.1213
1.041	0.121399
1.042	0.121499
1.043	0.1216
1.044	0.121703
1.045	0.121807
1.046	0.121913
1.047	0.12202
1.048	0.122129
1.049	0.122239
1.05	0.122352
1.051	0.122466
1.052	0.122583
1.053	0.122701
1.054	0.122822
1.055	0.122944
1.056	0.123067
1.057	0.123191
1.058	0.123317
1.059	0.123444
1.06	0.123573
1.061	0.123703
1.062	0.123835
1.063	0.123968
1.064	0.124102
1.065	0.124238
1.066	0.124376
1.067	0.124514
1.068	0.124655
1.069	0.124796
1.07	0.124939
1.071	0.125083
1.072	0.125229
1.073	0.125376
1.074	0.125525
1.075	0.125675
1.076	0.125827
1.077	0.12598
1.078	0.126134
1.079	0.12629
1.08	0.126447
1.081	0.126606
1.082	0.126767
1.083	0.126929
1.084	0.127092
1.085	0.127256
1.086	0.127421
1.087	0.127588
1.088	0.127756
1.089	0.127926
1.09	0.128097
1.091	0.12827
1.092	0.128444
1.093	0.12862
1.094	0.128798
1.095	0.128977
1.096	0.129157
1.097	0.129338
1.098	0.129521
1.099	0.129705
1.1	0.129891
1.101	0.130077
1.102	0.130265
1.103	0.130455
1.104	0.130645
1.105	0.130836
1.106	0.131029
1.107	0.131223
1.108	0.131418
1.109	0.131614
1.11	0.131811
1.111	0.132009
1.112	0.132208
1.113	0.132408
1.114	0.132609
1.115	0.132812
1.116	0.133015
1.117	0.13322
1.118	0.133426
1.119	0.133633
1.12	0.133842
1.121	0.134051
1.122	0.134261
1.123	0.134472
1.124	0.134684
1.125	0.134898
1.126	0.135113
1.127	0.135329
1.128	0.135546
1.129	0.135765
1.13	0.135983
1.131	0.136203
1.132	0.136423
1.133	0.136644
1.134	0.136867
1.135	0.13709
1.136	0.137314
1.137	0.137539
1.138	0.137765
1.139	0.137992
1.14	0.13822
1.141	0.138449
1.142	0.138679
1.143	0.13891
1.144	0.139142
1.145	0.139375
1.146	0.13961
1.147	0.139845
1.148	0.14008
1.149	0.140316
1.15	0.140553
1.151	0.14079
1.152	0.141029
1.153	0.141268
1.154	0.141508
1.155	0.14175
1.156	0.141992
1.157	0.142235
1.158	0.142479
1.159	0.142724
1.16	0.142969
1.161	0.143215
1.162	0.143462
1.163	0.143709
1.164	0.143957
1.165	0.144206
1.166	0.144456
1.167	0.144706
1.168	0.144957
1.169	0.145208
1.17	0.145461
1.171	0.145714
1.172	0.145968
1.173	0.146222
1.174	0.146478
1.175	0.146735
1.176	0.146992
1.177	0.147251
1.178	0.14751
1.179	0.14777
1.18	0.14803
1.181	0.148291
1.182	0.148553
1.183	0.148815
1.184	0.149078
1.185	0.149342
1.186	0.149607
1.187	0.149873
1.188	0.150139
1.189	0.150406
1.19	0.150674
1.191	0.150943
1.192	0.151213
1.193	0.151483
1.194	0.151754
1.195	0.152025
1.196	0.152297
1.197	0.15257
1.198	0.152843
1.199	0.153117
1.2	0.153392
1.201	0.153667
1.202	0.153943
1.203	0.154219
1.204	0.154497
1.205	0.154775
1.206	0.155053
1.207	0.155333
1.208	0.155613
1.209	0.155893
1.21	0.156175
1.211	0.156457
1.212	0.156739
1.213	0.157022
1.214	0.157306
1.215	0.15759
1.216	0.157876
1.217	0.158161
1.218	0.158448
1.219	0.158734
1.22	0.159021
1.221	0.159309
1.222	0.159598
1.223	0.159887
1.224	0.160176
1.225	0.160466
1.226	0.160757
1.227	0.161048
1.228	0.16134
1.229	0.161632
1.23	0.161925
1.231	0.162219
1.232	0.162514
1.233	0.16281
1.234	0.163106
1.235	0.163403
1.236	0.163701
1.237	0.163999
1.238	0.164298
1.239	0.164597
1.24	0.164896
1.241	0.165196
1.242	0.165497
1.243	0.165798
1.244	0.166099
1.245	0.166401
1.246	0.166704
1.247	0.167008
1.248	0.167311
1.249	0.167616
1.25	0.167921
1.251	0.168226
1.252	0.168531
1.253	0.168836
1.254	0.169142
1.255	0.169448
1.256	0.169754
1.257	0.170061
1.258	0.170368
1.259	0.170675
1.26	0.170983
1.261	0.171292
1.262	0.171601
1.263	0.171911
1.264	0.172222
1.265	0.172534
1.266	0.172845
1.267	0.173157
1.268	0.173469
1.269	0.173782
1.27	0.174095
1.271	0.174409
1.272	0.174723
1.273	0.175037
1.274	0.175352
1.275	0.175668
1.276	0.175984
1.277	0.176301
1.278	0.176619
1.279	0.176936
1.28	0.177255
1.281	0.177574
1.282	0.177893
1.283	0.178213
1.284	0.178533
1.285	0.178854
1.286	0.179175
1.287	0.179497
1.288	0.179819
1.289	0.180141
1.29	0.180464
1.291	0.180787
1.292	0.18111
1.293	0.181433
1.294	0.181757
1.295	0.182082
1.296	0.182408
1.297	0.182734
1.298	0.18306
1.299	0.183387
1.3	0.183714
1.301	0.184041
1.302	0.184369
1.303	0.184698
1.304	0.185027
1.305	0.185357
1.306	0.185687
1.307	0.186018
1.308	0.18635
1.309	0.186682
1.31	0.187014
1.311	0.187347
1.312	0.187681
1.313	0.188014
1.314	0.188349
1.315	0.188683
1.316	0.189017
1.317	0.189351
1.318	0.189687
1.319	0.190022
1.32	0.190357
1.321	0.190693
1.322	0.191029
1.323	0.191365
1.324	0.191702
1.325	0.192038
1.326	0.192375
1.327	0.192712
1.328	0.19305
1.329	0.193388
1.33	0.193727
1.331	0.194066
1.332	0.194405
1.333	0.194744
1.334	0.195084
1.335	0.195423
1.336	0.195763
1.337	0.196103
1.338	0.196442
1.339	0.196783
1.34	0.197123
1.341	0.197464
1.342	0.197805
1.343	0.198147
1.344	0.198489
1.345	0.198831
1.346	0.199174
1.347	0.199517
1.348	0.199861
1.349	0.200204
1.35	0.200548
1.351	0.200892
1.352	0.201237
1.353	0.201582
1.354	0.201927
1.355	0.202272
1.356	0.202617
1.357	0.202963
1.358	0.203309
1.359	0.203655
1.36	0.204003
1.361	0.20435
1.362	0.204698
1.363	0.205046
1.364	0.205394
1.365	0.205742
1.366	0.206091
1.367	0.20644
1.368	0.20679
1.369	0.207139
1.37	0.207489
1.371	0.207839
1.372	0.20819
1.373	0.20854
1.374	0.208891
1.375	0.209242
1.376	0.209592
1.377	0.209943
1.378	0.210294
1.379	0.210645
1.38	0.210997
1.381	0.211348
1.382	0.211701
1.383	0.212053
1.384	0.212406
1.385	0.212759
1.386	0.213113
1.387	0.213467
1.388	0.213821
1.389	0.214176
1.39	0.214531
1.391	0.214886
1.392	0.215242
1.393	0.215598
1.394	0.215954
1.395	0.21631
1.396	0.216667
1.397	0.217023
1.398	0.21738
1.399	0.217738
1.4	0.218094
1.401	0.218452
1.402	0.218809
1.403	0.219167
1.404	0.219525
1.405	0.219883
1.406	0.220242
1.407	0.220601
1.408	0.22096
1.409	0.221319
1.41	0.221679
1.411	0.222039
1.412	0.222398
1.413	0.222758
1.414	0.223118
1.415	0.223477
1.416	0.223838
1.417	0.224199
1.418	0.224559
1.419	0.22492
1.42	0.225281
1.421	0.225642
1.422	0.226003
1.423	0.226363
1.424	0.226724
1.425	0.227085
1.426	0.227447
1.427	0.227809
1.428	0.228171
1.429	0.228533
1.43	0.228895
1.431	0.229258
1.432	0.229621
1.433	0.229984
1.434	0.230347
1.435	0.230711
1.436	0.231075
1.437	0.231439
1.438	0.231803
1.439	0.232167
1.44	0.232531
1.441	0.232896
1.442	0.23326
1.443	0.233625
1.444	0.233989
1.445	0.234354
1.446	0.23472
1.447	0.235085
1.448	0.23545
1.449	0.235816
1.45	0.236182
1.451	0.236548
1.452	0.236914
1.453	0.237281
1.454	0.237647
1.455	0.238015
1.456	0.238382
1.457	0.23875
1.458	0.239118
1.459	0.239485
1.46	0.239853
1.461	0.240221
1.462	0.240589
1.463	0.240957
1.464	0.241325
1.465	0.241693
1.466	0.242061
1.467	0.242429
1.468	0.242798
1.469	0.243166
1.47	0.243534
1.471	0.243903
1.472	0.244271
1.473	0.244639
1.474	0.245008
1.475	0.245376
1.476	0.245744
1.477	0.246113
1.478	0.246482
1.479	0.246851
1.48	0.24722
1.481	0.247589
1.482	0.247958
1.483	0.248328
1.484	0.248697
1.485	0.249066
1.486	0.249435
1.487	0.249805
1.488	0.250174
1.489	0.250543
1.49	0.250913
1.491	0.251283
1.492	0.251653
1.493	0.252023
1.494	0.252393
1.495	0.252763
1.496	0.253133
1.497	0.253503
1.498	0.253873
1.499	0.254243
1.5	0.254613
1.501	0.254983
1.502	0.255352
1.503	0.255722
1.504	0.256092
1.505	0.256462
1.506	0.256833
1.507	0.257204
1.508	0.257574
1.509	0.257945
1.51	0.258315
1.511	0.258686
1.512	0.259056
1.513	0.259426
1.514	0.259797
1.515	0.260167
1.516	0.260537
1.517	0.260908
1.518	0.261278
1.519	0.261648
1.52	0.262018
1.521	0.262389
1.522	0.26276
1.523	0.263131
1.524	0.263502
1.525	0.263873
1.526	0.264243
1.527	0.264614
1.528	0.264985
1.529	0.265355
1.53	0.265726
1.531	0.266096
1.532	0.266466
1.533	0.266837
1.534	0.267208
1.535	0.267579
1.536	0.26795
1.537	0.268321
1.538	0.268692
1.539	0.269063
1.54	0.269434
1.541	0.269805
1.542	0.270176
1.543	0.270546
1.544	0.270916
1.545	0.271287
1.546	0.271657
1.547	0.272028
1.548	0.272399
1.549	0.27277
1.55	0.27314
1.551	0.273511
1.552	0.273883
1.553	0.274254
1.554	0.274625
1.555	0.274996
1.556	0.275368
1.557	0.275739
1.558	0.276109
1.559	0.27648
1.56	0.27685
1.561	0.277221
1.562	0.277593
1.563	0.277964
1.564	0.278335
1.565	0.278706
1.566	0.279077
1.567	0.279449
1.568	0.279821
1.569	0.280193
1.57	0.280564
1.571	0.280935
1.572	0.281307
1.573	0.281678
1.574	0.282049
1.575	0.282421
1.576	0.282793
1.577	0.283165
1.578	0.283537
1.579	0.283909
1.58	0.28428
1.581	0.284651
1.582	0.285023
1.583	0.285394
1.584	0.285766
1.585	0.286138
1.586	0.28651
1.587	0.286881
1.588	0.287253
1.589	0.287625
1.59	0.287997
1.591	0.288369
1.592	0.288741
1.593	0.289114
1.594	0.289486
1.595	0.289858
1.596	0.290231
1.597	0.290603
1.598	0.290975
1.599	0.291348
1.6	0.291721
1.601	0.292094
1.602	0.292467
1.603	0.292841
1.604	0.293215
1.605	0.293589
1.606	0.293963
1.607	0.294337
1.608	0.294711
1.609	0.295086
1.61	0.29546
1.611	0.295834
1.612	0.296208
1.613	0.296583
1.614	0.296957
1.615	0.297332
1.616	0.297706
1.617	0.298081
1.618	0.298456
1.619	0.298831
1.62	0.299206
1.621	0.299581
1.622	0.299956
1.623	0.300331
1.624	0.300705
1.625	0.30108
1.626	0.301454
1.627	0.301829
1.628	0.302204
1.629	0.302579
1.63	0.302953
1.631	0.303328
1.632	0.303703
1.633	0.304078
1.634	0.304454
1.635	0.304829
1.636	0.305204
1.637	0.305579
1.638	0.305954
1.639	0.306329
1.64	0.306704
1.641	0.307079
1.642	0.307454
1.643	0.307829
1.644	0.308205
1.645	0.30858
1.646	0.308955
1.647	0.309331
1.648	0.309706
1.649	0.310082
1.65	0.310457
1.651	0.310833
1.652	0.311208
1.653	0.311584
1.654	0.311959
1.655	0.312335
1.656	0.312711
1.657	0.313087
1.658	0.313463
1.659	0.313839
1.66	0.314214
1.661	0.31459
1.662	0.314966
1.663	0.315342
1.664	0.315718
1.665	0.316094
1.666	0.31647
1.667	0.316846
1.668	0.317221
1.669	0.317596
1.67	0.317971
1.671	0.318346
1.672	0.31872
1.673	0.319095
1.674	0.319469
1.675	0.319844
1.676	0.320218
1.677	0.320592
1.678	0.320966
1.679	0.32134
1.68	0.321715
1.681	0.322089
1.682	0.322464
1.683	0.322839
1.684	0.323213
1.685	0.323588
1.686	0.323963
1.687	0.324339
1.688	0.324714
1.689	0.325089
1.69	0.325464
1.691	0.32584
1.692	0.326216
1.693	0.326591
1.694	0.326967
1.695	0.327342
1.696	0.327717
1.697	0.328092
1.698	0.328468
1.699	0.328843
1.7	0.329219
1.701	0.329594
1.702	0.32997
1.703	0.330346
1.704	0.330722
1.705	0.331097
1.706	0.331473
1.707	0.331849
1.708	0.332224
1.709	0.332601
1.71	0.332977
1.711	0.333353
1.712	0.333729
1.713	0.334105
1.714	0.33448
1.715	0.334856
1.716	0.335232
1.717	0.335607
1.718	0.335983
1.719	0.33636
1.72	0.336736
1.721	0.337112
1.722	0.337489
1.723	0.337866
1.724	0.338243
1.725	0.33862
1.726	0.338996
1.727	0.339373
1.728	0.33975
1.729	0.340127
1.73	0.340504
1.731	0.340882
1.732	0.341259
1.733	0.341636
1.734	0.342014
1.735	0.342391
1.736	0.342768
1.737	0.343145
1.738	0.343522
1.739	0.3439
1.74	0.344277
1.741	0.344654
1.742	0.345032
1.743	0.345409
1.744	0.345786
1.745	0.346164
1.746	0.346542
1.747	0.34692
1.748	0.347297
1.749	0.347674
1.75	0.348052
1.751	0.348429
1.752	0.348805
1.753	0.349182
1.754	0.349559
1.755	0.349936
1.756	0.350312
1.757	0.350689
1.758	0.351066
1.759	0.351442
1.76	0.351819
1.761	0.352196
1.762	0.352572
1.763	0.352949
1.764	0.353325
1.765	0.353701
1.766	0.354078
1.767	0.354454
1.768	0.35483
1.769	0.355207
1.77	0.355584
1.771	0.355961
1.772	0.356338
1.773	0.356715
1.774	0.357092
1.775	0.357469
1.776	0.357846
1.777	0.358223
1.778	0.3586
1.779	0.358977
1.78	0.359354
1.781	0.359731
1.782	0.360108
1.783	0.360485
1.784	0.360862
1.785	0.361239
1.786	0.361615
1.787	0.361992
1.788	0.362368
1.789	0.362744
1.79	0.363121
1.791	0.363497
1.792	0.363874
1.793	0.36425
1.794	0.364627
1.795	0.365003
1.796	0.365379
1.797	0.365754
1.798	0.36613
1.799	0.366506
1.8	0.366881
1.801	0.367257
1.802	0.367632
1.803	0.368008
1.804	0.368383
1.805	0.368758
1.806	0.369133
1.807	0.369508
1.808	0.369882
1.809	0.370257
1.81	0.370632
1.811	0.371006
1.812	0.37138
1.813	0.371754
1.814	0.372128
1.815	0.372502
1.816	0.372876
1.817	0.37325
1.818	0.373624
1.819	0.373999
1.82	0.374373
1.821	0.374747
1.822	0.37512
1.823	0.375493
1.824	0.375866
1.825	0.37624
1.826	0.376613
1.827	0.376986
1.828	0.377359
1.829	0.377732
1.83	0.378105
1.831	0.378478
1.832	0.378851
1.833	0.379224
1.834	0.379597
1.835	0.379969
1.836	0.380342
1.837	0.380714
1.838	0.381086
1.839	0.381458
1.84	0.38183
1.841	0.382202
1.842	0.382573
1.843	0.382945
1.844	0.383317
1.845	0.383689
1.846	0.384061
1.847	0.384432
1.848	0.384803
1.849	0.385175
1.85	0.385546
1.851	0.385917
1.852	0.386289
1.853	0.38666
1.854	0.387031
1.855	0.387403
1.856	0.387774
1.857	0.388145
1.858	0.388516
1.859	0.388888
1.86	0.389259
1.861	0.38963
1.862	0.390002
1.863	0.390372
1.864	0.390743
1.865	0.391114
1.866	0.391485
1.867	0.391856
1.868	0.392227
1.869	0.392599
1.87	0.39297
1.871	0.393342
1.872	0.393713
1.873	0.394084
1.874	0.394455
1.875	0.394825
1.876	0.395196
1.877	0.395566
1.878	0.395936
1.879	0.396306
1.88	0.396677
1.881	0.397047
1.882	0.397418
1.883	0.397788
1.884	0.398158
1.885	0.398528
1.886	0.398898
1.887	0.399268
1.888	0.399638
1.889	0.400009
1.89	0.400379
1.891	0.400748
1.892	0.401118
1.893	0.401487
1.894	0.401857
1.895	0.402225
1.896	0.402594
1.897	0.402963
1.898	0.403332
1.899	0.4037
1.9	0.404069
1.901	0.404438
1.902	0.404806
1.903	0.405175
1.904	0.405543
1.905	0.405912
1.906	0.406281
1.907	0.406649
1.908	0.407018
1.909	0.407387
1.91	0.407755
1.911	0.408123
1.912	0.408492
1.913	0.40886
1.914	0.409228
1.915	0.409596
1.916	0.409965
1.917	0.410333
1.918	0.4107
1.919	0.411068
1.92	0.411435
1.921	0.411803
1.922	0.41217
1.923	0.412537
1.924	0.412904
1.925	0.413271
1.926	0.413638
1.927	0.414004
1.928	0.414371
1.929	0.414737
1.93	0.415103
1.931	0.41547
1.932	0.415836
1.933	0.416202
1.934	0.416568
1.935	0.416934
1.936	0.4173
1.937	0.417666
1.938	0.418032
1.939	0.418398
1.94	0.418764
1.941	0.41913
1.942	0.419496
1.943	0.419862
1.944	0.420229
1.945	0.420595
1.946	0.420961
1.947	0.421328
1.948	0.421694
1.949	0.422061
1.95	0.422427
1.951	0.422794
1.952	0.42316
1.953	0.423526
1.954	0.423891
1.955	0.424257
1.956	0.424623
1.957	0.424988
1.958	0.425353
1.959	0.425717
1.96	0.426082
1.961	0.426447
1.962	0.426812
1.963	0.427177
1.964	0.427542
1.965	0.427907
1.966	0.428272
1.967	0.428637
1.968	0.429001
1.969	0.429366
1.97	0.42973
1.971	0.430094
1.972	0.430459
1.973	0.430823
1.974	0.431188
1.975	0.431552
1.976	0.431917
1.977	0.432282
1.978	0.432646
1.979	0.433011
1.98	0.433377
1.981	0.433742
1.982	0.434107
1.983	0.434473
1.984	0.434838
1.985	0.435203
1.986	0.435568
1.987	0.435933
1.988	0.436298
1.989	0.436662
1.99	0.437027
1.991	0.437391
1.992	0.437755
1.993	0.43812
1.994	0.438484
1.995	0.438848
1.996	0.439212
1.997	0.439575
1.998	0.439939
1.999	0.440303
2	0.440666


==> data/0_100_SYMM_rmse.txt <==
-1	1.06632
-0.999	1.06581
-0.998	1.0657
-0.997	1.06536
-0.996	1.06496
-0.995	1.06449
-0.994	1.0641
-0.993	1.06368
-0.992	1.0631
-0.991	1.06283
-0.99	1.06242
-0.989	1.06201
-0.988	1.0618
-0.987	1.0613
-0.986	1.06135
-0.985	1.06099
-0.984	1.06068
-0.983	1.0603
-0.982	1.05992
-0.981	1.05948
-0.98	1.05937
-0.979	1.05901
-0.978	1.05856
-0.977	1.05809
-0.976	1.05779
-0.975	1.05731
-0.974	1.05694
-0.973	1.05667
-0.972	1.05641
-0.971	1.05589
-0.97	1.05566
-0.969	1.05522
-0.968	1.0549
-0.967	1.05463
-0.966	1.05414
-0.965	1.05388
-0.964	1.0536
-0.963	1.05317
-0.962	1.05264
-0.961	1.05227
-0.96	1.05215
-0.959	1.05161
-0.958	1.05118
-0.957	1.05073
-0.956	1.05025
-0.955	1.04985
-0.954	1.04949
-0.953	1.04917
-0.952	1.04897
-0.951	1.04844
-0.95	1.04797
-0.949	1.0477
-0.948	1.04726
-0.947	1.04682
-0.946	1.04641
-0.945	1.04611
-0.944	1.04594
-0.943	1.04545
-0.942	1.04529
-0.941	1.04488
-0.94	1.04432
-0.939	1.04382
-0.938	1.04332
-0.937	1.04285
-0.936	1.04247
-0.935	1.04211
-0.934	1.04177
-0.933	1.04144
-0.932	1.04093
-0.931	1.04066
-0.93	1.0401
-0.929	1.0397
-0.928	1.03972
-0.927	1.03936
-0.926	1.03888
-0.925	1.03847
-0.924	1.03787
-0.923	1.03732
-0.922	1.03691
-0.921	1.03661
-0.92	1.03624
-0.919	1.03597
-0.918	1.03568
-0.917	1.0352
-0.916	1.03504
-0.915	1.03455
-0.914	1.03409
-0.913	1.03382
-0.912	1.03339
-0.911	1.03297
-0.91	1.03273
-0.909	1.03225
-0.908	1.03202
-0.907	1.03155
-0.906	1.03093
-0.905	1.03061
-0.904	1.03055
-0.903	1.03004
-0.902	1.02963
-0.901	1.02904
-0.9	1.02885
-0.899	1.02871
-0.898	1.0283
-0.897	1.02774
-0.896	1.02724
-0.895	1.02692
-0.894	1.02638
-0.893	1.0258
-0.892	1.02557
-0.891	1.02493
-0.89	1.02461
-0.889	1.02409
-0.888	1.02363
-0.887	1.0233
-0.886	1.0228
-0.885	1.02237
-0.884	1.02212
-0.883	1.02202
-0.882	1.0215
-0.881	1.02099
-0.88	1.02071
-0.879	1.02017
-0.878	1.02065
-0.877	1.02067
-0.876	1.02022
-0.875	1.01982
-0.874	1.01927
-0.873	1.01878
-0.872	1.01825
-0.871	1.01777
-0.87	1.0173
-0.869	1.01692
-0.868	1.01637
-0.867	1.0159
-0.866	1.01547
-0.865	1.01504
-0.864	1.01468
-0.863	1.01449
-0.862	1.01421
-0.861	1.01394
-0.86	1.01342
-0.859	1.01298
-0.858	1.01245
-0.857	1.01198
-0.856	1.01169
-0.855	1.01117
-0.854	1.01073
-0.853	1.01041
-0.852	1.00993
-0.851	1.00976
-0.85	1.00938
-0.849	1.00894
-0.848	1.00835
-0.847	1.00793
-0.846	1.00747
-0.845	1.0071
-0.844	1.00709
-0.843	1.00697
-0.842	1.0066
-0.841	1.00614
-0.84	1.00576
-0.839	1.00559
-0.838	1.00517
-0.837	1.00455
-0.836	1.00438
-0.835	1.00384
-0.834	1.00351
-0.833	1.00312
-0.832	1.00329
-0.831	1.00285
-0.83	1.00244
-0.829	1.00197
-0.828	1.00148
-0.827	1.00138
-0.826	1.00092
-0.825	1.00054
-0.824	1.00052
-0.823	1.00011
-0.822	0.999721
-0.821	0.999335
-0.82	0.998994
-0.819	0.998603
-0.818	0.998072
-0.817	0.9978
-0.816	0.998122
-0.815	0.997711
-0.814	0.997191
-0.813	0.996702
-0.812	0.996233
-0.811	0.995787
-0.81	0.995339
-0.809	0.994904
-0.808	0.994472
-0.807	0.994067
-0.806	0.993997
-0.805	0.993925
-0.804	0.993528
-0.803	0.992957
-0.802	0.993032
-0.801	0.992591
-0.8	0.992368
-0.799	0.991881
-0.798	0.991612
-0.797	0.991138
-0.796	0.990785
-0.795	0.990284
-0.794	0.990367
-0.793	0.990037
-0.792	0.989856
-0.791	0.989273
-0.79	0.989059
-0.789	0.988615
-0.788	0.988166
-0.787	0.987794
-0.786	0.987123
-0.785	0.986771
-0.784	0.98658
-0.783	0.986144
-0.782	0.985712
-0.781	0.985569
-0.78	0.985042
-0.779	0.984605
-0.778	0.984202
-0.777	0.983833
-0.776	0.983296
-0.775	0.982797
-0.774	0.982699
-0.773	0.982297
-0.772	0.981836
-0.771	0.981323
-0.77	0.980971
-0.769	0.980498
-0.768	0.980039
-0.767	0.979799
-0.766	0.979388
-0.765	0.979001
-0.764	0.978564
-0.763	0.978107
-0.762	0.977803
-0.761	0.97739
-0.76	0.976946
-0.759	0.976941
-0.758	0.976417
-0.757	0.976317
-0.756	0.976378
-0.755	0.976022
-0.754	0.975481
-0.753	0.97509
-0.752	0.974809
-0.751	0.974627
-0.75	0.974248
-0.749	0.973773
-0.748	0.973364
-0.747	0.972981
-0.746	0.972363
-0.745	0.971894
-0.744	0.97151
-0.743	0.970968
-0.742	0.970555
-0.741	0.970405
-0.74	0.970143
-0.739	0.969621
-0.738	0.969171
-0.737	0.968855
-0.736	0.968308
-0.735	0.96788
-0.734	0.967348
-0.733	0.967105
-0.732	0.966535
-0.731	0.966301
-0.73	0.965646
-0.729	0.965379
-0.728	0.9649
-0.727	0.964539
-0.726	0.964255
-0.725	0.964236
-0.724	0.963678
-0.723	0.963178
-0.722	0.962783
-0.721	0.96229
-0.72	0.961802
-0.719	0.961258
-0.718	0.961298
-0.717	0.960906
-0.716	0.960293
-0.715	0.959798
-0.714	0.959324
-0.713	0.958879
-0.712	0.95878
-0.711	0.958238
-0.71	0.957568
-0.709	0.957143
-0.708	0.956608
-0.707	0.956334
-0.706	0.955783
-0.705	0.955263
-0.704	0.95485
-0.703	0.954337
-0.702	0.954361
-0.701	0.953885
-0.7	0.953473
-0.699	0.953193
-0.698	0.952683
-0.697	0.952102
-0.696	0.951588
-0.695	0.951409
-0.694	0.950963
-0.693	0.950333
-0.692	0.950374
-0.691	0.949876
-0.69	0.949495
-0.689	0.948969
-0.688	0.948473
-0.687	0.947992
-0.686	0.947508
-0.685	0.947221
-0.684	0.947822
-0.683	0.947345
-0.682	0.94683
-0.681	0.946366
-0.68	0.945858
-0.679	0.945356
-0.678	0.9452
-0.677	0.944715
-0.676	0.944238
-0.675	0.943793
-0.674	0.943276
-0.673	0.942866
-0.672	0.942392
-0.671	0.94192
-0.67	0.94129
-0.669	0.94081
-0.668	0.94038
-0.667	0.939865
-0.666	0.939302
-0.665	0.938837
-0.664	0.93831
-0.663	0.937795
-0.662	0.937266
-0.661	0.936826
-0.66	0.936324
-0.659	0.935861
-0.658	0.935403
-0.657	0.935123
-0.656	0.935147
-0.655	0.93465
-0.654	0.934118
-0.653	0.933589
-0.652	0.933046
-0.651	0.932675
-0.65	0.932118
-0.649	0.931521
-0.648	0.931057
-0.647	0.93063
-0.646	0.930129
-0.645	0.92969
-0.644	0.92925
-0.643	0.928888
-0.642	0.928672
-0.641	0.928199
-0.64	0.927673
-0.639	0.927123
-0.638	0.92667
-0.637	0.926306
-0.636	0.926171
-0.635	0.925648
-0.634	0.925106
-0.633	0.924408
-0.632	0.924003
-0.631	0.9236
-0.63	0.923043
-0.629	0.922956
-0.628	0.922377
-0.627	0.921905
-0.626	0.921335
-0.625	0.920891
-0.624	0.92039
-0.623	0.919978
-0.622	0.919503
-0.621	0.919294
-0.62	0.919255
-0.619	0.918752
-0.618	0.918191
-0.617	0.91826
-0.616	0.917692
-0.615	0.917117
-0.614	0.916914
-0.613	0.916377
-0.612	0.915813
-0.611	0.915371
-0.61	0.91521
-0.609	0.91521
-0.608	0.91474
-0.607	0.914191
-0.606	0.913712
-0.605	0.913206
-0.604	0.912649
-0.603	0.912116
-0.602	0.911716
-0.601	0.911532
-0.6	0.910852
-0.599	0.910376
-0.598	0.91027
-0.597	0.909949
-0.596	0.909799
-0.595	0.909877
-0.594	0.909347
-0.593	0.90881
-0.592	0.908529
-0.591	0.908014
-0.59	0.907572
-0.589	0.907051
-0.588	0.906598
-0.587	0.906125
-0.586	0.905574
-0.585	0.90512
-0.584	0.904981
-0.583	0.904451
-0.582	0.904497
-0.581	0.904055
-0.58	0.903743
-0.579	0.903362
-0.578	0.90276
-0.577	0.902279
-0.576	0.90178
-0.575	0.901329
-0.574	0.900981
-0.573	0.900433
-0.572	0.899888
-0.571	0.899336
-0.57	0.898801
-0.569	0.898973
-0.568	0.898548
-0.567	0.898476
-0.566	0.898059
-0.565	0.897573
-0.564	0.897006
-0.563	0.89661
-0.562	0.896093
-0.561	0.895484
-0.56	0.894941
-0.559	0.894338
-0.558	0.893942
-0.557	0.893464
-0.556	0.892981
-0.555	0.892506
-0.554	0.892014
-0.553	0.891447
-0.552	0.890876
-0.551	0.890191
-0.55	0.889746
-0.549	0.889641
-0.548	0.889249
-0.547	0.888762
-0.546	0.888596
-0.545	0.888032
-0.544	0.887789
-0.543	0.887279
-0.542	0.886646
-0.541	0.886146
-0.54	0.885568
-0.539	0.885208
-0.538	0.884777
-0.537	0.884268
-0.536	0.883603
-0.535	0.883139
-0.534	0.882846
-0.533	0.882272
-0.532	0.881721
-0.531	0.881179
-0.53	0.880854
-0.529	0.880295
-0.528	0.87981
-0.527	0.879539
-0.526	0.879103
-0.525	0.879136
-0.524	0.878681
-0.523	0.878204
-0.522	0.877936
-0.521	0.877326
-0.52	0.87688
-0.519	0.876495
-0.518	0.876209
-0.517	0.875554
-0.516	0.875114
-0.515	0.87455
-0.514	0.874003
-0.513	0.873517
-0.512	0.872956
-0.511	0.872381
-0.51	0.872124
-0.509	0.872261
-0.508	0.872073
-0.507	0.872077
-0.506	0.871554
-0.505	0.871018
-0.504	0.870676
-0.503	0.87017
-0.502	0.869731
-0.501	0.869106
-0.5	0.868642
-0.499	0.86867
-0.498	0.868251
-0.497	0.867794
-0.496	0.867444
-0.495	0.867015
-0.494	0.866428
-0.493	0.865862
-0.492	0.865237
-0.491	0.864792
-0.49	0.864292
-0.489	0.863839
-0.488	0.86338
-0.487	0.862818
-0.486	0.862348
-0.485	0.861771
-0.484	0.861475
-0.483	0.86081
-0.482	0.860297
-0.481	0.859761
-0.48	0.859272
-0.479	0.858805
-0.478	0.858318
-0.477	0.857667
-0.476	0.85711
-0.475	0.856625
-0.474	0.856086
-0.473	0.855519
-0.472	0.855129
-0.471	0.854559
-0.47	0.854157
-0.469	0.853664
-0.468	0.853095
-0.467	0.852609
-0.466	0.852091
-0.465	0.851493
-0.464	0.851025
-0.463	0.850522
-0.462	0.850063
-0.461	0.849556
-0.46	0.849114
-0.459	0.848648
-0.458	0.848408
-0.457	0.847884
-0.456	0.847513
-0.455	0.847085
-0.454	0.846569
-0.453	0.846116
-0.452	0.845551
-0.451	0.845118
-0.45	0.844635
-0.449	0.844125
-0.448	0.84364
-0.447	0.843099
-0.446	0.84284
-0.445	0.842402
-0.444	0.84184
-0.443	0.841158
-0.442	0.841013
-0.441	0.840471
-0.44	0.839976
-0.439	0.839405
-0.438	0.838785
-0.437	0.838337
-0.436	0.837801
-0.435	0.837262
-0.434	0.836761
-0.433	0.836361
-0.432	0.835815
-0.431	0.835305
-0.43	0.834879
-0.429	0.83428
-0.428	0.833952
-0.427	0.833436
-0.426	0.833003
-0.425	0.832498
-0.424	0.83198
-0.423	0.831548
-0.422	0.830981
-0.421	0.830572
-0.42	0.830097
-0.419	0.829471
-0.418	0.829009
-0.417	0.828568
-0.416	0.827952
-0.415	0.827348
-0.414	0.826784
-0.413	0.826298
-0.412	0.825724
-0.411	0.825233
-0.41	0.824884
-0.409	0.824362
-0.408	0.823841
-0.407	0.823364
-0.406	0.822884
-0.405	0.822479
-0.404	0.821903
-0.403	0.821393
-0.402	0.820883
-0.401	0.820231
-0.4	0.819577
-0.399	0.819016
-0.398	0.818424
-0.397	0.817845
-0.396	0.817233
-0.395	0.816804
-0.394	0.816231
-0.393	0.815685
-0.392	0.815277
-0.391	0.814791
-0.39	0.814426
-0.389	0.813943
-0.388	0.813445
-0.387	0.812869
-0.386	0.812361
-0.385	0.812092
-0.384	0.811393
-0.383	0.810826
-0.382	0.8103
-0.381	0.809868
-0.38	0.809421
-0.379	0.808858
-0.378	0.808376
-0.377	0.807873
-0.376	0.807522
-0.375	0.80716
-0.374	0.806595
-0.373	0.806042
-0.372	0.805482
-0.371	0.804851
-0.37	0.804503
-0.369	0.803932
-0.368	0.803368
-0.367	0.802921
-0.366	0.802753
-0.365	0.802166
-0.364	0.801622
-0.363	0.801415
-0.362	0.800996
-0.361	0.800445
-0.36	0.799896
-0.359	0.799444
-0.358	0.798988
-0.357	0.798451
-0.356	0.79787
-0.355	0.797269
-0.354	0.796717
-0.353	0.796182
-0.352	0.795736
-0.351	0.795155
-0.35	0.794593
-0.349	0.794073
-0.348	0.793482
-0.347	0.792798
-0.346	0.792289
-0.345	0.791803
-0.344	0.791228
-0.343	0.790712
-0.342	0.790139
-0.341	0.789552
-0.34	0.789046
-0.339	0.788553
-0.338	0.788063
-0.337	0.787622
-0.336	0.787153
-0.335	0.786812
-0.334	0.786422
-0.333	0.785922
-0.332	0.785593
-0.331	0.785222
-0.33	0.784777
-0.329	0.784297
-0.328	0.783689
-0.327	0.783171
-0.326	0.782683
-0.325	0.782186
-0.324	0.781694
-0.323	0.781189
-0.322	0.780706
-0.321	0.780116
-0.32	0.77959
-0.319	0.779258
-0.318	0.778912
-0.317	0.778362
-0.316	0.778025
-0.315	0.777612
-0.314	0.777112
-0.313	0.77654
-0.312	0.776065
-0.311	0.775658
-0.31	0.775199
-0.309	0.774676
-0.308	0.774142
-0.307	0.773674
-0.306	0.773097
-0.305	0.772519
-0.304	0.772096
-0.303	0.771695
-0.302	0.771071
-0.301	0.770764
-0.3	0.770168
-0.299	0.769518
-0.298	0.768995
-0.297	0.768424
-0.296	0.767893
-0.295	0.767278
-0.294	0.766819
-0.293	0.766295
-0.292	0.765801
-0.291	0.765266
-0.29	0.764906
-0.289	0.764419
-0.288	0.763898
-0.287	0.763419
-0.286	0.762849
-0.285	0.762268
-0.284	0.76208
-0.283	0.76164
-0.282	0.761102
-0.281	0.7603
-0.28	0.759819
-0.279	0.759302
-0.278	0.759029
-0.277	0.758576
-0.276	0.758236
-0.275	0.75769
-0.274	0.757135
-0.273	0.756611
-0.272	0.756054
-0.271	0.755574
-0.27	0.755058
-0.269	0.754533
-0.268	0.754265
-0.267	0.753612
-0.266	0.753095
-0.265	0.752837
-0.264	0.752383
-0.263	0.751907
-0.262	0.751311
-0.261	0.750823
-0.26	0.750247
-0.259	0.749654
-0.258	0.749121
-0.257	0.748485
-0.256	0.747915
-0.255	0.747508
-0.254	0.747011
-0.253	0.746486
-0.252	0.746023
-0.251	0.745734
-0.25	0.745155
-0.249	0.744557
-0.248	0.744048
-0.247	0.743412
-0.246	0.743214
-0.245	0.742646
-0.244	0.742123
-0.243	0.741573
-0.242	0.741105
-0.241	0.740821
-0.24	0.74035
-0.239	0.73988
-0.238	0.739452
-0.237	0.738827
-0.236	0.738288
-0.235	0.737771
-0.234	0.737323
-0.233	0.736817
-0.232	0.73629
-0.231	0.735843
-0.23	0.735347
-0.229	0.734752
-0.228	0.734051
-0.227	0.73346
-0.226	0.732966
-0.225	0.732418
-0.224	0.731903
-0.223	0.731372
-0.222	0.730932
-0.221	0.730271
-0.22	0.7297
-0.219	0.729151
-0.218	0.72859
-0.217	0.728027
-0.216	0.72753
-0.215	0.72696
-0.214	0.726311
-0.213	0.7258
-0.212	0.725286
-0.211	0.724806
-0.21	0.72427
-0.209	0.724041
-0.208	0.72353
-0.207	0.722998
-0.206	0.722484
-0.205	0.722142
-0.204	0.721631
-0.203	0.721093
-0.202	0.720546
-0.201	0.720011
-0.2	0.719566
-0.199	0.719096
-0.198	0.71867
-0.197	0.718163
-0.196	0.717608
-0.195	0.716886
-0.194	0.716366
-0.193	0.715854
-0.192	0.715451
-0.191	0.715036
-0.19	0.714637
-0.189	0.714128
-0.188	0.713696
-0.187	0.713188
-0.186	0.712606
-0.185	0.712069
-0.184	0.711568
-0.183	0.711093
-0.182	0.710666
-0.181	0.710148
-0.18	0.709697
-0.179	0.709127
-0.178	0.708651
-0.177	0.708093
-0.176	0.707606
-0.175	0.707117
-0.174	0.706539
-0.173	0.70587
-0.172	0.705396
-0.171	0.704937
-0.17	0.704427
-0.169	0.703993
-0.168	0.703449
-0.167	0.703053
-0.166	0.70253
-0.165	0.702122
-0.164	0.701578
-0.163	0.701029
-0.162	0.700549
-0.161	0.700041
-0.16	0.699619
-0.159	0.699005
-0.158	0.698507
-0.157	0.69799
-0.156	0.697482
-0.155	0.696941
-0.154	0.696249
-0.153	0.695833
-0.152	0.695283
-0.151	0.694747
-0.15	0.694294
-0.149	0.694032
-0.148	0.693569
-0.147	0.693055
-0.146	0.692663
-0.145	0.692179
-0.144	0.691747
-0.143	0.691238
-0.142	0.690633
-0.141	0.690228
-0.14	0.68974
-0.139	0.689244
-0.138	0.688616
-0.137	0.688102
-0.136	0.687662
-0.135	0.687202
-0.134	0.686781
-0.133	0.686193
-0.132	0.685685
-0.131	0.685229
-0.13	0.684691
-0.129	0.68422
-0.128	0.683796
-0.127	0.683323
-0.126	0.682769
-0.125	0.682154
-0.124	0.681608
-0.123	0.681125
-0.122	0.680606
-0.121	0.680039
-0.12	0.679629
-0.119	0.67904
-0.118	0.678518
-0.117	0.677944
-0.116	0.677448
-0.115	0.676849
-0.114	0.676341
-0.113	0.675981
-0.112	0.675437
-0.111	0.674955
-0.11	0.674429
-0.109	0.673891
-0.108	0.673364
-0.107	0.672877
-0.106	0.672342
-0.105	0.671917
-0.104	0.671496
-0.103	0.671035
-0.102	0.670785
-0.101	0.670226
-0.1	0.669684
-0.099	0.669265
-0.098	0.668552
-0.097	0.668225
-0.096	0.66765
-0.095	0.667152
-0.094	0.666869
-0.093	0.666328
-0.092	0.665852
-0.091	0.665295
-0.09	0.664897
-0.089	0.66435
-0.088	0.663801
-0.087	0.663259
-0.086	0.66292
-0.085	0.662398
-0.084	0.661906
-0.083	0.66137
-0.082	0.660797
-0.081	0.66029
-0.08	0.659943
-0.079	0.659493
-0.078	0.658978
-0.077	0.658532
-0.076	0.658069
-0.075	0.657547
-0.074	0.657018
-0.073	0.656456
-0.072	0.655966
-0.071	0.655491
-0.07	0.654954
-0.069	0.65445
-0.068	0.654
-0.067	0.6536
-0.066	0.653044
-0.065	0.652571
-0.064	0.652091
-0.063	0.651613
-0.062	0.651184
-0.061	0.650633
-0.06	0.650177
-0.059	0.649679
-0.058	0.649208
-0.057	0.64874
-0.056	0.648227
-0.055	0.647729
-0.054	0.647302
-0.053	0.64671
-0.052	0.646245
-0.051	0.645704
-0.05	0.645264
-0.049	0.644803
-0.048	0.644257
-0.047	0.643694
-0.046	0.64326
-0.045	0.642793
-0.044	0.642363
-0.043	0.641779
-0.042	0.641313
-0.041	0.640906
-0.04	0.640364
-0.039	0.639912
-0.038	0.639484
-0.037	0.638933
-0.036	0.638424
-0.035	0.637999
-0.034	0.637498
-0.033	0.637028
-0.032	0.636574
-0.031	0.635985
-0.03	0.635462
-0.029	0.634929
-0.028	0.634388
-0.027	0.633891
-0.026	0.633505
-0.025	0.633124
-0.024	0.632714
-0.023	0.632157
-0.022	0.631609
-0.021	0.6311
-0.02	0.630588
-0.019	0.630318
-0.018	0.629839
-0.017	0.629375
-0.016	0.628833
-0.015	0.628393
-0.014	0.62799
-0.013	0.627492
-0.012	0.627039
-0.011	0.626568
-0.01	0.626054
-0.009	0.625522
-0.008	0.625062
-0.007	0.624534
-0.006	0.624082
-0.005	0.623731
-0.004	0.623174
-0.003	0.622679
-0.002	0.622165
-0.001	0.621669
0	0.62106
0.001	0.62079
0.002	0.620167
0.003	0.619786
0.004	0.619169
0.005	0.618623
0.006	0.618054
0.007	0.617523
0.008	0.616961
0.009	0.616341
0.01	0.61573
0.011	0.615205
0.012	0.61476
0.013	0.614222
0.014	0.613656
0.015	0.613199
0.016	0.61271
0.017	0.612143
0.018	0.611687
0.019	0.611176
0.02	0.610515
0.021	0.609974
0.022	0.609476
0.023	0.609049
0.024	0.608549
0.025	0.608251
0.026	0.607713
0.027	0.607187
0.028	0.60663
0.029	0.606188
0.03	0.605665
0.031	0.605168
0.032	0.60469
0.033	0.604204
0.034	0.603763
0.035	0.603266
0.036	0.602889
0.037	0.602363
0.038	0.601856
0.039	0.601363
0.04	0.60084
0.041	0.600075
0.042	0.599495
0.043	0.598989
0.044	0.598521
0.045	0.598034
0.046	0.59771
0.047	0.597271
0.048	0.59672
0.049	0.596109
0.05	0.595717
0.051	0.595154
0.052	0.594652
0.053	0.594091
0.054	0.593612
0.055	0.593026
0.056	0.592585
0.057	0.592053
0.058	0.591512
0.059	0.590975
0.06	0.590506
0.061	0.589907
0.062	0.589243
0.063	0.588653
0.064	0.58821
0.065	0.587642
0.066	0.586991
0.067	0.586412
0.068	0.585883
0.069	0.585318
0.07	0.584744
0.071	0.584156
0.072	0.583646
0.073	0.583038
0.074	0.582507
0.075	0.581903
0.076	0.581412
0.077	0.580903
0.078	0.580382
0.079	0.579819
0.08	0.579247
0.081	0.578677
0.082	0.578086
0.083	0.577569
0.084	0.577055
0.085	0.576622
0.086	0.57604
0.087	0.575583
0.088	0.574914
0.089	0.574357
0.09	0.573766
0.091	0.573241
0.092	0.572685
0.093	0.572146
0.094	0.571565
0.095	0.571051
0.096	0.570521
0.097	0.569915
0.098	0.569156
0.099	0.568617
0.1	0.568057
0.101	0.567453
0.102	0.566867
0.103	0.566405
0.104	0.565809
0.105	0.565217
0.106	0.564577
0.107	0.563988
0.108	0.563484
0.109	0.562866
0.11	0.562395
0.111	0.561864
0.112	0.561402
0.113	0.560838
0.114	0.560158
0.115	0.559618
0.116	0.559195
0.117	0.558743
0.118	0.55817
0.119	0.557648
0.12	0.556996
0.121	0.556518
0.122	0.555903
0.123	0.555447
0.124	0.554901
0.125	0.554441
0.126	0.553888
0.127	0.553388
0.128	0.55291
0.129	0.552331
0.13	0.551814
0.131	0.551171
0.132	0.550563
0.133	0.550011
0.134	0.549598
0.135	0.548965
0.136	0.548344
0.137	0.547801
0.138	0.54728
0.139	0.546678
0.14	0.546082
0.141	0.545522
0.142	0.545024
0.143	0.544497
0.144	0.543926
0.145	0.543481
0.146	0.542759
0.147	0.542191
0.148	0.541678
0.149	0.541012
0.15	0.540393
0.151	0.53977
0.152	0.539213
0.153	0.538761
0.154	0.538121
0.155	0.537643
0.156	0.537102
0.157	0.536577
0.158	0.536056
0.159	0.535509
0.16	0.534918
0.161	0.534219
0.162	0.533691
0.163	0.533177
0.164	0.532672
0.165	0.532139
0.166	0.531567
0.167	0.530996
0.168	0.530391
0.169	0.529854
0.17	0.529312
0.171	0.528824
0.172	0.528347
0.173	0.527762
0.174	0.527215
0.175	0.526696
0.176	0.526194
0.177	0.525705
0.178	0.525096
0.179	0.52458
0.18	0.524081
0.181	0.523581
0.182	0.523022
0.183	0.522512
0.184	0.521948
0.185	0.521412
0.186	0.520822
0.187	0.520329
0.188	0.519738
0.189	0.519259
0.19	0.518705
0.191	0.518173
0.192	0.517491
0.193	0.516849
0.194	0.51633
0.195	0.515847
0.196	0.515234
0.197	0.514565
0.198	0.514083
0.199	0.51352
0.2	0.512939
0.201	0.512398
0.202	0.511791
0.203	0.511202
0.204	0.510597
0.205	0.510057
0.206	0.509524
0.207	0.509099
0.208	0.50853
0.209	0.507988
0.21	0.507358
0.211	0.506839
0.212	0.506333
0.213	0.505867
0.214	0.505367
0.215	0.504841
0.216	0.504144
0.217	0.503655
0.218	0.503143
0.219	0.502525
0.22	0.502031
0.221	0.501486
0.222	0.500938
0.223	0.500336
0.224	0.499768
0.225	0.49921
0.226	0.498766
0.227	0.49823
0.228	0.497726
0.229	0.497188
0.23	0.496688
0.231	0.496148
0.232	0.495601
0.233	0.495098
0.234	0.494523
0.235	0.493953
0.236	0.493393
0.237	0.492864
0.238	0.492415
0.239	0.491839
0.24	0.491329
0.241	0.490724
0.242	0.490207
0.243	0.489742
0.244	0.489232
0.245	0.488672
0.246	0.488172
0.247	0.487665
0.248	0.487122
0.249	0.486547
0.25	0.485951
0.251	0.485433
0.252	0.484843
0.253	0.484332
0.254	0.48379
0.255	0.483256
0.256	0.482782
0.257	0.482118
0.258	0.481553
0.259	0.481188
0.26	0.480725
0.261	0.48029
0.262	0.479666
0.263	0.479134
0.264	0.478591
0.265	0.47809
0.266	0.477532
0.267	0.476947
0.268	0.476437
0.269	0.475972
0.27	0.475415
0.271	0.474827
0.272	0.474366
0.273	0.473757
0.274	0.473245
0.275	0.472663
0.276	0.472139
0.277	0.471772
0.278	0.471231
0.279	0.470625
0.28	0.469888
0.281	0.469317
0.282	0.468735
0.283	0.468172
0.284	0.467655
0.285	0.467104
0.286	0.466532
0.287	0.466003
0.288	0.465547
0.289	0.465046
0.29	0.464475
0.291	0.463886
0.292	0.463241
0.293	0.462676
0.294	0.462144
0.295	0.461573
0.296	0.460973
0.297	0.460475
0.298	0.459871
0.299	0.459358
0.3	0.458801
0.301	0.458121
0.302	0.457578
0.303	0.456997
0.304	0.45638
0.305	0.455851
0.306	0.45523
0.307	0.454686
0.308	0.454133
0.309	0.453565
0.31	0.452971
0.311	0.45244
0.312	0.451879
0.313	0.451331
0.314	0.450977
0.315	0.450348
0.316	0.449805
0.317	0.449198
0.318	0.448581
0.319	0.448055
0.32	0.44749
0.321	0.446869
0.322	0.446253
0.323	0.445618
0.324	0.44504
0.325	0.44452
0.326	0.443973
0.327	0.443344
0.328	0.442876
0.329	0.442289
0.33	0.441785
0.331	0.441163
0.332	0.440591
0.333	0.44002
0.334	0.439577
0.335	0.439043
0.336	0.438433
0.337	0.437861
0.338	0.437345
0.339	0.436891
0.34	0.436368
0.341	0.435922
0.342	0.435298
0.343	0.434754
0.344	0.434219
0.345	0.433696
0.346	0.433163
0.347	0.43263
0.348	0.432001
0.349	0.431559
0.35	0.430916
0.351	0.43033
0.352	0.429871
0.353	0.429285
0.354	0.428699
0.355	0.428169
0.356	0.427723
0.357	0.427184
0.358	0.426647
0.359	0.4261
0.36	0.425517
0.361	0.425007
0.362	0.424365
0.363	0.423788
0.364	0.423271
0.365	0.422796
0.366	0.422243
0.367	0.42172
0.368	0.421224
0.369	0.420629
0.37	0.42004
0.371	0.419346
0.372	0.418883
0.373	0.41831
0.374	0.417612
0.375	0.417135
0.376	0.416492
0.377	0.41596
0.378	0.415278
0.379	0.414672
0.38	0.414108
0.381	0.413619
0.382	0.413056
0.383	0.412435
0.384	0.411879
0.385	0.411255
0.386	0.410706
0.387	0.410161
0.388	0.409599
0.389	0.409049
0.39	0.408422
0.391	0.407933
0.392	0.407291
0.393	0.406766
0.394	0.406145
0.395	0.4056
0.396	0.404989
0.397	0.404444
0.398	0.403767
0.399	0.40321
0.4	0.402607
0.401	0.402094
0.402	0.401584
0.403	0.400945
0.404	0.400337
0.405	0.399812
0.406	0.399207
0.407	0.398577
0.408	0.397924
0.409	0.39738
0.41	0.39682
0.411	0.396332
0.412	0.39581
0.413	0.395262
0.414	0.394617
0.415	0.394023
0.416	0.393288
0.417	0.392773
0.418	0.392141
0.419	0.391648
0.42	0.391096
0.421	0.390531
0.422	0.389918
0.423	0.389367
0.424	0.388799
0.425	0.388123
0.426	0.38754
0.427	0.386969
0.428	0.386381
0.429	0.385805
0.43	0.385197
0.431	0.384646
0.432	0.384003
0.433	0.383461
0.434	0.382875
0.435	0.382317
0.436	0.381722
0.437	0.381141
0.438	0.380642
0.439	0.380089
0.44	0.379485
0.441	0.378867
0.442	0.378306
0.443	0.377715
0.444	0.377091
0.445	0.376411
0.446	0.375804
0.447	0.375255
0.448	0.374768
0.449	0.374209
0.45	0.373632
0.451	0.37303
0.452	0.372422
0.453	0.371908
0.454	0.371281
0.455	0.370755
0.456	0.37018
0.457	0.369723
0.458	0.369183
0.459	0.368587
0.46	0.36803
0.461	0.367535
0.462	0.366958
0.463	0.366388
0.464	0.365835
0.465	0.365218
0.466	0.364671
0.467	0.364079
0.468	0.363508
0.469	0.362964
0.47	0.362354
0.471	0.361835
0.472	0.361319
0.473	0.360772
0.474	0.360249
0.475	0.359743
0.476	0.359117
0.477	0.358588
0.478	0.357926
0.479	0.357286
0.48	0.356738
0.481	0.35621
0.482	0.355663
0.483	0.355029
0.484	0.354554
0.485	0.354102
0.486	0.353506
0.487	0.352961
0.488	0.352336
0.489	0.351805
0.49	0.35124
0.491	0.350642
0.492	0.350021
0.493	0.349524
0.494	0.34894
0.495	0.34834
0.496	0.347642
0.497	0.347044
0.498	0.346395
0.499	0.345888
0.5	0.345246
0.501	0.34463
0.502	0.344023
0.503	0.343499
0.504	0.34292
0.505	0.342438
0.506	0.341846
0.507	0.341165
0.508	0.340624
0.509	0.340066
0.51	0.339459
0.511	0.338878
0.512	0.338255
0.513	0.337754
0.514	0.337182
0.515	0.336653
0.516	0.335969
0.517	0.335337
0.518	0.33473
0.519	0.334109
0.52	0.333531
0.521	0.332936
0.522	0.332355
0.523	0.331689
0.524	0.33114
0.525	0.330528
0.526	0.329876
0.527	0.329302
0.528	0.328713
0.529	0.328151
0.53	0.327481
0.531	0.327022
0.532	0.326466
0.533	0.325879
0.534	0.325232
0.535	0.324649
0.536	0.324051
0.537	0.323393
0.538	0.32291
0.539	0.322338
0.54	0.321663
0.541	0.32102
0.542	0.320399
0.543	0.319744
0.544	0.319121
0.545	0.318612
0.546	0.317931
0.547	0.31734
0.548	0.316737
0.549	0.31616
0.55	0.31558
0.551	0.314944
0.552	0.314355
0.553	0.313736
0.554	0.313104
0.555	0.312509
0.556	0.311948
0.557	0.311367
0.558	0.310743
0.559	0.310095
0.56	0.309497
0.561	0.308908
0.562	0.308303
0.563	0.307687
0.564	0.307033
0.565	0.306414
0.566	0.305778
0.567	0.305184
0.568	0.30448
0.569	0.303911
0.57	0.303376
0.571	0.302772
0.572	0.302196
0.573	0.301642
0.574	0.301024
0.575	0.300402
0.576	0.299875
0.577	0.299355
0.578	0.298773
0.579	0.298086
0.58	0.297522
0.581	0.296894
0.582	0.296298
0.583	0.295707
0.584	0.295171
0.585	0.294661
0.586	0.294111
0.587	0.293491
0.588	0.292994
0.589	0.292418
0.59	0.291785
0.591	0.291146
0.592	0.290513
0.593	0.289903
0.594	0.289265
0.595	0.288701
0.596	0.288054
0.597	0.287443
0.598	0.286864
0.599	0.286327
0.6	0.285685
0.601	0.285151
0.602	0.284574
0.603	0.283991
0.604	0.283302
0.605	0.282749
0.606	0.282287
0.607	0.281608
0.608	0.281041
0.609	0.280498
0.61	0.279874
0.611	0.279237
0.612	0.278534
0.613	0.277923
0.614	0.277339
0.615	0.276804
0.616	0.276189
0.617	0.275575
0.618	0.274952
0.619	0.274393
0.62	0.273651
0.621	0.273027
0.622	0.272482
0.623	0.271869
0.624	0.271255
0.625	0.270655
0.626	0.270108
0.627	0.269512
0.628	0.268922
0.629	0.268356
0.63	0.267748
0.631	0.267172
0.632	0.266563
0.633	0.265919
0.634	0.265501
0.635	0.264829
0.636	0.264245
0.637	0.263677
0.638	0.263059
0.639	0.262448
0.64	0.261785
0.641	0.261148
0.642	0.260481
0.643	0.259863
0.644	0.259207
0.645	0.258567
0.646	0.257974
0.647	0.257384
0.648	0.256784
0.649	0.256173
0.65	0.255576
0.651	0.254966
0.652	0.25432
0.653	0.253805
0.654	0.253253
0.655	0.252665
0.656	0.251991
0.657	0.251381
0.658	0.250769
0.659	0.250138
0.66	0.249545
0.661	0.248937
0.662	0.248377
0.663	0.247752
0.664	0.247173
0.665	0.246599
0.666	0.245893
0.667	0.245272
0.668	0.244606
0.669	0.243967
0.67	0.243388
0.671	0.24275
0.672	0.242158
0.673	0.241581
0.674	0.240931
0.675	0.240327
0.676	0.239673
0.677	0.239106
0.678	0.238512
0.679	0.237903
0.68	0.237312
0.681	0.236691
0.682	0.236081
0.683	0.235514
0.684	0.234874
0.685	0.234253
0.686	0.233669
0.687	0.233056
0.688	0.23244
0.689	0.231824
0.69	0.231243
0.691	0.230649
0.692	0.230015
0.693	0.229427
0.694	0.228839
0.695	0.228243
0.696	0.227596
0.697	0.226981
0.698	0.226373
0.699	0.225726
0.7	0.225214
0.701	0.224582
0.702	0.223955
0.703	0.223347
0.704	0.222752
0.705	0.222109
0.706	0.221485
0.707	0.220902
0.708	0.220307
0.709	0.219671
0.71	0.219058
0.711	0.218505
0.712	0.217903
0.713	0.217288
0.714	0.21672
0.715	0.216127
0.716	0.21551
0.717	0.214907
0.718	0.214302
0.719	0.213682
0.72	0.213112
0.721	0.212564
0.722	0.211949
0.723	0.211343
0.724	0.210715
0.725	0.210148
0.726	0.209639
0.727	0.209066
0.728	0.208446
0.729	0.207879
0.73	0.207289
0.731	0.206683
0.732	0.206068
0.733	0.205411
0.734	0.204819
0.735	0.204208
0.736	0.203629
0.737	0.202993
0.738	0.202447
0.739	0.201812
0.74	0.201229
0.741	0.200651
0.742	0.200035
0.743	0.199455
0.744	0.198865
0.745	0.198278
0.746	0.197704
0.747	0.197067
0.748	0.196481
0.749	0.195915
0.75	0.195307
0.751	0.194733
0.752	0.19415
0.753	0.193564
0.754	0.19296
0.755	0.192292
0.756	0.191649
0.757	0.191052
0.758	0.190476
0.759	0.189919
0.76	0.189471
0.761	0.18895
0.762	0.188397
0.763	0.187864
0.764	0.187323
0.765	0.186737
0.766	0.186186
0.767	0.18557
0.768	0.184918
0.769	0.184267
0.77	0.183725
0.771	0.183139
0.772	0.182536
0.773	0.181981
0.774	0.181408
0.775	0.180805
0.776	0.180282
0.777	0.17974
0.778	0.17913
0.779	0.178555
0.78	0.177965
0.781	0.177383
0.782	0.176789
0.783	0.176241
0.784	0.175621
0.785	0.175037
0.786	0.174421
0.787	0.173879
0.788	0.173312
0.789	0.172843
0.79	0.172273
0.791	0.171769
0.792	0.171168
0.793	0.17059
0.794	0.17004
0.795	0.169495
0.796	0.16899
0.797	0.168452
0.798	0.167866
0.799	0.167323
0.8	0.166743
0.801	0.166183
0.802	0.165597
0.803	0.16499
0.804	0.16442
0.805	0.163837
0.806	0.163237
0.807	0.162674
0.808	0.162129
0.809	0.161541
0.81	0.160965
0.811	0.160474
0.812	0.159898
0.813	0.159349
0.814	0.158783
0.815	0.158164
0.816	0.157642
0.817	0.157127
0.818	0.156588
0.819	0.155976
0.82	0.155478
0.821	0.154896
0.822	0.154407
0.823	0.153912
0.824	0.15338
0.825	0.152969
0.826	0.152377
0.827	0.151871
0.828	0.151285
0.829	0.150775
0.83	0.150285
0.831	0.14977
0.832	0.149218
0.833	0.148665
0.834	0.148125
0.835	0.147519
0.836	0.147003
0.837	0.146507
0.838	0.14598
0.839	0.145419
0.84	0.144917
0.841	0.144339
0.842	0.14376
0.843	0.143284
0.844	0.142891
0.845	0.142379
0.846	0.141866
0.847	0.141325
0.848	0.140945
0.849	0.140409
0.85	0.139929
0.851	0.139393
0.852	0.138871
0.853	0.138408
0.854	0.137922
0.855	0.137396
0.856	0.136888
0.857	0.136431
0.858	0.135938
0.859	0.135459
0.86	0.134912
0.861	0.134404
0.862	0.133919
0.863	0.133367
0.864	0.132928
0.865	0.132451
0.866	0.13194
0.867	0.131452
0.868	0.131038
0.869	0.13057
0.87	0.130088
0.871	0.12959
0.872	0.129069
0.873	0.128578
0.874	0.128063
0.875	0.127619
0.876	0.126998
0.877	0.126555
0.878	0.126048
0.879	0.125554
0.88	0.12513
0.881	0.124669
0.882	0.124279
0.883	0.123806
0.884	0.123345
0.885	0.122885
0.886	0.122457
0.887	0.122007
0.888	0.121567
0.889	0.12114
0.89	0.120685
0.891	0.120198
0.892	0.119747
0.893	0.119303
0.894	0.118905
0.895	0.118472
0.896	0.118059
0.897	0.117599
0.898	0.117154
0.899	0.116717
0.9	0.116289
0.901	0.115843
0.902	0.115392
0.903	0.114957
0.904	0.114523
0.905	0.114133
0.906	0.113704
0.907	0.113313
0.908	0.112918
0.909	0.112536
0.91	0.112105
0.911	0.111721
0.912	0.111358
0.913	0.111005
0.914	0.110637
0.915	0.110234
0.916	0.109868
0.917	0.10947
0.918	0.109098
0.919	0.108735
0.92	0.108356
0.921	0.107984
0.922	0.107627
0.923	0.107259
0.924	0.106896
0.925	0.106523
0.926	0.106181
0.927	0.105799
0.928	0.105442
0.929	0.105096
0.93	0.104787
0.931	0.10441
0.932	0.10404
0.933	0.103699
0.934	0.103373
0.935	0.103074
0.936	0.102755
0.937	0.102439
0.938	0.102138
0.939	0.10188
0.94	0.101582
0.941	0.101404
0.942	0.10111
0.943	0.100822
0.944	0.100498
0.945	0.100218
0.946	0.0999806
0.947	0.0997104
0.948	0.0994304
0.949	0.0991561
0.95	0.0988531
0.951	0.0985238
0.952	0.0982887
0.953	0.098033
0.954	0.0978046
0.955	0.0976925
0.956	0.0974519
0.957	0.0972488
0.958	0.0970191
0.959	0.0968187
0.96	0.0965692
0.961	0.0963678
0.962	0.0961698
0.963	0.0959735
0.964	0.0957298
0.965	0.0955598
0.966	0.0953504
0.967	0.0951527
0.968	0.0949564
0.969	0.0948121
0.97	0.0945886
0.971	0.0944262
0.972	0.0942664
0.973	0.0941105
0.974	0.0939572
0.975	0.0938043
0.976	0.0936803
0.977	0.0935329
0.978	0.0934069
0.979	0.0932853
0.98	0.0931663
0.981	0.0930384
0.982	0.0929526
0.983	0.0928349
0.984	0.0927267
0.985	0.0926275
0.986	0.0925024
0.987	0.0924277
0.988	0.0923546
0.989	0.0922911
0.99	0.0922181
0.991	0.0921745
0.992	0.0920755
0.993	0.0919669
0.994	0.0919327
0.995	0.0918667
0.996	0.091834
0.997	0.0918316
0.998	0.091812
0.999	0.0918323
1	0.0917984
1.001	0.0917865
1.002	0.0917925
1.003	0.0918379
1.004	0.0918491
1.005	0.0918786
1.006	0.0918962
1.007	0.0919253
1.008	0.0919288
1.009	0.0919684
1.01	0.0920179
1.011	0.092047
1.012	0.0921153
1.013	0.0921827
1.014	0.092278
1.015	0.0923408
1.016	0.0924358
1.017	0.0924926
1.018	0.092591
1.019	0.0927059
1.02	0.0928064
1.021	0.0929103
1.022	0.0930058
1.023	0.0931562
1.024	0.0932707
1.025	0.0934462
1.026	0.0935823
1.027	0.0937024
1.028	0.0938284
1.029	0.0939884
1.03	0.0941787
1.031	0.094353
1.032	0.0945233
1.033	0.0947717
1.034	0.0949485
1.035	0.0951473
1.036	0.0953415
1.037	0.0955564
1.038	0.0958215
1.039	0.0960193
1.04	0.0961876
1.041	0.0963726
1.042	0.0965818
1.043	0.0968007
1.044	0.0966807
1.045	0.0968522
1.046	0.0971163
1.047	0.0973649
1.048	0.0976332
1.049	0.0978606
1.05	0.0981005
1.051	0.0983466
1.052	0.0986188
1.053	0.0988107
1.054	0.0991083
1.055	0.0994294
1.056	0.0997188
1.057	0.100124
1.058	0.100476
1.059	0.100768
1.06	0.101075
1.061	0.101401
1.062	0.10171
1.063	0.102001
1.064	0.1023
1.065	0.102736
1.066	0.103056
1.067	0.10338
1.068	0.103738
1.069	0.104072
1.07	0.104417
1.071	0.104744
1.072	0.105077
1.073	0.105414
1.074	0.105754
1.075	0.106092
1.076	0.106438
1.077	0.10679
1.078	0.107125
1.079	0.10751
1.08	0.107898
1.081	0.108275
1.082	0.108607
1.083	0.109029
1.084	0.109356
1.085	0.109767
1.086	0.110198
1.087	0.110588
1.088	0.110991
1.089	0.111376
1.09	0.11177
1.091	0.112208
1.092	0.112551
1.093	0.112898
1.094	0.113279
1.095	0.113719
1.096	0.114103
1.097	0.114524
1.098	0.114958
1.099	0.11538
1.1	0.115781
1.101	0.116182
1.102	0.116586
1.103	0.117025
1.104	0.117492
1.105	0.117949
1.106	0.11837
1.107	0.118822
1.108	0.119269
1.109	0.119688
1.11	0.120112
1.111	0.120556
1.112	0.120977
1.113	0.121394
1.114	0.121839
1.115	0.122303
1.116	0.122709
1.117	0.123139
1.118	0.123589
1.119	0.124006
1.12	0.12453
1.121	0.124988
1.122	0.12545
1.123	0.125911
1.124	0.126369
1.125	0.126829
1.126	0.127314
1.127	0.127769
1.128	0.12821
1.129	0.128676
1.13	0.129155
1.131	0.129633
1.132	0.130102
1.133	0.130761
1.134	0.131228
1.135	0.131722
1.136	0.132226
1.137	0.132696
1.138	0.133176
1.139	0.133718
1.14	0.134281
1.141	0.134782
1.142	0.135242
1.143	0.135735
1.144	0.136141
1.145	0.136636
1.146	0.137122
1.147	0.137639
1.148	0.13809
1.149	0.138588
1.15	0.139091
1.151	0.139623
1.152	0.140133
1.153	0.140644
1.154	0.141146
1.155	0.141676
1.156	0.142152
1.157	0.142702
1.158	0.143225
1.159	0.143608
1.16	0.144139
1.161	0.144665
1.162	0.145236
1.163	0.145748
1.164	0.146263
1.165	0.146819
1.166	0.147327
1.167	0.147899
1.168	0.148431
1.169	0.148964
1.17	0.149488
1.171	0.150004
1.172	0.150494
1.173	0.151042
1.174	0.151597
1.175	0.152125
1.176	0.15264
1.177	0.153176
1.178	0.153722
1.179	0.154281
1.18	0.154857
1.181	0.155449
1.182	0.156002
1.183	0.156552
1.184	0.157118
1.185	0.15765
1.186	0.1582
1.187	0.158745
1.188	0.159288
1.189	0.159832
1.19	0.160421
1.191	0.160958
1.192	0.161524
1.193	0.162045
1.194	0.16258
1.195	0.163088
1.196	0.163647
1.197	0.164239
1.198	0.164806
1.199	0.165403
1.2	0.165972
1.201	0.166561
1.202	0.167114
1.203	0.167669
1.204	0.168236
1.205	0.168879
1.206	0.169419
1.207	0.170003
1.208	0.170583
1.209	0.171093
1.21	0.171655
1.211	0.172232
1.212	0.1728
1.213	0.173315
1.214	0.173895
1.215	0.174451
1.216	0.17497
1.217	0.175525
1.218	0.176071
1.219	0.17664
1.22	0.177221
1.221	0.177805
1.222	0.178365
1.223	0.178963
1.224	0.179564
1.225	0.180197
1.226	0.18066
1.227	0.181204
1.228	0.181803
1.229	0.182378
1.23	0.18293
1.231	0.183499
1.232	0.184038
1.233	0.184639
1.234	0.185217
1.235	0.185783
1.236	0.186387
1.237	0.186967
1.238	0.187562
1.239	0.188154
1.24	0.188446
1.241	0.189083
1.242	0.189677
1.243	0.190274
1.244	0.190858
1.245	0.191432
1.246	0.19207
1.247	0.192656
1.248	0.19325
1.249	0.19382
1.25	0.194438
1.251	0.194999
1.252	0.195608
1.253	0.196165
1.254	0.196775
1.255	0.197312
1.256	0.197891
1.257	0.198516
1.258	0.199103
1.259	0.199694
1.26	0.200272
1.261	0.20087
1.262	0.201435
1.263	0.201996
1.264	0.202684
1.265	0.203353
1.266	0.20392
1.267	0.204538
1.268	0.205166
1.269	0.205739
1.27	0.206399
1.271	0.207005
1.272	0.207547
1.273	0.208168
1.274	0.208803
1.275	0.209367
1.276	0.210015
1.277	0.210653
1.278	0.211236
1.279	0.211855
1.28	0.212472
1.281	0.213042
1.282	0.213646
1.283	0.214261
1.284	0.214899
1.285	0.215497
1.286	0.21609
1.287	0.216681
1.288	0.217311
1.289	0.217876
1.29	0.218524
1.291	0.219169
1.292	0.219755
1.293	0.220334
1.294	0.220972
1.295	0.221601
1.296	0.222202
1.297	0.222897
1.298	0.223527
1.299	0.224136
1.3	0.224726
1.301	0.225369
1.302	0.225958
1.303	0.226444
1.304	0.227032
1.305	0.227666
1.306	0.228349
1.307	0.228942
1.308	0.229453
1.309	0.230067
1.31	0.230594
1.311	0.231229
1.312	0.231875
1.313	0.23255
1.314	0.23318
1.315	0.233784
1.316	0.234229
1.317	0.234915
1.318	0.235518
1.319	0.236071
1.32	0.236656
1.321	0.237285
1.322	0.237907
1.323	0.238557
1.324	0.239156
1.325	0.239758
1.326	0.240369
1.327	0.24097
1.328	0.241552
1.329	0.242166
1.33	0.242751
1.331	0.243367
1.332	0.244012
1.333	0.244578
1.334	0.245207
1.335	0.245747
1.336	0.24641
1.337	0.24699
1.338	0.247603
1.339	0.24831
1.34	0.248959
1.341	0.24958
1.342	0.250205
1.343	0.25087
1.344	0.251465
1.345	0.252074
1.346	0.252667
1.347	0.253228
1.348	0.253819
1.349	0.254331
1.35	0.254934
1.351	0.255581
1.352	0.256163
1.353	0.2568
1.354	0.257522
1.355	0.258137
1.356	0.258691
1.357	0.259287
1.358	0.259926
1.359	0.260554
1.36	0.261176
1.361	0.261798
1.362	0.262415
1.363	0.262997
1.364	0.263621
1.365	0.264283
1.366	0.264879
1.367	0.265489
1.368	0.266036
1.369	0.266637
1.37	0.267225
1.371	0.267865
1.372	0.268488
1.373	0.269078
1.374	0.269652
1.375	0.270157
1.376	0.270728
1.377	0.27129
1.378	0.271918
1.379	0.272524
1.38	0.273105
1.381	0.273722
1.382	0.274193
1.383	0.274823
1.384	0.275419
1.385	0.27621
1.386	0.276855
1.387	0.277463
1.388	0.278063
1.389	0.278665
1.39	0.279288
1.391	0.279891
1.392	0.280436
1.393	0.28103
1.394	0.281615
1.395	0.282248
1.396	0.282813
1.397	0.283408
1.398	0.28405
1.399	0.284701
1.4	0.285284
1.401	0.285877
1.402	0.286526
1.403	0.287126
1.404	0.287732
1.405	0.288337
1.406	0.288912
1.407	0.289479
1.408	0.290091
1.409	0.290714
1.41	0.291307
1.411	0.2919
1.412	0.292541
1.413	0.293071
1.414	0.293735
1.415	0.294327
1.416	0.294963
1.417	0.295601
1.418	0.296199
1.419	0.296846
1.42	0.297451
1.421	0.298044
1.422	0.298764
1.423	0.299344
1.424	0.29989
1.425	0.300515
1.426	0.301098
1.427	0.301711
1.428	0.302343
1.429	0.302981
1.43	0.303632
1.431	0.304194
1.432	0.304842
1.433	0.305452
1.434	0.306087
1.435	0.306688
1.436	0.307351
1.437	0.307945
1.438	0.308584
1.439	0.309062
1.44	0.309679
1.441	0.310259
1.442	0.310781
1.443	0.311351
1.444	0.311913
1.445	0.312561
1.446	0.313195
1.447	0.313733
1.448	0.314299
1.449	0.314937
1.45	0.315532
1.451	0.316132
1.452	0.31673
1.453	0.317365
1.454	0.317975
1.455	0.318602
1.456	0.31923
1.457	0.319847
1.458	0.320389
1.459	0.320957
1.46	0.321565
1.461	0.322139
1.462	0.322714
1.463	0.32332
1.464	0.323901
1.465	0.324546
1.466	0.325124
1.467	0.32578
1.468	0.326411
1.469	0.32701
1.47	0.327635
1.471	0.328166
1.472	0.328827
1.473	0.329391
1.474	0.33
1.475	0.330664
1.476	0.331323
1.477	0.331964
1.478	0.332642
1.479	0.333286
1.48	0.333833
1.481	0.334448
1.482	0.335019
1.483	0.335622
1.484	0.336142
1.485	0.336759
1.486	0.337387
1.487	0.33789
1.488	0.338536
1.489	0.339162
1.49	0.339853
1.491	0.340408
1.492	0.340913
1.493	0.34153
1.494	0.342018
1.495	0.342598
1.496	0.343225
1.497	0.343796
1.498	0.3443
1.499	0.344926
1.5	0.345565
1.501	0.34589
1.502	0.346508
1.503	0.347127
1.504	0.347692
1.505	0.348272
1.506	0.348753
1.507	0.349304
1.508	0.349904
1.509	0.350546
1.51	0.351122
1.511	0.351752
1.512	0.352345
1.513	0.352901
1.514	0.353388
1.515	0.353969
1.516	0.354544
1.517	0.355096
1.518	0.355625
1.519	0.356268
1.52	0.356938
1.521	0.357518
1.522	0.358104
1.523	0.358705
1.524	0.359263
1.525	0.359802
1.526	0.360433
1.527	0.361026
1.528	0.361669
1.529	0.362253
1.53	0.36286
1.531	0.363428
1.532	0.364061
1.533	0.364665
1.534	0.365297
1.535	0.365949
1.536	0.36656
1.537	0.367119
1.538	0.367704
1.539	0.368249
1.54	0.368795
1.541	0.369342
1.542	0.369884
1.543	0.37045
1.544	0.371029
1.545	0.371632
1.546	0.372191
1.547	0.372816
1.548	0.373329
1.549	0.374009
1.55	0.374538
1.551	0.375145
1.552	0.375756
1.553	0.37638
1.554	0.376904
1.555	0.377477
1.556	0.378033
1.557	0.378596
1.558	0.379242
1.559	0.379837
1.56	0.380472
1.561	0.38108
1.562	0.381684
1.563	0.382205
1.564	0.382815
1.565	0.383368
1.566	0.384035
1.567	0.384595
1.568	0.385163
1.569	0.385792
1.57	0.38624
1.571	0.386764
1.572	0.387345
1.573	0.387946
1.574	0.388559
1.575	0.389181
1.576	0.389761
1.577	0.390329
1.578	0.390858
1.579	0.391429
1.58	0.392038
1.581	0.392623
1.582	0.393246
1.583	0.393845
1.584	0.394434
1.585	0.394981
1.586	0.395423
1.587	0.396076
1.588	0.396529
1.589	0.397091
1.59	0.397744
1.591	0.39831
1.592	0.398955
1.593	0.399557
1.594	0.400094
1.595	0.400782
1.596	0.401379
1.597	0.401905
1.598	0.402491
1.599	0.403129
1.6	0.403762
1.601	0.404399
1.602	0.405004
1.603	0.405673
1.604	0.406287
1.605	0.40678
1.606	0.407397
1.607	0.408021
1.608	0.408633
1.609	0.409247
1.61	0.409753
1.611	0.410362
1.612	0.410983
1.613	0.411584
1.614	0.412184
1.615	0.412721
1.616	0.413337
1.617	0.413897
1.618	0.414474
1.619	0.415086
1.62	0.415653
1.621	0.416234
1.622	0.416834
1.623	0.417439
1.624	0.417891
1.625	0.418517
1.626	0.419069
1.627	0.419624
1.628	0.420126
1.629	0.420685
1.63	0.421311
1.631	0.421864
1.632	0.422449
1.633	0.423011
1.634	0.423559
1.635	0.424108
1.636	0.424702
1.637	0.42531
1.638	0.425866
1.639	0.426349
1.64	0.426991
1.641	0.427527
1.642	0.428084
1.643	0.428602
1.644	0.429167
1.645	0.429752
1.646	0.430338
1.647	0.430857
1.648	0.431451
1.649	0.432082
1.65	0.432694
1.651	0.433369
1.652	0.433995
1.653	0.434642
1.654	0.435232
1.655	0.435798
1.656	0.436336
1.657	0.436912
1.658	0.437527
1.659	0.438072
1.66	0.438643
1.661	0.439231
1.662	0.439893
1.663	0.440474
1.664	0.441058
1.665	0.441637
1.666	0.44217
1.667	0.442575
1.668	0.44315
1.669	0.443663
1.67	0.444266
1.671	0.444804
1.672	0.445304
1.673	0.445838
1.674	0.446441
1.675	0.447069
1.676	0.447643
1.677	0.448239
1.678	0.448826
1.679	0.449391
1.68	0.450021
1.681	0.450518
1.682	0.451023
1.683	0.451483
1.684	0.452043
1.685	0.452611
1.686	0.45314
1.687	0.45373
1.688	0.454351
1.689	0.454977
1.69	0.455452
1.691	0.456057
1.692	0.456687
1.693	0.457209
1.694	0.457604
1.695	0.458103
1.696	0.458537
1.697	0.459068
1.698	0.459477
1.699	0.460069
1.7	0.460559
1.701	0.461164
1.702	0.461744
1.703	0.462238
1.704	0.462715
1.705	0.463215
1.706	0.463756
1.707	0.464373
1.708	0.464922
1.709	0.465424
1.71	0.466061
1.711	0.46667
1.712	0.467088
1.713	0.467671
1.714	0.468123
1.715	0.468598
1.716	0.469147
1.717	0.469745
1.718	0.470214
1.719	0.470765
1.72	0.471327
1.721	0.471971
1.722	0.472661
1.723	0.473157
1.724	0.473754
1.725	0.474355
1.726	0.474661
1.727	0.475268
1.728	0.475934
1.729	0.476437
1.73	0.477004
1.731	0.477621
1.732	0.478153
1.733	0.478763
1.734	0.479369
1.735	0.479745
1.736	0.480309
1.737	0.480905
1.738	0.481547
1.739	0.482006
1.74	0.482591
1.741	0.483026
1.742	0.483505
1.743	0.484044
1.744	0.484657
1.745	0.485221
1.746	0.485659
1.747	0.486239
1.748	0.486515
1.749	0.487108
1.75	0.487553
1.751	0.487987
1.752	0.488501
1.753	0.488984
1.754	0.489561
1.755	0.490036
1.756	0.490588
1.757	0.491231
1.758	0.491655
1.759	0.492175
1.76	0.492689
1.761	0.493187
1.762	0.493767
1.763	0.494444
1.764	0.495023
1.765	0.495619
1.766	0.496184
1.767	0.496734
1.768	0.497306
1.769	0.497832
1.77	0.498388
1.771	0.498948
1.772	0.499525
1.773	0.50003
1.774	0.500431
1.775	0.500872
1.776	0.501438
1.777	0.502055
1.778	0.50264
1.779	0.503129
1.78	0.503509
1.781	0.504008
1.782	0.50455
1.783	0.504982
1.784	0.505558
1.785	0.506028
1.786	0.50651
1.787	0.507045
1.788	0.507513
1.789	0.508057
1.79	0.508548
1.791	0.509134
1.792	0.509684
1.793	0.510228
1.794	0.510715
1.795	0.511401
1.796	0.511892
1.797	0.512397
1.798	0.512981
1.799	0.513563
1.8	0.514093
1.801	0.514469
1.802	0.515011
1.803	0.515306
1.804	0.515649
1.805	0.516206
1.806	0.516836
1.807	0.517463
1.808	0.518011
1.809	0.518466
1.81	0.519059
1.811	0.519633
1.812	0.51992
1.813	0.520516
1.814	0.521069
1.815	0.521551
1.816	0.522052
1.817	0.522432
1.818	0.523067
1.819	0.523609
1.82	0.523947
1.821	0.524339
1.822	0.524857
1.823	0.524962
1.824	0.525564
1.825	0.526071
1.826	0.526708
1.827	0.527378
1.828	0.527966
1.829	0.528444
1.83	0.529022
1.831	0.52958
1.832	0.530115
1.833	0.53075
1.834	0.531239
1.835	0.531654
1.836	0.532022
1.837	0.532357
1.838	0.532858
1.839	0.53337
1.84	0.533829
1.841	0.534322
1.842	0.534867
1.843	0.53533
1.844	0.535883
1.845	0.536453
1.846	0.53671
1.847	0.537261
1.848	0.537866
1.849	0.538303
1.85	0.538874
1.851	0.539354
1.852	0.539725
1.853	0.540253
1.854	0.54073
1.855	0.541279
1.856	0.541767
1.857	0.542217
1.858	0.542811
1.859	0.543376
1.86	0.543923
1.861	0.544408
1.862	0.544891
1.863	0.54543
1.864	0.54595
1.865	0.546549
1.866	0.547037
1.867	0.547549
1.868	0.548079
1.869	0.548595
1.87	0.54915
1.871	0.549504
1.872	0.549999
1.873	0.55036
1.874	0.550826
1.875	0.551239
1.876	0.551706
1.877	0.552331
1.878	0.552947
1.879	0.553434
1.88	0.553878
1.881	0.554399
1.882	0.554891
1.883	0.555338
1.884	0.555761
1.885	0.556295
1.886	0.556831
1.887	0.557306
1.888	0.557864
1.889	0.558358
1.89	0.558887
1.891	0.559357
1.892	0.559902
1.893	0.560403
1.894	0.560845
1.895	0.561394
1.896	0.561882
1.897	0.562278
1.898	0.562844
1.899	0.563261
1.9	0.563653
1.901	0.564192
1.902	0.564782
1.903	0.565272
1.904	0.565823
1.905	0.566376
1.906	0.566832
1.907	0.567235
1.908	0.567698
1.909	0.568265
1.91	0.568837
1.911	0.569056
1.912	0.569685
1.913	0.570148
1.914	0.570433
1.915	0.571004
1.916	0.571511
1.917	0.572068
1.918	0.572383
1.919	0.572788
1.92	0.573281
1.921	0.573752
1.922	0.574242
1.923	0.574568
1.924	0.575116
1.925	0.575581
1.926	0.576068
1.927	0.576494
1.928	0.577054
1.929	0.577525
1.93	0.577967
1.931	0.578483
1.932	0.57908
1.933	0.579578
1.934	0.579982
1.935	0.580465
1.936	0.58106
1.937	0.581503
1.938	0.58195
1.939	0.582533
1.94	0.582957
1.941	0.583412
1.942	0.583911
1.943	0.584411
1.944	0.584973
1.945	0.585561
1.946	0.586027
1.947	0.586607
1.948	0.587201
1.949	0.587633
1.95	0.588138
1.951	0.588607
1.952	0.588841
1.953	0.589455
1.954	0.590039
1.955	0.590389
1.956	0.59095
1.957	0.591548
1.958	0.591989
1.959	0.592486
1.96	0.593046
1.961	0.593525
1.962	0.593915
1.963	0.594475
1.964	0.595047
1.965	0.595619
1.966	0.596204
1.967	0.59668
1.968	0.597145
1.969	0.597706
1.97	0.598331
1.971	0.598709
1.972	0.599246
1.973	0.59988
1.974	0.600405
1.975	0.600905
1.976	0.601476
1.977	0.602025
1.978	0.602288
1.979	0.602959
1.98	0.603485
1.981	0.604067
1.982	0.60443
1.983	0.604951
1.984	0.60539
1.985	0.605866
1.986	0.606145
1.987	0.606707
1.988	0.607212
1.989	0.607686
1.99	0.608139
1.991	0.608523
1.992	0.609017
1.993	0.609454
1.994	0.609455
1.995	0.609865
1.996	0.610283
1.997	0.61085
1.998	0.611328
1.999	0.611671
2	0.612012


==> data/0_1500_EDGEEDGELINESEGMENT_rmse.txt <==
-1	0.560557
-0.99	0.558655
-0.98	0.560536
-0.97	0.558716
-0.96	0.558083
-0.95	0.557491
-0.94	0.555958
-0.93	0.558191
-0.92	0.556156
-0.91	0.557163
-0.9	0.558245
-0.89	0.559652
-0.88	0.558602
-0.87	0.559589
-0.86	0.558967
-0.85	0.563045
-0.84	0.561278
-0.83	0.558706
-0.82	0.558352
-0.81	0.558323
-0.8	0.555797
-0.79	0.55753
-0.78	0.559305
-0.77	0.557178
-0.76	0.557681
-0.75	0.560592
-0.74	0.561873
-0.73	0.562336
-0.72	0.560267
-0.71	0.557568
-0.7	0.556636
-0.69	0.557599
-0.68	0.556478
-0.67	0.556854
-0.66	0.556526
-0.65	0.557939
-0.64	0.558863
-0.63	0.557877
-0.62	0.560286
-0.61	0.560099
-0.6	0.559197
-0.59	0.56102
-0.58	0.560584
-0.57	0.56008
-0.56	0.5619
-0.55	0.563629
-0.54	0.563166
-0.53	0.562366
-0.52	0.563751
-0.51	0.567087
-0.5	0.563864
-0.49	0.565007
-0.48	0.566711
-0.47	0.563269
-0.46	0.564466
-0.45	0.566663
-0.44	0.56709
-0.43	0.564746
-0.42	0.562018
-0.41	0.560442
-0.4	0.559325
-0.39	0.560489
-0.38	0.561834
-0.37	0.560694
-0.36	0.561428
-0.35	0.561372
-0.34	0.562342
-0.33	0.559839
-0.32	0.558
-0.31	0.555687
-0.3	0.553545
-0.29	0.555725
-0.28	0.554753
-0.27	0.551625
-0.26	0.550444
-0.25	0.551567
-0.24	0.550486
-0.23	0.551145
-0.22	0.550815
-0.21	0.548521
-0.2	0.548438
-0.19	0.545864
-0.18	0.544829
-0.17	0.543037
-0.16	0.540089
-0.15	0.540376
-0.14	0.540931
-0.13	0.537997
-0.12	0.53583
-0.11	0.532972
-0.1	0.532825
-0.09	0.532795
-0.08	0.535266
-0.07	0.534346
-0.06	0.532827
-0.05	0.528007
-0.04	0.523362
-0.03	0.52143
-0.02	0.521944
-0.01	0.521033
0	0.518417
0.01	0.518807
0.02	0.52006
0.03	0.517896
0.04	0.522137
0.05	0.522242
0.06	0.523423
0.07	0.523777
0.08	0.523405
0.09	0.526357
0.1	0.528109
0.11	0.53193
0.12	0.535761
0.13	0.532978
0.14	0.537417
0.15	0.538669
0.16	0.541522
0.17	0.542786
0.18	0.541922
0.19	0.544234
0.2	0.545269
0.21	0.550319
0.22	0.553022
0.23	0.555386
0.24	0.555257
0.25	0.554751
0.26	0.559667
0.27	0.559252
0.28	0.558658
0.29	0.560006
0.3	0.560622
0.31	0.561765
0.32	0.560015
0.33	0.561792
0.34	0.560863
0.35	0.558102
0.36	0.559682
0.37	0.561236
0.38	0.560849
0.39	0.560244
0.4	0.557298
0.41	0.557024
0.42	0.553746
0.43	0.550839
0.44	0.550062
0.45	0.549626
0.46	0.545196
0.47	0.54299
0.48	0.543402
0.49	0.540134
0.5	0.536664
0.51	0.533031
0.52	0.531455
0.53	0.52984
0.54	0.527263
0.55	0.522561
0.56	0.519845
0.57	0.518708
0.58	0.518783
0.59	0.5141
0.6	0.510274
0.61	0.506059
0.62	0.503709
0.63	0.502002
0.64	0.500403
0.65	0.496041
0.66	0.493344
0.67	0.488715
0.68	0.484764
0.69	0.481612
0.7	0.479021
0.71	0.476019
0.72	0.470156
0.73	0.46803
0.74	0.46293
0.75	0.456638
0.76	0.4517
0.77	0.447624
0.78	0.441753
0.79	0.436176
0.8	0.434019
0.81	0.429239
0.82	0.427161
0.83	0.422026
0.84	0.418114
0.85	0.413394
0.86	0.405892
0.87	0.402275
0.88	0.400187
0.89	0.393884
0.9	0.390481
0.91	0.38711
0.92	0.384328
0.93	0.381901
0.94	0.377509
0.95	0.374798
0.96	0.372737
0.97	0.372513
0.98	0.37179
0.99	0.370126
1	0.370058
1.01	0.370009
1.02	0.370338
1.03	0.372612
1.04	0.373223
1.05	0.376719
1.06	0.380362
1.07	0.384965
1.08	0.386715
1.09	0.390383
1.1	0.392129
1.11	0.395931
1.12	0.399098
1.13	0.402605
1.14	0.409861
1.15	0.412304
1.16	0.417108
1.17	0.420364
1.18	0.422222
1.19	0.425544
1.2	0.430044
1.21	0.432722
1.22	0.43817
1.23	0.440722
1.24	0.443095
1.25	0.447282
1.26	0.450156
1.27	0.452624
1.28	0.457226
1.29	0.461538
1.3	0.465637
1.31	0.47063
1.32	0.471382
1.33	0.476711
1.34	0.480159
1.35	0.483761
1.36	0.484216
1.37	0.487175
1.38	0.49113
1.39	0.493424
1.4	0.496867
1.41	0.498053
1.42	0.498521
1.43	0.503324
1.44	0.504799
1.45	0.508235
1.46	0.509052
1.47	0.511713
1.48	0.51366
1.49	0.515561
1.5	0.517843
1.51	0.520807
1.52	0.525896
1.53	0.53004
1.54	0.532716
1.55	0.533352
1.56	0.534181
1.57	0.538953
1.58	0.542959
1.59	0.543978
1.6	0.547863
1.61	0.547867
1.62	0.551381
1.63	0.552395
1.64	0.554194
1.65	0.555392
1.66	0.554541
1.67	0.556738
1.68	0.558909
1.69	0.556931
1.7	0.557938
1.71	0.557716
1.72	0.559025
1.73	0.554421
1.74	0.554402
1.75	0.554251
1.76	0.55488
1.77	0.559178
1.78	0.560259
1.79	0.557532
1.8	0.560915
1.81	0.561406
1.82	0.561223
1.83	0.563195
1.84	0.561143
1.85	0.563553
1.86	0.564346
1.87	0.563395
1.88	0.562297
1.89	0.565388
1.9	0.566312
1.91	0.56566
1.92	0.563523
1.93	0.564897
1.94	0.565641
1.95	0.565258
1.96	0.564344
1.97	0.565567
1.98	0.566324
1.99	0.56586
2	0.567144


==> data/0_1500_PLANARPLANAR_rmse.txt <==
-1	0.195574
-0.99	0.196285
-0.98	0.195502
-0.97	0.195955
-0.96	0.194362
-0.95	0.193443
-0.94	0.192721
-0.93	0.19188
-0.92	0.191508
-0.91	0.190204
-0.9	0.189873
-0.89	0.189378
-0.88	0.188924
-0.87	0.188145
-0.86	0.188585
-0.85	0.188624
-0.84	0.18809
-0.83	0.186875
-0.82	0.1879
-0.81	0.187359
-0.8	0.187992
-0.79	0.187146
-0.78	0.187319
-0.77	0.187715
-0.76	0.187782
-0.75	0.186577
-0.74	0.187916
-0.73	0.188053
-0.72	0.187525
-0.71	0.188021
-0.7	0.187241
-0.69	0.187295
-0.68	0.186255
-0.67	0.185867
-0.66	0.186204
-0.65	0.185668
-0.64	0.184353
-0.63	0.184908
-0.62	0.185547
-0.61	0.185984
-0.6	0.186059
-0.59	0.185871
-0.58	0.185914
-0.57	0.185858
-0.56	0.185954
-0.55	0.185561
-0.54	0.185896
-0.53	0.184601
-0.52	0.184106
-0.51	0.182895
-0.5	0.182933
-0.49	0.182077
-0.48	0.181878
-0.47	0.181488
-0.46	0.181179
-0.45	0.181397
-0.44	0.180389
-0.43	0.180893
-0.42	0.18123
-0.41	0.180808
-0.4	0.180865
-0.39	0.180151
-0.38	0.179516
-0.37	0.179647
-0.36	0.17712
-0.35	0.17799
-0.34	0.176078
-0.33	0.176665
-0.32	0.175488
-0.31	0.175561
-0.3	0.175292
-0.29	0.175311
-0.28	0.173115
-0.27	0.173379
-0.26	0.171896
-0.25	0.172177
-0.24	0.170742
-0.23	0.169713
-0.22	0.168701
-0.21	0.167882
-0.2	0.16849
-0.19	0.167668
-0.18	0.166301
-0.17	0.165119
-0.16	0.164386
-0.15	0.163285
-0.14	0.161339
-0.13	0.159016
-0.12	0.158088
-0.11	0.157714
-0.1	0.157425
-0.09	0.156783
-0.08	0.156901
-0.07	0.156806
-0.06	0.158036
-0.05	0.159211
-0.04	0.157767
-0.03	0.158786
-0.02	0.157974
-0.01	0.158012
0	0.158632
0.01	0.158191
0.02	0.158688
0.03	0.159429
0.04	0.157711
0.05	0.158181
0.06	0.159596
0.07	0.161529
0.08	0.163089
0.09	0.162962
0.1	0.165431
0.11	0.165736
0.12	0.166996
0.13	0.167098
0.14	0.16756
0.15	0.167485
0.16	0.16762
0.17	0.166298
0.18	0.167269
0.19	0.166699
0.2	0.167557
0.21	0.16752
0.22	0.167659
0.23	0.168908
0.24	0.169522
0.25	0.170623
0.26	0.169668
0.27	0.169261
0.28	0.168031
0.29	0.167164
0.3	0.166449
0.31	0.16592
0.32	0.164352
0.33	0.16369
0.34	0.162234
0.35	0.161887
0.36	0.160864
0.37	0.159859
0.38	0.15858
0.39	0.157712
0.4	0.156971
0.41	0.157373
0.42	0.156546
0.43	0.155355
0.44	0.154287
0.45	0.151981
0.46	0.151112
0.47	0.150259
0.48	0.148945
0.49	0.148396
0.5	0.14699
0.51	0.145966
0.52	0.145274
0.53	0.144074
0.54	0.143795
0.55	0.143163
0.56	0.142363
0.57	0.14205
0.58	0.140537
0.59	0.139863
0.6	0.138552
0.61	0.137056
0.62	0.13691
0.63	0.135328
0.64	0.134851
0.65	0.13387
0.66	0.132419
0.67	0.132042
0.68	0.131374
0.69	0.131378
0.7	0.130195
0.71	0.129322
0.72	0.128037
0.73	0.127705
0.74	0.12661
0.75	0.125928
0.76	0.124947
0.77	0.124677
0.78	0.12382
0.79	0.123225
0.8	0.120598
0.81	0.119617
0.82	0.118906
0.83	0.117396
0.84	0.117312
0.85	0.117059
0.86	0.11731
0.87	0.11758
0.88	0.116169
0.89	0.115995
0.9	0.115265
0.91	0.115016
0.92	0.114997
0.93	0.114134
0.94	0.114355
0.95	0.114196
0.96	0.113427
0.97	0.113997
0.98	0.114191
0.99	0.114047
1	0.11362
1.01	0.113364
1.02	0.113199
1.03	0.113571
1.04	0.113316
1.05	0.113794
1.06	0.114339
1.07	0.113865
1.08	0.114757
1.09	0.116049
1.1	0.116127
1.11	0.116694
1.12	0.117093
1.13	0.117606
1.14	0.118826
1.15	0.119646
1.16	0.121632
1.17	0.123015
1.18	0.123123
1.19	0.124492
1.2	0.125813
1.21	0.127285
1.22	0.128736
1.23	0.129728
1.24	0.131046
1.25	0.132422
1.26	0.133266
1.27	0.135275
1.28	0.136081
1.29	0.137124
1.3	0.138519
1.31	0.140008
1.32	0.140544
1.33	0.142045
1.34	0.143837
1.35	0.144268
1.36	0.145886
1.37	0.147136
1.38	0.148328
1.39	0.149987
1.4	0.151556
1.41	0.152437
1.42	0.153127
1.43	0.153716
1.44	0.154336
1.45	0.155627
1.46	0.156582
1.47	0.157827
1.48	0.158854
1.49	0.15971
1.5	0.160635
1.51	0.16157
1.52	0.161563
1.53	0.162693
1.54	0.163096
1.55	0.164471
1.56	0.16572
1.57	0.165796
1.58	0.16619
1.59	0.165669
1.6	0.166437
1.61	0.166977
1.62	0.167854
1.63	0.168655
1.64	0.169404
1.65	0.169716
1.66	0.170545
1.67	0.171628
1.68	0.172144
1.69	0.172923
1.7	0.173227
1.71	0.173922
1.72	0.17421
1.73	0.1741
1.74	0.173137
1.75	0.172888
1.76	0.171229
1.77	0.171799
1.78	0.172486
1.79	0.17177
1.8	0.170724
1.81	0.170671
1.82	0.170953
1.83	0.170979
1.84	0.170888
1.85	0.170355
1.86	0.170645
1.87	0.169905
1.88	0.169931
1.89	0.169174
1.9	0.169615
1.91	0.168802
1.92	0.168415
1.93	0.168089
1.94	0.16918
1.95	0.170024
1.96	0.170115
1.97	0.170264
1.98	0.170468
1.99	0.170121
2	0.169556


==> data/0_1500_POINT_PLANE_rmse.txt <==
-1	0.34017
-0.999	0.340094
-0.998	0.339954
-0.997	0.33997
-0.996	0.339896
-0.995	0.339816
-0.994	0.339742
-0.993	0.339776
-0.992	0.339624
-0.991	0.339544
-0.99	0.339521
-0.989	0.339454
-0.988	0.33934
-0.987	0.339309
-0.986	0.339244
-0.985	0.339155
-0.984	0.339042
-0.983	0.33896
-0.982	0.33889
-0.981	0.338754
-0.98	0.338683
-0.979	0.338557
-0.978	0.338456
-0.977	0.338416
-0.976	0.338277
-0.975	0.338209
-0.974	0.338123
-0.973	0.338004
-0.972	0.337913
-0.971	0.337791
-0.97	0.337704
-0.969	0.337622
-0.968	0.337613
-0.967	0.337577
-0.966	0.337535
-0.965	0.337448
-0.964	0.337376
-0.963	0.337309
-0.962	0.337249
-0.961	0.337203
-0.96	0.337134
-0.959	0.337068
-0.958	0.337031
-0.957	0.336953
-0.956	0.336881
-0.955	0.336706
-0.954	0.33673
-0.953	0.33665
-0.952	0.33657
-0.951	0.336533
-0.95	0.336475
-0.949	0.336397
-0.948	0.336299
-0.947	0.336172
-0.946	0.336051
-0.945	0.335971
-0.944	0.335886
-0.943	0.33581
-0.942	0.335741
-0.941	0.335613
-0.94	0.335501
-0.939	0.335443
-0.938	0.335486
-0.937	0.335409
-0.936	0.335224
-0.935	0.335131
-0.934	0.335034
-0.933	0.334859
-0.932	0.334748
-0.931	0.334714
-0.93	0.334519
-0.929	0.334517
-0.928	0.334409
-0.927	0.334266
-0.926	0.334181
-0.925	0.334096
-0.924	0.334026
-0.923	0.334092
-0.922	0.334076
-0.921	0.333954
-0.92	0.333898
-0.919	0.33374
-0.918	0.333608
-0.917	0.333502
-0.916	0.333373
-0.915	0.333219
-0.914	0.333165
-0.913	0.333053
-0.912	0.332969
-0.911	0.333018
-0.91	0.332547
-0.909	0.332402
-0.908	0.33236
-0.907	0.332318
-0.906	0.332284
-0.905	0.332147
-0.904	0.332118
-0.903	0.331992
-0.902	0.331802
-0.901	0.331736
-0.9	0.331796
-0.899	0.331828
-0.898	0.331731
-0.897	0.331607
-0.896	0.331541
-0.895	0.33146
-0.894	0.331306
-0.893	0.33119
-0.892	0.331156
-0.891	0.331073
-0.89	0.330895
-0.889	0.330814
-0.888	0.330682
-0.887	0.330634
-0.886	0.33055
-0.885	0.330465
-0.884	0.330437
-0.883	0.330477
-0.882	0.330383
-0.881	0.330268
-0.88	0.330104
-0.879	0.329917
-0.878	0.329877
-0.877	0.329733
-0.876	0.329558
-0.875	0.329407
-0.874	0.329257
-0.873	0.329235
-0.872	0.329186
-0.871	0.329108
-0.87	0.329017
-0.869	0.32894
-0.868	0.328736
-0.867	0.328569
-0.866	0.328415
-0.865	0.32827
-0.864	0.328091
-0.863	0.328079
-0.862	0.328045
-0.861	0.327973
-0.86	0.327843
-0.859	0.327828
-0.858	0.327777
-0.857	0.327595
-0.856	0.327569
-0.855	0.327335
-0.854	0.327306
-0.853	0.327171
-0.852	0.327041
-0.851	0.326965
-0.85	0.326859
-0.849	0.326737
-0.848	0.326592
-0.847	0.326406
-0.846	0.326165
-0.845	0.325951
-0.844	0.325782
-0.843	0.325769
-0.842	0.325668
-0.841	0.325367
-0.84	0.325228
-0.839	0.325041
-0.838	0.324747
-0.837	0.324521
-0.836	0.324345
-0.835	0.32409
-0.834	0.323896
-0.833	0.323691
-0.832	0.32357
-0.831	0.323257
-0.83	0.322877
-0.829	0.322614
-0.828	0.322287
-0.827	0.32209
-0.826	0.321848
-0.825	0.321517
-0.824	0.321282
-0.823	0.320985
-0.822	0.320786
-0.821	0.320658
-0.82	0.320417
-0.819	0.320297
-0.818	0.320217
-0.817	0.320083
-0.816	0.319781
-0.815	0.319616
-0.814	0.319405
-0.813	0.319128
-0.812	0.318936
-0.811	0.318691
-0.81	0.318506
-0.809	0.318341
-0.808	0.318064
-0.807	0.317909
-0.806	0.317671
-0.805	0.317478
-0.804	0.317309
-0.803	0.317169
-0.802	0.316999
-0.801	0.316913
-0.8	0.31681
-0.799	0.316636
-0.798	0.316493
-0.797	0.316377
-0.796	0.316302
-0.795	0.316081
-0.794	0.315971
-0.793	0.315835
-0.792	0.315852
-0.791	0.315704
-0.79	0.315578
-0.789	0.315512
-0.788	0.315356
-0.787	0.315318
-0.786	0.315199
-0.785	0.315082
-0.784	0.315024
-0.783	0.314923
-0.782	0.314804
-0.781	0.314666
-0.78	0.314622
-0.779	0.31455
-0.778	0.314512
-0.777	0.314357
-0.776	0.314315
-0.775	0.314304
-0.774	0.314132
-0.773	0.314063
-0.772	0.313915
-0.771	0.31382
-0.77	0.313739
-0.769	0.313616
-0.768	0.313526
-0.767	0.313398
-0.766	0.313329
-0.765	0.313247
-0.764	0.313116
-0.763	0.312967
-0.762	0.312926
-0.761	0.312775
-0.76	0.312637
-0.759	0.312529
-0.758	0.312427
-0.757	0.312287
-0.756	0.31211
-0.755	0.312094
-0.754	0.311947
-0.753	0.311869
-0.752	0.311753
-0.751	0.311615
-0.75	0.311464
-0.749	0.31129
-0.748	0.311194
-0.747	0.311043
-0.746	0.31062
-0.745	0.310526
-0.744	0.310424
-0.743	0.310281
-0.742	0.310225
-0.741	0.31009
-0.74	0.310015
-0.739	0.309908
-0.738	0.309794
-0.737	0.309668
-0.736	0.309508
-0.735	0.309355
-0.734	0.309288
-0.733	0.309199
-0.732	0.308988
-0.731	0.308925
-0.73	0.3088
-0.729	0.308695
-0.728	0.308689
-0.727	0.308553
-0.726	0.308475
-0.725	0.308355
-0.724	0.308154
-0.723	0.307985
-0.722	0.307977
-0.721	0.307991
-0.72	0.307882
-0.719	0.307765
-0.718	0.307671
-0.717	0.307625
-0.716	0.307458
-0.715	0.307389
-0.714	0.307268
-0.713	0.307191
-0.712	0.307146
-0.711	0.306976
-0.71	0.306963
-0.709	0.306928
-0.708	0.306847
-0.707	0.306869
-0.706	0.306742
-0.705	0.306587
-0.704	0.306463
-0.703	0.306376
-0.702	0.306286
-0.701	0.306144
-0.7	0.30604
-0.699	0.30585
-0.698	0.305744
-0.697	0.305611
-0.696	0.305528
-0.695	0.305478
-0.694	0.305338
-0.693	0.305239
-0.692	0.305214
-0.691	0.305115
-0.69	0.305008
-0.689	0.304945
-0.688	0.304832
-0.687	0.304733
-0.686	0.304727
-0.685	0.304606
-0.684	0.304422
-0.683	0.304303
-0.682	0.304222
-0.681	0.304118
-0.68	0.303982
-0.679	0.303871
-0.678	0.303753
-0.677	0.303624
-0.676	0.30345
-0.675	0.303307
-0.674	0.303271
-0.673	0.30318
-0.672	0.303015
-0.671	0.302968
-0.67	0.302593
-0.669	0.302497
-0.668	0.302302
-0.667	0.302231
-0.666	0.302159
-0.665	0.302049
-0.664	0.301885
-0.663	0.301807
-0.662	0.301643
-0.661	0.301532
-0.66	0.301367
-0.659	0.301234
-0.658	0.301075
-0.657	0.301036
-0.656	0.300966
-0.655	0.300819
-0.654	0.300722
-0.653	0.300613
-0.652	0.300462
-0.651	0.300391
-0.65	0.300294
-0.649	0.300156
-0.648	0.300035
-0.647	0.29996
-0.646	0.299757
-0.645	0.299602
-0.644	0.299537
-0.643	0.299424
-0.642	0.299146
-0.641	0.298977
-0.64	0.2989
-0.639	0.29883
-0.638	0.298737
-0.637	0.298653
-0.636	0.298564
-0.635	0.298413
-0.634	0.298363
-0.633	0.298353
-0.632	0.298245
-0.631	0.298211
-0.63	0.298097
-0.629	0.297946
-0.628	0.297826
-0.627	0.297676
-0.626	0.297612
-0.625	0.297445
-0.624	0.297408
-0.623	0.297295
-0.622	0.297277
-0.621	0.297082
-0.62	0.296989
-0.619	0.296816
-0.618	0.29676
-0.617	0.296719
-0.616	0.296575
-0.615	0.296427
-0.614	0.296293
-0.613	0.296132
-0.612	0.296
-0.611	0.295786
-0.61	0.295809
-0.609	0.295733
-0.608	0.295602
-0.607	0.295488
-0.606	0.295362
-0.605	0.295316
-0.604	0.295235
-0.603	0.295143
-0.602	0.294965
-0.601	0.294833
-0.6	0.294738
-0.599	0.294634
-0.598	0.294471
-0.597	0.294463
-0.596	0.294322
-0.595	0.294304
-0.594	0.294223
-0.593	0.2941
-0.592	0.293946
-0.591	0.293878
-0.59	0.293736
-0.589	0.293639
-0.588	0.293541
-0.587	0.293357
-0.586	0.293262
-0.585	0.293171
-0.584	0.29305
-0.583	0.292947
-0.582	0.292746
-0.581	0.292654
-0.58	0.292562
-0.579	0.292425
-0.578	0.292285
-0.577	0.29222
-0.576	0.292132
-0.575	0.292
-0.574	0.291843
-0.573	0.291693
-0.572	0.291665
-0.571	0.291581
-0.57	0.291453
-0.569	0.291331
-0.568	0.291223
-0.567	0.291175
-0.566	0.291087
-0.565	0.291
-0.564	0.290908
-0.563	0.290873
-0.562	0.290767
-0.561	0.290674
-0.56	0.290668
-0.559	0.290609
-0.558	0.290623
-0.557	0.290471
-0.556	0.290357
-0.555	0.290267
-0.554	0.2901
-0.553	0.289969
-0.552	0.289875
-0.551	0.289747
-0.55	0.289623
-0.549	0.289524
-0.548	0.289325
-0.547	0.289209
-0.546	0.289099
-0.545	0.289018
-0.544	0.288938
-0.543	0.288785
-0.542	0.288834
-0.541	0.288659
-0.54	0.288504
-0.539	0.28838
-0.538	0.288386
-0.537	0.288337
-0.536	0.2882
-0.535	0.28817
-0.534	0.288104
-0.533	0.287894
-0.532	0.287808
-0.531	0.287738
-0.53	0.287564
-0.529	0.287517
-0.528	0.287407
-0.527	0.287309
-0.526	0.287235
-0.525	0.287108
-0.524	0.287032
-0.523	0.286788
-0.522	0.286678
-0.521	0.28658
-0.52	0.286517
-0.519	0.286451
-0.518	0.286326
-0.517	0.286243
-0.516	0.28627
-0.515	0.286169
-0.514	0.286033
-0.513	0.285979
-0.512	0.285917
-0.511	0.285782
-0.51	0.28571
-0.509	0.285555
-0.508	0.285446
-0.507	0.285431
-0.506	0.285388
-0.505	0.285319
-0.504	0.285129
-0.503	0.285106
-0.502	0.284999
-0.501	0.284891
-0.5	0.284913
-0.499	0.284781
-0.498	0.284731
-0.497	0.284605
-0.496	0.284602
-0.495	0.28449
-0.494	0.284398
-0.493	0.284404
-0.492	0.284377
-0.491	0.284219
-0.49	0.284087
-0.489	0.284068
-0.488	0.283962
-0.487	0.283843
-0.486	0.283751
-0.485	0.283682
-0.484	0.283587
-0.483	0.283496
-0.482	0.283404
-0.481	0.283313
-0.48	0.283273
-0.479	0.283292
-0.478	0.283188
-0.477	0.283044
-0.476	0.282982
-0.475	0.282952
-0.474	0.282872
-0.473	0.282868
-0.472	0.282874
-0.471	0.282904
-0.47	0.282832
-0.469	0.282676
-0.468	0.282544
-0.467	0.28255
-0.466	0.282422
-0.465	0.282326
-0.464	0.282232
-0.463	0.282115
-0.462	0.282076
-0.461	0.282046
-0.46	0.282001
-0.459	0.281925
-0.458	0.281898
-0.457	0.28182
-0.456	0.281787
-0.455	0.281743
-0.454	0.281663
-0.453	0.281585
-0.452	0.281509
-0.451	0.281423
-0.45	0.281349
-0.449	0.281288
-0.448	0.28126
-0.447	0.281247
-0.446	0.281135
-0.445	0.281061
-0.444	0.281026
-0.443	0.280974
-0.442	0.280942
-0.441	0.280919
-0.44	0.280824
-0.439	0.28087
-0.438	0.280811
-0.437	0.280816
-0.436	0.280788
-0.435	0.280735
-0.434	0.280695
-0.433	0.280661
-0.432	0.280623
-0.431	0.280577
-0.43	0.280538
-0.429	0.280514
-0.428	0.280405
-0.427	0.280432
-0.426	0.280408
-0.425	0.280368
-0.424	0.280262
-0.423	0.280201
-0.422	0.280314
-0.421	0.280245
-0.42	0.280191
-0.419	0.280115
-0.418	0.28012
-0.417	0.280094
-0.416	0.280133
-0.415	0.280103
-0.414	0.280114
-0.413	0.280045
-0.412	0.279966
-0.411	0.279917
-0.41	0.279786
-0.409	0.279785
-0.408	0.279674
-0.407	0.279627
-0.406	0.279512
-0.405	0.279513
-0.404	0.279454
-0.403	0.279321
-0.402	0.279239
-0.401	0.279196
-0.4	0.279162
-0.399	0.279123
-0.398	0.279044
-0.397	0.279027
-0.396	0.279017
-0.395	0.27894
-0.394	0.278965
-0.393	0.279015
-0.392	0.279024
-0.391	0.278933
-0.39	0.278881
-0.389	0.278875
-0.388	0.278776
-0.387	0.278695
-0.386	0.278632
-0.385	0.278564
-0.384	0.278458
-0.383	0.278393
-0.382	0.278356
-0.381	0.278377
-0.38	0.27843
-0.379	0.278386
-0.378	0.27834
-0.377	0.278269
-0.376	0.27815
-0.375	0.27815
-0.374	0.278054
-0.373	0.278051
-0.372	0.277959
-0.371	0.27802
-0.37	0.277951
-0.369	0.277824
-0.368	0.277883
-0.367	0.277866
-0.366	0.277857
-0.365	0.277817
-0.364	0.27771
-0.363	0.277548
-0.362	0.277367
-0.361	0.277354
-0.36	0.277328
-0.359	0.277333
-0.358	0.277254
-0.357	0.277187
-0.356	0.277064
-0.355	0.277041
-0.354	0.276981
-0.353	0.276852
-0.352	0.276827
-0.351	0.276977
-0.35	0.276915
-0.349	0.276903
-0.348	0.276935
-0.347	0.276842
-0.346	0.27684
-0.345	0.27676
-0.344	0.276715
-0.343	0.276744
-0.342	0.27668
-0.341	0.276719
-0.34	0.276639
-0.339	0.276521
-0.338	0.276413
-0.337	0.276322
-0.336	0.276361
-0.335	0.276372
-0.334	0.276271
-0.333	0.27624
-0.332	0.276132
-0.331	0.276105
-0.33	0.276085
-0.329	0.276019
-0.328	0.275952
-0.327	0.275955
-0.326	0.275854
-0.325	0.275791
-0.324	0.27567
-0.323	0.275634
-0.322	0.27552
-0.321	0.275416
-0.32	0.275355
-0.319	0.275302
-0.318	0.275219
-0.317	0.275168
-0.316	0.275098
-0.315	0.275123
-0.314	0.275073
-0.313	0.275027
-0.312	0.274938
-0.311	0.274926
-0.31	0.274893
-0.309	0.274775
-0.308	0.274654
-0.307	0.274571
-0.306	0.274541
-0.305	0.274553
-0.304	0.274436
-0.303	0.274458
-0.302	0.274487
-0.301	0.274419
-0.3	0.274379
-0.299	0.274254
-0.298	0.274326
-0.297	0.274247
-0.296	0.274161
-0.295	0.274184
-0.294	0.274087
-0.293	0.274116
-0.292	0.274108
-0.291	0.274058
-0.29	0.274011
-0.289	0.273934
-0.288	0.273866
-0.287	0.273855
-0.286	0.27384
-0.285	0.273753
-0.284	0.273738
-0.283	0.273717
-0.282	0.273653
-0.281	0.273615
-0.28	0.273488
-0.279	0.273501
-0.278	0.273537
-0.277	0.273501
-0.276	0.273474
-0.275	0.273516
-0.274	0.273444
-0.273	0.273417
-0.272	0.27331
-0.271	0.273231
-0.27	0.273092
-0.269	0.27312
-0.268	0.273185
-0.267	0.27312
-0.266	0.273055
-0.265	0.27294
-0.264	0.272935
-0.263	0.272825
-0.262	0.272803
-0.261	0.272763
-0.26	0.272736
-0.259	0.272714
-0.258	0.272637
-0.257	0.272544
-0.256	0.272455
-0.255	0.27241
-0.254	0.272413
-0.253	0.272349
-0.252	0.272302
-0.251	0.272228
-0.25	0.272205
-0.249	0.272059
-0.248	0.272018
-0.247	0.272013
-0.246	0.271888
-0.245	0.271832
-0.244	0.271912
-0.243	0.271903
-0.242	0.27187
-0.241	0.271811
-0.24	0.271893
-0.239	0.271843
-0.238	0.271715
-0.237	0.271655
-0.236	0.271673
-0.235	0.271618
-0.234	0.271585
-0.233	0.271567
-0.232	0.271544
-0.231	0.271462
-0.23	0.271405
-0.229	0.271376
-0.228	0.271416
-0.227	0.2713
-0.226	0.271252
-0.225	0.271295
-0.224	0.271361
-0.223	0.271319
-0.222	0.271188
-0.221	0.271165
-0.22	0.271091
-0.219	0.271109
-0.218	0.271009
-0.217	0.27104
-0.216	0.270998
-0.215	0.270891
-0.214	0.27082
-0.213	0.270718
-0.212	0.270664
-0.211	0.270569
-0.21	0.270501
-0.209	0.270418
-0.208	0.27047
-0.207	0.270338
-0.206	0.270372
-0.205	0.270475
-0.204	0.270393
-0.203	0.270288
-0.202	0.270213
-0.201	0.270213
-0.2	0.270167
-0.199	0.27013
-0.198	0.269994
-0.197	0.269938
-0.196	0.26986
-0.195	0.269756
-0.194	0.269658
-0.193	0.26962
-0.192	0.269574
-0.191	0.269507
-0.19	0.269467
-0.189	0.269347
-0.188	0.269356
-0.187	0.269281
-0.186	0.269206
-0.185	0.269115
-0.184	0.269094
-0.183	0.269037
-0.182	0.269029
-0.181	0.268956
-0.18	0.268881
-0.179	0.268791
-0.178	0.268731
-0.177	0.26862
-0.176	0.2685
-0.175	0.268346
-0.174	0.268276
-0.173	0.268201
-0.172	0.268102
-0.171	0.268023
-0.17	0.268018
-0.169	0.267925
-0.168	0.267781
-0.167	0.267682
-0.166	0.267632
-0.165	0.26757
-0.164	0.267447
-0.163	0.267422
-0.162	0.267396
-0.161	0.267351
-0.16	0.267309
-0.159	0.267249
-0.158	0.267314
-0.157	0.267287
-0.156	0.267323
-0.155	0.267327
-0.154	0.26729
-0.153	0.26709
-0.152	0.266988
-0.151	0.266983
-0.15	0.266893
-0.149	0.2668
-0.148	0.266852
-0.147	0.266808
-0.146	0.266712
-0.145	0.266684
-0.144	0.266652
-0.143	0.266573
-0.142	0.266475
-0.141	0.26641
-0.14	0.266327
-0.139	0.26628
-0.138	0.266181
-0.137	0.266164
-0.136	0.266077
-0.135	0.265992
-0.134	0.265924
-0.133	0.265851
-0.132	0.26578
-0.131	0.265646
-0.13	0.265569
-0.129	0.265479
-0.128	0.265418
-0.127	0.265377
-0.126	0.265274
-0.125	0.265277
-0.124	0.265195
-0.123	0.26507
-0.122	0.264988
-0.121	0.26486
-0.12	0.264806
-0.119	0.264702
-0.118	0.26456
-0.117	0.264578
-0.116	0.264503
-0.115	0.264378
-0.114	0.264358
-0.113	0.264289
-0.112	0.264197
-0.111	0.264121
-0.11	0.264138
-0.109	0.264082
-0.108	0.264034
-0.107	0.263994
-0.106	0.263946
-0.105	0.263786
-0.104	0.263742
-0.103	0.263663
-0.102	0.263556
-0.101	0.263486
-0.1	0.263458
-0.099	0.263337
-0.098	0.263254
-0.097	0.263165
-0.096	0.263105
-0.095	0.263069
-0.094	0.262935
-0.093	0.262759
-0.092	0.262666
-0.091	0.262546
-0.09	0.26243
-0.089	0.262334
-0.088	0.262279
-0.087	0.262253
-0.086	0.262184
-0.085	0.262089
-0.084	0.262013
-0.083	0.261903
-0.082	0.261802
-0.081	0.261694
-0.08	0.261622
-0.079	0.261558
-0.078	0.261488
-0.077	0.261385
-0.076	0.261284
-0.075	0.261158
-0.074	0.261072
-0.073	0.260929
-0.072	0.260833
-0.071	0.260731
-0.07	0.260663
-0.069	0.260595
-0.068	0.26054
-0.067	0.260417
-0.066	0.260357
-0.065	0.260232
-0.064	0.260201
-0.063	0.260073
-0.062	0.260029
-0.061	0.259974
-0.06	0.259827
-0.059	0.259733
-0.058	0.259678
-0.057	0.259591
-0.056	0.259518
-0.055	0.25943
-0.054	0.259367
-0.053	0.259309
-0.052	0.259215
-0.051	0.259136
-0.05	0.259034
-0.049	0.258935
-0.048	0.258838
-0.047	0.258712
-0.046	0.25857
-0.045	0.258415
-0.044	0.258326
-0.043	0.258278
-0.042	0.25821
-0.041	0.258144
-0.04	0.258001
-0.039	0.257869
-0.038	0.257784
-0.037	0.257712
-0.036	0.25753
-0.035	0.257336
-0.034	0.257239
-0.033	0.257144
-0.032	0.257032
-0.031	0.256915
-0.03	0.256786
-0.029	0.25666
-0.028	0.256593
-0.027	0.25647
-0.026	0.256388
-0.025	0.256261
-0.024	0.256137
-0.023	0.256087
-0.022	0.255987
-0.021	0.255887
-0.02	0.255748
-0.019	0.255669
-0.018	0.255594
-0.017	0.25548
-0.016	0.25541
-0.015	0.255281
-0.014	0.255183
-0.013	0.255056
-0.012	0.25492
-0.011	0.254848
-0.01	0.254778
-0.009	0.254645
-0.008	0.254569
-0.007	0.254473
-0.006	0.254381
-0.005	0.254282
-0.004	0.25415
-0.003	0.254063
-0.002	0.253979
-0.001	0.253918
0	0.253864
0.001	0.253727
0.002	0.253682
0.003	0.253605
0.004	0.253539
0.005	0.253483
0.006	0.253344
0.007	0.253209
0.008	0.253134
0.009	0.253028
0.01	0.252912
0.011	0.252776
0.012	0.252692
0.013	0.252595
0.014	0.252531
0.015	0.252442
0.016	0.252298
0.017	0.252216
0.018	0.252099
0.019	0.252013
0.02	0.251932
0.021	0.251852
0.022	0.251719
0.023	0.251621
0.024	0.25154
0.025	0.251485
0.026	0.251401
0.027	0.251344
0.028	0.251265
0.029	0.251135
0.03	0.251065
0.031	0.250972
0.032	0.250883
0.033	0.250815
0.034	0.250766
0.035	0.250683
0.036	0.25052
0.037	0.250398
0.038	0.250233
0.039	0.250203
0.04	0.250089
0.041	0.249976
0.042	0.249844
0.043	0.249718
0.044	0.249617
0.045	0.24953
0.046	0.249416
0.047	0.249332
0.048	0.249211
0.049	0.249092
0.05	0.24893
0.051	0.248808
0.052	0.248725
0.053	0.248656
0.054	0.248555
0.055	0.248414
0.056	0.248361
0.057	0.248242
0.058	0.248167
0.059	0.248058
0.06	0.247937
0.061	0.247905
0.062	0.247851
0.063	0.24773
0.064	0.247655
0.065	0.247548
0.066	0.247405
0.067	0.24727
0.068	0.247172
0.069	0.247008
0.07	0.246942
0.071	0.246819
0.072	0.246698
0.073	0.246574
0.074	0.246467
0.075	0.246316
0.076	0.246201
0.077	0.24606
0.078	0.245925
0.079	0.245841
0.08	0.245716
0.081	0.245597
0.082	0.245409
0.083	0.24535
0.084	0.245268
0.085	0.245115
0.086	0.245008
0.087	0.244956
0.088	0.244865
0.089	0.244736
0.09	0.244606
0.091	0.244519
0.092	0.244414
0.093	0.244333
0.094	0.24422
0.095	0.24411
0.096	0.24397
0.097	0.243853
0.098	0.24371
0.099	0.243607
0.1	0.243491
0.101	0.243333
0.102	0.243173
0.103	0.243244
0.104	0.243084
0.105	0.242938
0.106	0.242835
0.107	0.242777
0.108	0.242664
0.109	0.242541
0.11	0.242406
0.111	0.242223
0.112	0.242155
0.113	0.242072
0.114	0.241985
0.115	0.241898
0.116	0.241768
0.117	0.241741
0.118	0.241616
0.119	0.241532
0.12	0.241419
0.121	0.241294
0.122	0.241213
0.123	0.241072
0.124	0.240955
0.125	0.240884
0.126	0.24077
0.127	0.240654
0.128	0.240604
0.129	0.240501
0.13	0.240348
0.131	0.240215
0.132	0.240101
0.133	0.239975
0.134	0.239791
0.135	0.239649
0.136	0.239495
0.137	0.239336
0.138	0.239222
0.139	0.239108
0.14	0.239025
0.141	0.238927
0.142	0.23879
0.143	0.238704
0.144	0.238569
0.145	0.238441
0.146	0.238346
0.147	0.238245
0.148	0.238159
0.149	0.238042
0.15	0.237937
0.151	0.237766
0.152	0.237609
0.153	0.237526
0.154	0.237477
0.155	0.237358
0.156	0.23724
0.157	0.237101
0.158	0.237015
0.159	0.236926
0.16	0.236764
0.161	0.236676
0.162	0.236536
0.163	0.236393
0.164	0.236245
0.165	0.236103
0.166	0.235983
0.167	0.235876
0.168	0.235722
0.169	0.235584
0.17	0.235494
0.171	0.235342
0.172	0.235239
0.173	0.235137
0.174	0.235013
0.175	0.23492
0.176	0.234834
0.177	0.234735
0.178	0.234645
0.179	0.234507
0.18	0.2344
0.181	0.234298
0.182	0.23409
0.183	0.233972
0.184	0.233857
0.185	0.233735
0.186	0.233668
0.187	0.233573
0.188	0.233429
0.189	0.233349
0.19	0.233234
0.191	0.233084
0.192	0.232966
0.193	0.23285
0.194	0.232701
0.195	0.232623
0.196	0.232535
0.197	0.232441
0.198	0.232335
0.199	0.232182
0.2	0.232049
0.201	0.231876
0.202	0.23175
0.203	0.231606
0.204	0.231486
0.205	0.231317
0.206	0.231168
0.207	0.231023
0.208	0.230925
0.209	0.230801
0.21	0.230728
0.211	0.230633
0.212	0.230492
0.213	0.230344
0.214	0.23022
0.215	0.230138
0.216	0.230026
0.217	0.229871
0.218	0.22975
0.219	0.229614
0.22	0.229426
0.221	0.229294
0.222	0.229143
0.223	0.228987
0.224	0.228895
0.225	0.228752
0.226	0.2286
0.227	0.228401
0.228	0.228262
0.229	0.22816
0.23	0.227976
0.231	0.227829
0.232	0.227745
0.233	0.227622
0.234	0.227475
0.235	0.227323
0.236	0.227126
0.237	0.227028
0.238	0.226887
0.239	0.226792
0.24	0.226685
0.241	0.226573
0.242	0.226368
0.243	0.22617
0.244	0.226044
0.245	0.225977
0.246	0.225871
0.247	0.225673
0.248	0.225538
0.249	0.225336
0.25	0.225176
0.251	0.225047
0.252	0.224935
0.253	0.224803
0.254	0.224696
0.255	0.224509
0.256	0.224327
0.257	0.224128
0.258	0.224017
0.259	0.223896
0.26	0.22376
0.261	0.223603
0.262	0.223515
0.263	0.223425
0.264	0.22325
0.265	0.223067
0.266	0.223029
0.267	0.222858
0.268	0.22272
0.269	0.222572
0.27	0.222425
0.271	0.222291
0.272	0.222191
0.273	0.22197
0.274	0.221796
0.275	0.22161
0.276	0.221439
0.277	0.221313
0.278	0.221148
0.279	0.220979
0.28	0.220861
0.281	0.220696
0.282	0.220562
0.283	0.220386
0.284	0.22022
0.285	0.220065
0.286	0.219913
0.287	0.219783
0.288	0.219627
0.289	0.219449
0.29	0.219363
0.291	0.219196
0.292	0.219044
0.293	0.218932
0.294	0.218817
0.295	0.218656
0.296	0.218497
0.297	0.218344
0.298	0.218203
0.299	0.218015
0.3	0.217841
0.301	0.217683
0.302	0.217577
0.303	0.21742
0.304	0.217322
0.305	0.21713
0.306	0.217006
0.307	0.216859
0.308	0.216671
0.309	0.21653
0.31	0.216395
0.311	0.216203
0.312	0.21607
0.313	0.215924
0.314	0.215743
0.315	0.215518
0.316	0.215374
0.317	0.215251
0.318	0.215099
0.319	0.214969
0.32	0.214851
0.321	0.214701
0.322	0.214545
0.323	0.214357
0.324	0.214198
0.325	0.214082
0.326	0.213929
0.327	0.213748
0.328	0.21356
0.329	0.213464
0.33	0.213299
0.331	0.213114
0.332	0.212953
0.333	0.212727
0.334	0.21255
0.335	0.212389
0.336	0.212212
0.337	0.212055
0.338	0.211887
0.339	0.211748
0.34	0.211604
0.341	0.21144
0.342	0.21129
0.343	0.211113
0.344	0.210914
0.345	0.210796
0.346	0.210652
0.347	0.210528
0.348	0.210372
0.349	0.210218
0.35	0.21007
0.351	0.209878
0.352	0.209713
0.353	0.209564
0.354	0.209378
0.355	0.209191
0.356	0.209078
0.357	0.208888
0.358	0.208753
0.359	0.208585
0.36	0.208451
0.361	0.208311
0.362	0.20812
0.363	0.207972
0.364	0.207889
0.365	0.207721
0.366	0.207678
0.367	0.207535
0.368	0.207325
0.369	0.207148
0.37	0.207
0.371	0.206845
0.372	0.206718
0.373	0.206545
0.374	0.206359
0.375	0.206181
0.376	0.206063
0.377	0.205863
0.378	0.205711
0.379	0.205574
0.38	0.20543
0.381	0.205264
0.382	0.205117
0.383	0.20493
0.384	0.204804
0.385	0.204569
0.386	0.204383
0.387	0.204236
0.388	0.204094
0.389	0.203935
0.39	0.203747
0.391	0.203581
0.392	0.203393
0.393	0.203193
0.394	0.202965
0.395	0.202786
0.396	0.202659
0.397	0.202506
0.398	0.202331
0.399	0.202241
0.4	0.202066
0.401	0.201911
0.402	0.201783
0.403	0.201628
0.404	0.201478
0.405	0.201335
0.406	0.201202
0.407	0.201032
0.408	0.200873
0.409	0.200726
0.41	0.200552
0.411	0.20037
0.412	0.200187
0.413	0.20006
0.414	0.199901
0.415	0.199744
0.416	0.199647
0.417	0.199447
0.418	0.199314
0.419	0.199155
0.42	0.198991
0.421	0.198866
0.422	0.198688
0.423	0.198485
0.424	0.198344
0.425	0.198165
0.426	0.197991
0.427	0.197827
0.428	0.197682
0.429	0.197496
0.43	0.197333
0.431	0.197226
0.432	0.197047
0.433	0.19684
0.434	0.196665
0.435	0.196505
0.436	0.196362
0.437	0.196202
0.438	0.196103
0.439	0.195937
0.44	0.195784
0.441	0.195672
0.442	0.195468
0.443	0.195315
0.444	0.195168
0.445	0.195037
0.446	0.194835
0.447	0.194601
0.448	0.194437
0.449	0.194277
0.45	0.194068
0.451	0.193829
0.452	0.193696
0.453	0.19353
0.454	0.193373
0.455	0.193171
0.456	0.192983
0.457	0.192836
0.458	0.192618
0.459	0.19243
0.46	0.192253
0.461	0.192019
0.462	0.191826
0.463	0.191648
0.464	0.191491
0.465	0.191292
0.466	0.191049
0.467	0.190903
0.468	0.190704
0.469	0.19054
0.47	0.190337
0.471	0.190207
0.472	0.190054
0.473	0.189846
0.474	0.189664
0.475	0.189479
0.476	0.189338
0.477	0.189201
0.478	0.189037
0.479	0.188852
0.48	0.188688
0.481	0.188535
0.482	0.188277
0.483	0.188079
0.484	0.187914
0.485	0.187744
0.486	0.187565
0.487	0.187385
0.488	0.187251
0.489	0.187112
0.49	0.186893
0.491	0.186712
0.492	0.186584
0.493	0.186388
0.494	0.1862
0.495	0.186031
0.496	0.185829
0.497	0.185694
0.498	0.18552
0.499	0.185345
0.5	0.185127
0.501	0.18497
0.502	0.184796
0.503	0.184582
0.504	0.184429
0.505	0.184224
0.506	0.184046
0.507	0.183818
0.508	0.183651
0.509	0.183417
0.51	0.183227
0.511	0.183068
0.512	0.182927
0.513	0.182748
0.514	0.182584
0.515	0.182394
0.516	0.182233
0.517	0.182103
0.518	0.181921
0.519	0.181696
0.52	0.181557
0.521	0.18135
0.522	0.181187
0.523	0.181015
0.524	0.180789
0.525	0.180648
0.526	0.180498
0.527	0.180208
0.528	0.180015
0.529	0.17985
0.53	0.179657
0.531	0.179461
0.532	0.17928
0.533	0.179117
0.534	0.178966
0.535	0.178806
0.536	0.178646
0.537	0.178414
0.538	0.17823
0.539	0.178046
0.54	0.177893
0.541	0.177736
0.542	0.177565
0.543	0.177365
0.544	0.17709
0.545	0.176933
0.546	0.176821
0.547	0.176617
0.548	0.176426
0.549	0.176221
0.55	0.176056
0.551	0.17588
0.552	0.175671
0.553	0.175478
0.554	0.175301
0.555	0.175075
0.556	0.174915
0.557	0.174746
0.558	0.174545
0.559	0.17437
0.56	0.174157
0.561	0.173958
0.562	0.173698
0.563	0.173509
0.564	0.173317
0.565	0.173144
0.566	0.172983
0.567	0.172796
0.568	0.17259
0.569	0.172454
0.57	0.172233
0.571	0.172043
0.572	0.171884
0.573	0.171674
0.574	0.171462
0.575	0.171267
0.576	0.171044
0.577	0.170876
0.578	0.17066
0.579	0.170454
0.58	0.170264
0.581	0.170108
0.582	0.16991
0.583	0.169701
0.584	0.169522
0.585	0.169333
0.586	0.16914
0.587	0.168997
0.588	0.168825
0.589	0.16869
0.59	0.168484
0.591	0.16829
0.592	0.168128
0.593	0.16791
0.594	0.167736
0.595	0.167575
0.596	0.167374
0.597	0.167192
0.598	0.167007
0.599	0.166836
0.6	0.166659
0.601	0.166504
0.602	0.166312
0.603	0.166146
0.604	0.165971
0.605	0.165817
0.606	0.165672
0.607	0.165456
0.608	0.165261
0.609	0.165037
0.61	0.164784
0.611	0.164629
0.612	0.164425
0.613	0.164235
0.614	0.16405
0.615	0.163896
0.616	0.16366
0.617	0.16351
0.618	0.163299
0.619	0.163117
0.62	0.162944
0.621	0.162762
0.622	0.162582
0.623	0.162381
0.624	0.162186
0.625	0.161994
0.626	0.161802
0.627	0.161622
0.628	0.161452
0.629	0.161307
0.63	0.161107
0.631	0.160928
0.632	0.160746
0.633	0.16051
0.634	0.160318
0.635	0.160087
0.636	0.159908
0.637	0.15971
0.638	0.159495
0.639	0.159325
0.64	0.159169
0.641	0.158997
0.642	0.158842
0.643	0.158696
0.644	0.158508
0.645	0.158344
0.646	0.158179
0.647	0.157993
0.648	0.157813
0.649	0.157649
0.65	0.157392
0.651	0.157134
0.652	0.156932
0.653	0.156748
0.654	0.156561
0.655	0.156373
0.656	0.156173
0.657	0.156019
0.658	0.155839
0.659	0.155663
0.66	0.155469
0.661	0.155283
0.662	0.155091
0.663	0.154932
0.664	0.154725
0.665	0.154527
0.666	0.154338
0.667	0.154162
0.668	0.15394
0.669	0.153741
0.67	0.153532
0.671	0.153366
0.672	0.153217
0.673	0.153026
0.674	0.152812
0.675	0.152622
0.676	0.152432
0.677	0.152261
0.678	0.152077
0.679	0.151894
0.68	0.151683
0.681	0.151461
0.682	0.151306
0.683	0.151138
0.684	0.150933
0.685	0.150754
0.686	0.150537
0.687	0.150329
0.688	0.150142
0.689	0.149992
0.69	0.149809
0.691	0.14963
0.692	0.149471
0.693	0.14926
0.694	0.149079
0.695	0.148904
0.696	0.14875
0.697	0.148578
0.698	0.148411
0.699	0.148229
0.7	0.148024
0.701	0.147839
0.702	0.147676
0.703	0.147427
0.704	0.147285
0.705	0.147126
0.706	0.146952
0.707	0.146746
0.708	0.14655
0.709	0.146382
0.71	0.146205
0.711	0.146011
0.712	0.145825
0.713	0.145649
0.714	0.145486
0.715	0.145294
0.716	0.145147
0.717	0.14498
0.718	0.144805
0.719	0.144589
0.72	0.144403
0.721	0.144249
0.722	0.14405
0.723	0.143889
0.724	0.143724
0.725	0.143517
0.726	0.143377
0.727	0.143206
0.728	0.143048
0.729	0.142834
0.73	0.142671
0.731	0.14251
0.732	0.142345
0.733	0.142161
0.734	0.141967
0.735	0.141773
0.736	0.141576
0.737	0.141409
0.738	0.141229
0.739	0.141062
0.74	0.140891
0.741	0.140749
0.742	0.140546
0.743	0.140377
0.744	0.140218
0.745	0.14003
0.746	0.139839
0.747	0.139636
0.748	0.139467
0.749	0.139286
0.75	0.139118
0.751	0.13892
0.752	0.138759
0.753	0.13858
0.754	0.138377
0.755	0.138194
0.756	0.138027
0.757	0.137846
0.758	0.137675
0.759	0.137525
0.76	0.13737
0.761	0.137243
0.762	0.137036
0.763	0.136874
0.764	0.136711
0.765	0.136533
0.766	0.136366
0.767	0.136189
0.768	0.136014
0.769	0.135837
0.77	0.135686
0.771	0.135534
0.772	0.135363
0.773	0.135209
0.774	0.135047
0.775	0.13488
0.776	0.134741
0.777	0.134568
0.778	0.134387
0.779	0.134227
0.78	0.134022
0.781	0.133858
0.782	0.133688
0.783	0.133507
0.784	0.133338
0.785	0.133215
0.786	0.133053
0.787	0.132906
0.788	0.132762
0.789	0.132586
0.79	0.132426
0.791	0.132272
0.792	0.132085
0.793	0.131911
0.794	0.131789
0.795	0.131632
0.796	0.131473
0.797	0.131309
0.798	0.131164
0.799	0.130999
0.8	0.130833
0.801	0.130655
0.802	0.130538
0.803	0.130432
0.804	0.130245
0.805	0.130053
0.806	0.129879
0.807	0.129717
0.808	0.129552
0.809	0.129403
0.81	0.129296
0.811	0.129166
0.812	0.129023
0.813	0.128897
0.814	0.128735
0.815	0.128586
0.816	0.128441
0.817	0.128328
0.818	0.128153
0.819	0.127962
0.82	0.127794
0.821	0.127637
0.822	0.127465
0.823	0.12732
0.824	0.127139
0.825	0.126976
0.826	0.126837
0.827	0.126656
0.828	0.126489
0.829	0.126321
0.83	0.126171
0.831	0.126048
0.832	0.125889
0.833	0.125704
0.834	0.12556
0.835	0.125455
0.836	0.125283
0.837	0.125123
0.838	0.124987
0.839	0.124805
0.84	0.124631
0.841	0.124486
0.842	0.124259
0.843	0.124079
0.844	0.123924
0.845	0.123809
0.846	0.123654
0.847	0.12348
0.848	0.123344
0.849	0.123203
0.85	0.123072
0.851	0.122916
0.852	0.122766
0.853	0.122598
0.854	0.122456
0.855	0.122333
0.856	0.122191
0.857	0.122039
0.858	0.121914
0.859	0.121779
0.86	0.121658
0.861	0.121567
0.862	0.121458
0.863	0.121311
0.864	0.121159
0.865	0.121062
0.866	0.120914
0.867	0.12077
0.868	0.120621
0.869	0.120466
0.87	0.120299
0.871	0.120198
0.872	0.120097
0.873	0.120001
0.874	0.119881
0.875	0.119762
0.876	0.119641
0.877	0.11951
0.878	0.119411
0.879	0.119263
0.88	0.119116
0.881	0.11896
0.882	0.118847
0.883	0.11877
0.884	0.118653
0.885	0.118521
0.886	0.118408
0.887	0.118283
0.888	0.118162
0.889	0.118089
0.89	0.117965
0.891	0.117808
0.892	0.117674
0.893	0.117568
0.894	0.117449
0.895	0.117326
0.896	0.117257
0.897	0.11716
0.898	0.11706
0.899	0.116964
0.9	0.116878
0.901	0.116727
0.902	0.116603
0.903	0.116496
0.904	0.11639
0.905	0.11628
0.906	0.116096
0.907	0.116011
0.908	0.115884
0.909	0.115794
0.91	0.115716
0.911	0.115612
0.912	0.115512
0.913	0.115418
0.914	0.115338
0.915	0.115245
0.916	0.115138
0.917	0.115126
0.918	0.115084
0.919	0.114974
0.92	0.114881
0.921	0.114777
0.922	0.11466
0.923	0.11462
0.924	0.114518
0.925	0.114425
0.926	0.114367
0.927	0.114259
0.928	0.114167
0.929	0.114018
0.93	0.113884
0.931	0.113821
0.932	0.113749
0.933	0.113664
0.934	0.113606
0.935	0.113576
0.936	0.113492
0.937	0.113421
0.938	0.11336
0.939	0.113298
0.94	0.113202
0.941	0.113123
0.942	0.113083
0.943	0.112996
0.944	0.112946
0.945	0.11289
0.946	0.11282
0.947	0.112776
0.948	0.112698
0.949	0.112622
0.95	0.112546
0.951	0.112546
0.952	0.112508
0.953	0.112467
0.954	0.112475
0.955	0.112405
0.956	0.112356
0.957	0.112319
0.958	0.112259
0.959	0.112211
0.96	0.112162
0.961	0.11215
0.962	0.112112
0.963	0.112109
0.964	0.11202
0.965	0.111948
0.966	0.111909
0.967	0.111858
0.968	0.111835
0.969	0.111777
0.97	0.111707
0.971	0.111643
0.972	0.111594
0.973	0.111559
0.974	0.111536
0.975	0.111499
0.976	0.111471
0.977	0.111436
0.978	0.11142
0.979	0.111393
0.98	0.111434
0.981	0.111446
0.982	0.111409
0.983	0.111413
0.984	0.111356
0.985	0.11138
0.986	0.111363
0.987	0.111314
0.988	0.111293
0.989	0.111282
0.99	0.111286
0.991	0.111271
0.992	0.111235
0.993	0.111241
0.994	0.111181
0.995	0.111241
0.996	0.111225
0.997	0.111209
0.998	0.111165
0.999	0.111162
1	0.111183
1.001	0.111176
1.002	0.111175
1.003	0.111177
1.004	0.111202
1.005	0.111199
1.006	0.111198
1.007	0.111207
1.008	0.111211
1.009	0.111211
1.01	0.111234
1.011	0.111291
1.012	0.111314
1.013	0.111327
1.014	0.111401
1.015	0.111398
1.016	0.111417
1.017	0.111478
1.018	0.11147
1.019	0.111494
1.02	0.111541
1.021	0.111566
1.022	0.111539
1.023	0.111555
1.024	0.111659
1.025	0.111687
1.026	0.111731
1.027	0.111755
1.028	0.111815
1.029	0.111843
1.03	0.111901
1.031	0.111948
1.032	0.111926
1.033	0.111951
1.034	0.112002
1.035	0.112041
1.036	0.112052
1.037	0.112112
1.038	0.112123
1.039	0.112235
1.04	0.112298
1.041	0.112375
1.042	0.112413
1.043	0.112442
1.044	0.112495
1.045	0.112531
1.046	0.112571
1.047	0.112625
1.048	0.112669
1.049	0.112723
1.05	0.112721
1.051	0.112793
1.052	0.112857
1.053	0.112865
1.054	0.112928
1.055	0.112973
1.056	0.113059
1.057	0.113091
1.058	0.113186
1.059	0.113256
1.06	0.113315
1.061	0.113369
1.062	0.113318
1.063	0.113381
1.064	0.113463
1.065	0.113536
1.066	0.113611
1.067	0.113653
1.068	0.113737
1.069	0.113817
1.07	0.113861
1.071	0.113919
1.072	0.113981
1.073	0.114069
1.074	0.114157
1.075	0.114248
1.076	0.114334
1.077	0.114412
1.078	0.114491
1.079	0.114616
1.08	0.11466
1.081	0.114716
1.082	0.114805
1.083	0.114892
1.084	0.114981
1.085	0.115074
1.086	0.115205
1.087	0.115287
1.088	0.115382
1.089	0.115474
1.09	0.115597
1.091	0.115713
1.092	0.115838
1.093	0.115941
1.094	0.116072
1.095	0.116131
1.096	0.116241
1.097	0.116342
1.098	0.116456
1.099	0.116542
1.1	0.116664
1.101	0.11675
1.102	0.116843
1.103	0.116991
1.104	0.11711
1.105	0.117183
1.106	0.117303
1.107	0.117418
1.108	0.117552
1.109	0.117668
1.11	0.117786
1.111	0.117882
1.112	0.117997
1.113	0.118121
1.114	0.11821
1.115	0.118362
1.116	0.118502
1.117	0.11863
1.118	0.118772
1.119	0.118887
1.12	0.118971
1.121	0.119076
1.122	0.119216
1.123	0.119369
1.124	0.119511
1.125	0.1197
1.126	0.119835
1.127	0.119979
1.128	0.120122
1.129	0.120269
1.13	0.120374
1.131	0.120531
1.132	0.120647
1.133	0.120762
1.134	0.120873
1.135	0.120995
1.136	0.121161
1.137	0.12128
1.138	0.121439
1.139	0.121643
1.14	0.121797
1.141	0.121959
1.142	0.122103
1.143	0.122286
1.144	0.122444
1.145	0.122595
1.146	0.122741
1.147	0.12288
1.148	0.123056
1.149	0.123154
1.15	0.123297
1.151	0.123446
1.152	0.123594
1.153	0.123698
1.154	0.123792
1.155	0.123949
1.156	0.124083
1.157	0.124235
1.158	0.124407
1.159	0.124537
1.16	0.124715
1.161	0.124925
1.162	0.125075
1.163	0.125226
1.164	0.125405
1.165	0.125559
1.166	0.125739
1.167	0.125927
1.168	0.126064
1.169	0.126242
1.17	0.126402
1.171	0.12658
1.172	0.126782
1.173	0.126949
1.174	0.12711
1.175	0.1273
1.176	0.127474
1.177	0.127642
1.178	0.12782
1.179	0.128019
1.18	0.128174
1.181	0.128351
1.182	0.128542
1.183	0.128715
1.184	0.128865
1.185	0.12904
1.186	0.129211
1.187	0.129431
1.188	0.129603
1.189	0.12983
1.19	0.130011
1.191	0.130191
1.192	0.130383
1.193	0.130534
1.194	0.1307
1.195	0.130887
1.196	0.131083
1.197	0.131286
1.198	0.131506
1.199	0.131669
1.2	0.13183
1.201	0.132005
1.202	0.132171
1.203	0.132352
1.204	0.132544
1.205	0.132703
1.206	0.132923
1.207	0.133114
1.208	0.13329
1.209	0.133486
1.21	0.133697
1.211	0.133884
1.212	0.134091
1.213	0.134231
1.214	0.134405
1.215	0.134586
1.216	0.134776
1.217	0.134932
1.218	0.135126
1.219	0.135337
1.22	0.135536
1.221	0.135734
1.222	0.135928
1.223	0.136125
1.224	0.136375
1.225	0.13657
1.226	0.136736
1.227	0.136979
1.228	0.137184
1.229	0.137378
1.23	0.137623
1.231	0.137834
1.232	0.137992
1.233	0.138174
1.234	0.138406
1.235	0.13864
1.236	0.138829
1.237	0.139
1.238	0.13917
1.239	0.139356
1.24	0.139569
1.241	0.139753
1.242	0.139978
1.243	0.140159
1.244	0.140337
1.245	0.140511
1.246	0.140718
1.247	0.140934
1.248	0.141085
1.249	0.141323
1.25	0.14152
1.251	0.141731
1.252	0.14197
1.253	0.142177
1.254	0.142334
1.255	0.142563
1.256	0.142758
1.257	0.142989
1.258	0.143188
1.259	0.143416
1.26	0.143651
1.261	0.143857
1.262	0.144091
1.263	0.144278
1.264	0.144474
1.265	0.144671
1.266	0.144825
1.267	0.145052
1.268	0.145256
1.269	0.145473
1.27	0.145671
1.271	0.145841
1.272	0.146044
1.273	0.14627
1.274	0.146522
1.275	0.146714
1.276	0.146955
1.277	0.147122
1.278	0.147308
1.279	0.147521
1.28	0.147756
1.281	0.14801
1.282	0.148219
1.283	0.148421
1.284	0.148628
1.285	0.148875
1.286	0.149125
1.287	0.149282
1.288	0.149439
1.289	0.149649
1.29	0.149874
1.291	0.150067
1.292	0.150288
1.293	0.150481
1.294	0.150714
1.295	0.1509
1.296	0.151085
1.297	0.151312
1.298	0.151586
1.299	0.151791
1.3	0.15206
1.301	0.152286
1.302	0.152474
1.303	0.152734
1.304	0.152943
1.305	0.153176
1.306	0.153418
1.307	0.153596
1.308	0.153813
1.309	0.154049
1.31	0.154264
1.311	0.154493
1.312	0.154691
1.313	0.154908
1.314	0.155211
1.315	0.155462
1.316	0.155669
1.317	0.15591
1.318	0.156099
1.319	0.156374
1.32	0.156606
1.321	0.156832
1.322	0.157065
1.323	0.157255
1.324	0.157467
1.325	0.157676
1.326	0.157918
1.327	0.158163
1.328	0.158364
1.329	0.158576
1.33	0.158782
1.331	0.15896
1.332	0.159089
1.333	0.159266
1.334	0.159472
1.335	0.159661
1.336	0.159878
1.337	0.160066
1.338	0.160289
1.339	0.160484
1.34	0.160673
1.341	0.160879
1.342	0.161095
1.343	0.161367
1.344	0.161643
1.345	0.161871
1.346	0.162066
1.347	0.162295
1.348	0.162496
1.349	0.162705
1.35	0.162917
1.351	0.163132
1.352	0.163364
1.353	0.163583
1.354	0.163788
1.355	0.163999
1.356	0.16422
1.357	0.164439
1.358	0.164665
1.359	0.164862
1.36	0.165086
1.361	0.165342
1.362	0.165535
1.363	0.165832
1.364	0.16605
1.365	0.16625
1.366	0.166456
1.367	0.166672
1.368	0.166904
1.369	0.167084
1.37	0.167303
1.371	0.16752
1.372	0.167749
1.373	0.167978
1.374	0.168163
1.375	0.168345
1.376	0.168573
1.377	0.16877
1.378	0.168956
1.379	0.169178
1.38	0.169384
1.381	0.169598
1.382	0.169801
1.383	0.169974
1.384	0.17014
1.385	0.170335
1.386	0.170575
1.387	0.170835
1.388	0.171056
1.389	0.171258
1.39	0.17146
1.391	0.171682
1.392	0.171907
1.393	0.172094
1.394	0.172337
1.395	0.172541
1.396	0.172745
1.397	0.172973
1.398	0.173184
1.399	0.173403
1.4	0.173656
1.401	0.173873
1.402	0.174058
1.403	0.174268
1.404	0.17454
1.405	0.174822
1.406	0.175022
1.407	0.175213
1.408	0.175432
1.409	0.175636
1.41	0.175827
1.411	0.176053
1.412	0.17631
1.413	0.17655
1.414	0.17677
1.415	0.176985
1.416	0.177203
1.417	0.177376
1.418	0.17755
1.419	0.17773
1.42	0.177914
1.421	0.178131
1.422	0.178352
1.423	0.178564
1.424	0.178729
1.425	0.17896
1.426	0.179184
1.427	0.179378
1.428	0.17955
1.429	0.179759
1.43	0.179962
1.431	0.180151
1.432	0.180356
1.433	0.180573
1.434	0.180795
1.435	0.181014
1.436	0.181204
1.437	0.181407
1.438	0.181598
1.439	0.181775
1.44	0.181962
1.441	0.182167
1.442	0.182253
1.443	0.182451
1.444	0.182686
1.445	0.182897
1.446	0.183162
1.447	0.18337
1.448	0.183552
1.449	0.183731
1.45	0.183931
1.451	0.184128
1.452	0.184345
1.453	0.184582
1.454	0.184734
1.455	0.18494
1.456	0.18512
1.457	0.185341
1.458	0.185555
1.459	0.185751
1.46	0.185987
1.461	0.186164
1.462	0.186384
1.463	0.186598
1.464	0.186766
1.465	0.18697
1.466	0.187169
1.467	0.187378
1.468	0.187584
1.469	0.187736
1.47	0.187967
1.471	0.188115
1.472	0.188319
1.473	0.188521
1.474	0.188729
1.475	0.188965
1.476	0.189203
1.477	0.189376
1.478	0.18957
1.479	0.189769
1.48	0.189988
1.481	0.190184
1.482	0.190396
1.483	0.190541
1.484	0.190757
1.485	0.19094
1.486	0.191176
1.487	0.191365
1.488	0.191577
1.489	0.191749
1.49	0.191968
1.491	0.192136
1.492	0.192333
1.493	0.19255
1.494	0.192804
1.495	0.19298
1.496	0.193191
1.497	0.193423
1.498	0.193618
1.499	0.193842
1.5	0.193989
1.501	0.194176
1.502	0.194364
1.503	0.194546
1.504	0.194696
1.505	0.194887
1.506	0.195087
1.507	0.19528
1.508	0.195069
1.509	0.195248
1.51	0.195517
1.511	0.195744
1.512	0.195904
1.513	0.196071
1.514	0.196291
1.515	0.196437
1.516	0.19664
1.517	0.196846
1.518	0.197045
1.519	0.197209
1.52	0.197348
1.521	0.197541
1.522	0.197747
1.523	0.197967
1.524	0.198159
1.525	0.198322
1.526	0.198481
1.527	0.198688
1.528	0.198879
1.529	0.199034
1.53	0.199248
1.531	0.199433
1.532	0.199641
1.533	0.199832
1.534	0.200041
1.535	0.200247
1.536	0.200439
1.537	0.200626
1.538	0.200884
1.539	0.201036
1.54	0.201235
1.541	0.201393
1.542	0.201603
1.543	0.201773
1.544	0.201949
1.545	0.20212
1.546	0.202284
1.547	0.202447
1.548	0.202597
1.549	0.202809
1.55	0.203035
1.551	0.203189
1.552	0.203379
1.553	0.203557
1.554	0.203721
1.555	0.203964
1.556	0.204138
1.557	0.204378
1.558	0.204557
1.559	0.204748
1.56	0.204891
1.561	0.205031
1.562	0.205217
1.563	0.205412
1.564	0.205599
1.565	0.205748
1.566	0.20592
1.567	0.2061
1.568	0.206347
1.569	0.206564
1.57	0.206729
1.571	0.206914
1.572	0.207103
1.573	0.207292
1.574	0.207491
1.575	0.207681
1.576	0.207844
1.577	0.208032
1.578	0.208215
1.579	0.208412
1.58	0.208626
1.581	0.208827
1.582	0.208957
1.583	0.209137
1.584	0.209305
1.585	0.209512
1.586	0.209682
1.587	0.209874
1.588	0.210106
1.589	0.210299
1.59	0.21046
1.591	0.210614
1.592	0.210712
1.593	0.210865
1.594	0.211077
1.595	0.211287
1.596	0.211453
1.597	0.211637
1.598	0.21185
1.599	0.212017
1.6	0.212186
1.601	0.212306
1.602	0.212547
1.603	0.212735
1.604	0.212966
1.605	0.213099
1.606	0.2133
1.607	0.213702
1.608	0.213836
1.609	0.21399
1.61	0.214129
1.611	0.214297
1.612	0.214436
1.613	0.214618
1.614	0.214797
1.615	0.214967
1.616	0.215116
1.617	0.215245
1.618	0.215395
1.619	0.215562
1.62	0.215739
1.621	0.215931
1.622	0.216156
1.623	0.216277
1.624	0.216424
1.625	0.216563
1.626	0.216704
1.627	0.216848
1.628	0.217019
1.629	0.217174
1.63	0.217334
1.631	0.217477
1.632	0.217599
1.633	0.217744
1.634	0.217879
1.635	0.218018
1.636	0.218182
1.637	0.218323
1.638	0.218482
1.639	0.21867
1.64	0.218799
1.641	0.218957
1.642	0.219092
1.643	0.219271
1.644	0.21942
1.645	0.219556
1.646	0.219699
1.647	0.219854
1.648	0.219989
1.649	0.220115
1.65	0.220265
1.651	0.220375
1.652	0.220509
1.653	0.220596
1.654	0.220752
1.655	0.220878
1.656	0.221051
1.657	0.221152
1.658	0.221286
1.659	0.221466
1.66	0.22161
1.661	0.221738
1.662	0.221867
1.663	0.222025
1.664	0.222198
1.665	0.222339
1.666	0.22249
1.667	0.222578
1.668	0.222698
1.669	0.222838
1.67	0.222966
1.671	0.223113
1.672	0.223283
1.673	0.223413
1.674	0.223579
1.675	0.223716
1.676	0.223794
1.677	0.223952
1.678	0.224122
1.679	0.224251
1.68	0.224428
1.681	0.224576
1.682	0.224702
1.683	0.224843
1.684	0.224985
1.685	0.225109
1.686	0.225294
1.687	0.225442
1.688	0.225591
1.689	0.225725
1.69	0.225883
1.691	0.226005
1.692	0.226136
1.693	0.226325
1.694	0.226443
1.695	0.226589
1.696	0.226731
1.697	0.226836
1.698	0.226954
1.699	0.227103
1.7	0.22722
1.701	0.227353
1.702	0.227477
1.703	0.227586
1.704	0.22772
1.705	0.227856
1.706	0.227963
1.707	0.228145
1.708	0.228291
1.709	0.228429
1.71	0.228564
1.711	0.228752
1.712	0.22892
1.713	0.229027
1.714	0.229223
1.715	0.229362
1.716	0.229499
1.717	0.229651
1.718	0.229815
1.719	0.229934
1.72	0.230031
1.721	0.230141
1.722	0.230279
1.723	0.230426
1.724	0.230557
1.725	0.230693
1.726	0.230835
1.727	0.230996
1.728	0.231153
1.729	0.231278
1.73	0.231357
1.731	0.231465
1.732	0.231605
1.733	0.231743
1.734	0.231934
1.735	0.232105
1.736	0.232252
1.737	0.232405
1.738	0.23253
1.739	0.232654
1.74	0.232741
1.741	0.23291
1.742	0.233042
1.743	0.233159
1.744	0.233274
1.745	0.233409
1.746	0.233557
1.747	0.233683
1.748	0.233845
1.749	0.23397
1.75	0.234152
1.751	0.234292
1.752	0.234413
1.753	0.234553
1.754	0.234692
1.755	0.23475
1.756	0.234885
1.757	0.235079
1.758	0.235248
1.759	0.23537
1.76	0.235657
1.761	0.235764
1.762	0.235879
1.763	0.235978
1.764	0.236157
1.765	0.23632
1.766	0.236415
1.767	0.23657
1.768	0.236704
1.769	0.236908
1.77	0.237039
1.771	0.237162
1.772	0.237282
1.773	0.23761
1.774	0.237773
1.775	0.237928
1.776	0.238095
1.777	0.238253
1.778	0.238434
1.779	0.238576
1.78	0.238765
1.781	0.238913
1.782	0.23907
1.783	0.23917
1.784	0.2393
1.785	0.239408
1.786	0.239569
1.787	0.239715
1.788	0.239833
1.789	0.239935
1.79	0.24003
1.791	0.240164
1.792	0.240355
1.793	0.240541
1.794	0.240689
1.795	0.240816
1.796	0.240973
1.797	0.24112
1.798	0.241202
1.799	0.241357
1.8	0.241449
1.801	0.241576
1.802	0.241755
1.803	0.241842
1.804	0.242049
1.805	0.242178
1.806	0.24227
1.807	0.242389
1.808	0.242506
1.809	0.242629
1.81	0.242759
1.811	0.242964
1.812	0.243112
1.813	0.243212
1.814	0.243341
1.815	0.243488
1.816	0.243594
1.817	0.243701
1.818	0.243879
1.819	0.243995
1.82	0.244079
1.821	0.244171
1.822	0.244495
1.823	0.244652
1.824	0.24479
1.825	0.244923
1.826	0.245066
1.827	0.245145
1.828	0.245257
1.829	0.245409
1.83	0.245533
1.831	0.245607
1.832	0.24575
1.833	0.245849
1.834	0.246047
1.835	0.246202
1.836	0.246324
1.837	0.246423
1.838	0.246547
1.839	0.246735
1.84	0.246824
1.841	0.246963
1.842	0.247096
1.843	0.247191
1.844	0.247246
1.845	0.247368
1.846	0.247509
1.847	0.247641
1.848	0.247754
1.849	0.247841
1.85	0.247978
1.851	0.24808
1.852	0.248237
1.853	0.248338
1.854	0.248466
1.855	0.248543
1.856	0.248631
1.857	0.248727
1.858	0.248842
1.859	0.248988
1.86	0.2491
1.861	0.249228
1.862	0.24931
1.863	0.249477
1.864	0.249631
1.865	0.249764
1.866	0.249929
1.867	0.250098
1.868	0.250276
1.869	0.250423
1.87	0.250629
1.871	0.250697
1.872	0.250818
1.873	0.251005
1.874	0.251129
1.875	0.251219
1.876	0.251351
1.877	0.251429
1.878	0.251577
1.879	0.251683
1.88	0.251842
1.881	0.251974
1.882	0.252117
1.883	0.252249
1.884	0.252337
1.885	0.25251
1.886	0.252648
1.887	0.252784
1.888	0.252961
1.889	0.253033
1.89	0.253109
1.891	0.253249
1.892	0.2534
1.893	0.253505
1.894	0.253634
1.895	0.253752
1.896	0.253779
1.897	0.253876
1.898	0.253995
1.899	0.254139
1.9	0.254237
1.901	0.254358
1.902	0.25449
1.903	0.254598
1.904	0.254679
1.905	0.254774
1.906	0.254885
1.907	0.255051
1.908	0.25518
1.909	0.255313
1.91	0.255479
1.911	0.25561
1.912	0.255755
1.913	0.255888
1.914	0.255961
1.915	0.2561
1.916	0.256216
1.917	0.256335
1.918	0.256537
1.919	0.256644
1.92	0.256773
1.921	0.256871
1.922	0.257067
1.923	0.257206
1.924	0.257347
1.925	0.257438
1.926	0.257671
1.927	0.257792
1.928	0.257964
1.929	0.258057
1.93	0.258232
1.931	0.258309
1.932	0.258406
1.933	0.258481
1.934	0.258648
1.935	0.258773
1.936	0.258888
1.937	0.259065
1.938	0.259167
1.939	0.259295
1.94	0.259396
1.941	0.259519
1.942	0.259666
1.943	0.25977
1.944	0.259891
1.945	0.260059
1.946	0.260198
1.947	0.260328
1.948	0.26043
1.949	0.260545
1.95	0.260731
1.951	0.260871
1.952	0.261006
1.953	0.261193
1.954	0.26134
1.955	0.26145
1.956	0.261592
1.957	0.261764
1.958	0.261936
1.959	0.262096
1.96	0.262288
1.961	0.262455
1.962	0.262577
1.963	0.262729
1.964	0.262865
1.965	0.262984
1.966	0.263142
1.967	0.263278
1.968	0.263461
1.969	0.263635
1.97	0.263797
1.971	0.263935
1.972	0.264049
1.973	0.26415
1.974	0.264271
1.975	0.264394
1.976	0.26452
1.977	0.264673
1.978	0.264768
1.979	0.264894
1.98	0.265038
1.981	0.265206
1.982	0.265394
1.983	0.265542
1.984	0.265734
1.985	0.265891
1.986	0.266105
1.987	0.266233
1.988	0.266351
1.989	0.26648
1.99	0.266662
1.991	0.266797
1.992	0.266945
1.993	0.267015
1.994	0.267164
1.995	0.267221
1.996	0.26736
1.997	0.267583
1.998	0.267695
1.999	0.2678
2	0.267962


==> data/0_1500_POINT_POINT_rmse.txt <==
-1	0.531425
-0.999	0.531277
-0.998	0.531128
-0.997	0.530979
-0.996	0.53083
-0.995	0.530681
-0.994	0.530532
-0.993	0.530383
-0.992	0.530234
-0.991	0.530084
-0.99	0.529935
-0.989	0.529786
-0.988	0.529636
-0.987	0.529487
-0.986	0.529338
-0.985	0.529189
-0.984	0.529039
-0.983	0.52889
-0.982	0.52874
-0.981	0.52859
-0.98	0.528441
-0.979	0.528292
-0.978	0.528143
-0.977	0.527994
-0.976	0.527845
-0.975	0.527696
-0.974	0.527548
-0.973	0.527399
-0.972	0.527251
-0.971	0.527103
-0.97	0.526954
-0.969	0.526805
-0.968	0.526657
-0.967	0.526508
-0.966	0.52636
-0.965	0.526211
-0.964	0.526063
-0.963	0.525916
-0.962	0.525768
-0.961	0.525621
-0.96	0.525473
-0.959	0.525326
-0.958	0.525179
-0.957	0.525032
-0.956	0.524885
-0.955	0.524738
-0.954	0.524591
-0.953	0.524444
-0.952	0.524298
-0.951	0.524151
-0.95	0.524004
-0.949	0.523858
-0.948	0.523711
-0.947	0.523565
-0.946	0.523418
-0.945	0.523271
-0.944	0.523125
-0.943	0.522979
-0.942	0.522832
-0.941	0.522686
-0.94	0.52254
-0.939	0.522394
-0.938	0.522248
-0.937	0.522103
-0.936	0.521957
-0.935	0.521812
-0.934	0.521666
-0.933	0.52152
-0.932	0.521374
-0.931	0.521228
-0.93	0.521082
-0.929	0.520936
-0.928	0.52079
-0.927	0.520643
-0.926	0.520497
-0.925	0.52035
-0.924	0.520203
-0.923	0.520056
-0.922	0.519909
-0.921	0.519762
-0.92	0.519614
-0.919	0.519467
-0.918	0.51932
-0.917	0.519172
-0.916	0.519024
-0.915	0.518877
-0.914	0.518729
-0.913	0.518582
-0.912	0.518434
-0.911	0.518287
-0.91	0.518139
-0.909	0.517992
-0.908	0.517845
-0.907	0.517698
-0.906	0.51755
-0.905	0.517403
-0.904	0.517256
-0.903	0.517109
-0.902	0.516962
-0.901	0.516815
-0.9	0.516668
-0.899	0.516521
-0.898	0.516374
-0.897	0.516226
-0.896	0.516079
-0.895	0.515932
-0.894	0.515784
-0.893	0.515637
-0.892	0.51549
-0.891	0.515343
-0.89	0.515195
-0.889	0.515048
-0.888	0.5149
-0.887	0.514752
-0.886	0.514604
-0.885	0.514456
-0.884	0.514308
-0.883	0.51416
-0.882	0.514011
-0.881	0.513863
-0.88	0.513714
-0.879	0.513565
-0.878	0.513416
-0.877	0.513267
-0.876	0.513117
-0.875	0.512968
-0.874	0.512818
-0.873	0.512669
-0.872	0.512519
-0.871	0.512369
-0.87	0.512218
-0.869	0.512068
-0.868	0.511918
-0.867	0.511767
-0.866	0.511617
-0.865	0.511466
-0.864	0.511316
-0.863	0.511165
-0.862	0.511014
-0.861	0.510863
-0.86	0.510712
-0.859	0.510561
-0.858	0.51041
-0.857	0.510258
-0.856	0.510107
-0.855	0.509955
-0.854	0.509802
-0.853	0.50965
-0.852	0.509497
-0.851	0.509345
-0.85	0.509192
-0.849	0.50904
-0.848	0.508887
-0.847	0.508735
-0.846	0.508582
-0.845	0.508429
-0.844	0.508276
-0.843	0.508122
-0.842	0.507968
-0.841	0.507814
-0.84	0.507659
-0.839	0.507503
-0.838	0.507348
-0.837	0.507192
-0.836	0.507037
-0.835	0.506881
-0.834	0.506725
-0.833	0.506568
-0.832	0.506411
-0.831	0.506254
-0.83	0.506096
-0.829	0.505939
-0.828	0.50578
-0.827	0.505621
-0.826	0.505462
-0.825	0.505302
-0.824	0.505142
-0.823	0.504981
-0.822	0.50482
-0.821	0.504658
-0.82	0.504496
-0.819	0.504333
-0.818	0.504171
-0.817	0.504008
-0.816	0.503845
-0.815	0.503682
-0.814	0.503519
-0.813	0.503355
-0.812	0.503191
-0.811	0.503027
-0.81	0.502863
-0.809	0.502698
-0.808	0.502534
-0.807	0.502369
-0.806	0.502205
-0.805	0.50204
-0.804	0.501876
-0.803	0.501711
-0.802	0.501547
-0.801	0.501382
-0.8	0.501217
-0.799	0.501052
-0.798	0.500887
-0.797	0.500722
-0.796	0.500556
-0.795	0.500391
-0.794	0.500226
-0.793	0.500061
-0.792	0.499896
-0.791	0.499731
-0.79	0.499566
-0.789	0.499401
-0.788	0.499235
-0.787	0.49907
-0.786	0.498905
-0.785	0.498741
-0.784	0.498576
-0.783	0.498411
-0.782	0.498246
-0.781	0.498082
-0.78	0.497917
-0.779	0.497753
-0.778	0.497588
-0.777	0.497424
-0.776	0.497259
-0.775	0.497094
-0.774	0.496929
-0.773	0.496764
-0.772	0.496598
-0.771	0.496433
-0.77	0.496268
-0.769	0.496102
-0.768	0.495936
-0.767	0.495771
-0.766	0.495605
-0.765	0.495439
-0.764	0.495274
-0.763	0.495108
-0.762	0.494942
-0.761	0.494776
-0.76	0.49461
-0.759	0.494443
-0.758	0.494277
-0.757	0.494111
-0.756	0.493945
-0.755	0.493779
-0.754	0.493612
-0.753	0.493446
-0.752	0.493279
-0.751	0.493112
-0.75	0.492945
-0.749	0.492778
-0.748	0.492611
-0.747	0.492444
-0.746	0.492277
-0.745	0.49211
-0.744	0.491943
-0.743	0.491776
-0.742	0.491608
-0.741	0.491441
-0.74	0.491274
-0.739	0.491106
-0.738	0.490938
-0.737	0.490771
-0.736	0.490604
-0.735	0.490437
-0.734	0.49027
-0.733	0.490102
-0.732	0.489935
-0.731	0.489768
-0.73	0.4896
-0.729	0.489433
-0.728	0.489265
-0.727	0.489097
-0.726	0.48893
-0.725	0.488762
-0.724	0.488595
-0.723	0.488429
-0.722	0.488262
-0.721	0.488095
-0.72	0.487928
-0.719	0.487762
-0.718	0.487596
-0.717	0.487429
-0.716	0.487262
-0.715	0.487096
-0.714	0.486929
-0.713	0.486763
-0.712	0.486596
-0.711	0.48643
-0.71	0.486263
-0.709	0.486097
-0.708	0.48593
-0.707	0.485763
-0.706	0.485596
-0.705	0.485429
-0.704	0.485263
-0.703	0.485096
-0.702	0.484929
-0.701	0.484763
-0.7	0.484596
-0.699	0.484429
-0.698	0.484263
-0.697	0.484096
-0.696	0.483929
-0.695	0.483763
-0.694	0.483597
-0.693	0.48343
-0.692	0.483264
-0.691	0.483097
-0.69	0.48293
-0.689	0.482764
-0.688	0.482598
-0.687	0.482432
-0.686	0.482267
-0.685	0.482101
-0.684	0.481935
-0.683	0.481769
-0.682	0.481603
-0.681	0.481437
-0.68	0.481271
-0.679	0.481105
-0.678	0.480938
-0.677	0.480772
-0.676	0.480606
-0.675	0.48044
-0.674	0.480274
-0.673	0.480108
-0.672	0.479942
-0.671	0.479776
-0.67	0.479611
-0.669	0.479445
-0.668	0.479278
-0.667	0.479112
-0.666	0.478946
-0.665	0.478779
-0.664	0.478613
-0.663	0.478447
-0.662	0.478281
-0.661	0.478115
-0.66	0.477948
-0.659	0.477782
-0.658	0.477615
-0.657	0.477449
-0.656	0.477282
-0.655	0.477115
-0.654	0.476948
-0.653	0.476781
-0.652	0.476614
-0.651	0.476446
-0.65	0.476279
-0.649	0.476111
-0.648	0.475943
-0.647	0.475775
-0.646	0.475607
-0.645	0.475439
-0.644	0.47527
-0.643	0.475102
-0.642	0.474933
-0.641	0.474764
-0.64	0.474595
-0.639	0.474426
-0.638	0.474256
-0.637	0.474086
-0.636	0.473916
-0.635	0.473746
-0.634	0.473576
-0.633	0.473406
-0.632	0.473236
-0.631	0.473065
-0.63	0.472895
-0.629	0.472724
-0.628	0.472554
-0.627	0.472383
-0.626	0.472213
-0.625	0.472042
-0.624	0.471871
-0.623	0.4717
-0.622	0.471529
-0.621	0.471358
-0.62	0.471187
-0.619	0.471016
-0.618	0.470845
-0.617	0.470674
-0.616	0.470502
-0.615	0.470331
-0.614	0.47016
-0.613	0.469988
-0.612	0.469817
-0.611	0.469646
-0.61	0.469474
-0.609	0.469303
-0.608	0.469131
-0.607	0.46896
-0.606	0.468788
-0.605	0.468616
-0.604	0.468444
-0.603	0.468272
-0.602	0.4681
-0.601	0.467927
-0.6	0.467755
-0.599	0.467582
-0.598	0.46741
-0.597	0.467238
-0.596	0.467066
-0.595	0.466893
-0.594	0.466721
-0.593	0.466549
-0.592	0.466376
-0.591	0.466204
-0.59	0.466031
-0.589	0.465858
-0.588	0.465686
-0.587	0.465513
-0.586	0.465341
-0.585	0.465168
-0.584	0.464995
-0.583	0.464823
-0.582	0.46465
-0.581	0.464478
-0.58	0.464305
-0.579	0.464133
-0.578	0.463961
-0.577	0.463789
-0.576	0.463617
-0.575	0.463446
-0.574	0.463274
-0.573	0.463103
-0.572	0.462932
-0.571	0.462761
-0.57	0.46259
-0.569	0.462419
-0.568	0.462249
-0.567	0.462077
-0.566	0.461906
-0.565	0.461735
-0.564	0.461564
-0.563	0.461393
-0.562	0.461222
-0.561	0.461051
-0.56	0.46088
-0.559	0.460709
-0.558	0.460538
-0.557	0.460367
-0.556	0.460196
-0.555	0.460025
-0.554	0.459854
-0.553	0.459683
-0.552	0.459512
-0.551	0.459341
-0.55	0.45917
-0.549	0.458999
-0.548	0.458828
-0.547	0.458657
-0.546	0.458487
-0.545	0.458317
-0.544	0.458147
-0.543	0.457977
-0.542	0.457807
-0.541	0.457637
-0.54	0.457467
-0.539	0.457298
-0.538	0.457128
-0.537	0.456959
-0.536	0.456789
-0.535	0.45662
-0.534	0.45645
-0.533	0.456281
-0.532	0.456111
-0.531	0.455942
-0.53	0.455772
-0.529	0.455602
-0.528	0.455433
-0.527	0.455263
-0.526	0.455093
-0.525	0.454923
-0.524	0.454753
-0.523	0.454584
-0.522	0.454414
-0.521	0.454244
-0.52	0.454074
-0.519	0.453905
-0.518	0.453735
-0.517	0.453565
-0.516	0.453396
-0.515	0.453226
-0.514	0.453056
-0.513	0.452887
-0.512	0.452718
-0.511	0.452548
-0.51	0.452378
-0.509	0.452208
-0.508	0.452038
-0.507	0.451867
-0.506	0.451696
-0.505	0.451525
-0.504	0.451353
-0.503	0.451182
-0.502	0.45101
-0.501	0.450837
-0.5	0.450664
-0.499	0.450491
-0.498	0.450319
-0.497	0.450146
-0.496	0.449973
-0.495	0.4498
-0.494	0.449626
-0.493	0.449453
-0.492	0.449279
-0.491	0.449105
-0.49	0.448932
-0.489	0.448758
-0.488	0.448584
-0.487	0.448411
-0.486	0.448237
-0.485	0.448062
-0.484	0.447887
-0.483	0.447713
-0.482	0.447538
-0.481	0.447363
-0.48	0.447188
-0.479	0.447013
-0.478	0.446837
-0.477	0.446661
-0.476	0.446485
-0.475	0.446309
-0.474	0.446132
-0.473	0.445956
-0.472	0.445779
-0.471	0.445602
-0.47	0.445424
-0.469	0.445247
-0.468	0.445069
-0.467	0.444891
-0.466	0.444713
-0.465	0.444535
-0.464	0.444357
-0.463	0.444178
-0.462	0.444
-0.461	0.443821
-0.46	0.443641
-0.459	0.443462
-0.458	0.443283
-0.457	0.443104
-0.456	0.442924
-0.455	0.442745
-0.454	0.442565
-0.453	0.442385
-0.452	0.442205
-0.451	0.442026
-0.45	0.441846
-0.449	0.441666
-0.448	0.441486
-0.447	0.441306
-0.446	0.441127
-0.445	0.440947
-0.444	0.440767
-0.443	0.440588
-0.442	0.440408
-0.441	0.440228
-0.44	0.440047
-0.439	0.439866
-0.438	0.439685
-0.437	0.439504
-0.436	0.439322
-0.435	0.43914
-0.434	0.438959
-0.433	0.438777
-0.432	0.438595
-0.431	0.438413
-0.43	0.438232
-0.429	0.43805
-0.428	0.437868
-0.427	0.437685
-0.426	0.437503
-0.425	0.43732
-0.424	0.437138
-0.423	0.436955
-0.422	0.436773
-0.421	0.43659
-0.42	0.436408
-0.419	0.436225
-0.418	0.436042
-0.417	0.43586
-0.416	0.435677
-0.415	0.435495
-0.414	0.435312
-0.413	0.435129
-0.412	0.434946
-0.411	0.434764
-0.41	0.434581
-0.409	0.434399
-0.408	0.434216
-0.407	0.434034
-0.406	0.433852
-0.405	0.433669
-0.404	0.433487
-0.403	0.433305
-0.402	0.433123
-0.401	0.432941
-0.4	0.432759
-0.399	0.432577
-0.398	0.432394
-0.397	0.432212
-0.396	0.43203
-0.395	0.431848
-0.394	0.431665
-0.393	0.431483
-0.392	0.4313
-0.391	0.431118
-0.39	0.430935
-0.389	0.430752
-0.388	0.430568
-0.387	0.430385
-0.386	0.430201
-0.385	0.430017
-0.384	0.429833
-0.383	0.429649
-0.382	0.429464
-0.381	0.42928
-0.38	0.429094
-0.379	0.428909
-0.378	0.428723
-0.377	0.428538
-0.376	0.428352
-0.375	0.428167
-0.374	0.427982
-0.373	0.427796
-0.372	0.42761
-0.371	0.427424
-0.37	0.427238
-0.369	0.427052
-0.368	0.426865
-0.367	0.426678
-0.366	0.426491
-0.365	0.426304
-0.364	0.426116
-0.363	0.425929
-0.362	0.425741
-0.361	0.425553
-0.36	0.425364
-0.359	0.425175
-0.358	0.424986
-0.357	0.424796
-0.356	0.424607
-0.355	0.424417
-0.354	0.424227
-0.353	0.424037
-0.352	0.423846
-0.351	0.423655
-0.35	0.423463
-0.349	0.423272
-0.348	0.423079
-0.347	0.422887
-0.346	0.422694
-0.345	0.422502
-0.344	0.422309
-0.343	0.422116
-0.342	0.421922
-0.341	0.421729
-0.34	0.421535
-0.339	0.42134
-0.338	0.421146
-0.337	0.420952
-0.336	0.420757
-0.335	0.420562
-0.334	0.420366
-0.333	0.42017
-0.332	0.419973
-0.331	0.419777
-0.33	0.41958
-0.329	0.419383
-0.328	0.419186
-0.327	0.418988
-0.326	0.41879
-0.325	0.418591
-0.324	0.418393
-0.323	0.418194
-0.322	0.417996
-0.321	0.417797
-0.32	0.417598
-0.319	0.417398
-0.318	0.417199
-0.317	0.416999
-0.316	0.416799
-0.315	0.416599
-0.314	0.4164
-0.313	0.4162
-0.312	0.416
-0.311	0.415801
-0.31	0.415601
-0.309	0.415402
-0.308	0.415202
-0.307	0.415002
-0.306	0.414802
-0.305	0.414602
-0.304	0.414402
-0.303	0.414202
-0.302	0.414001
-0.301	0.4138
-0.3	0.413599
-0.299	0.413398
-0.298	0.413197
-0.297	0.412995
-0.296	0.412794
-0.295	0.412592
-0.294	0.412391
-0.293	0.412189
-0.292	0.411987
-0.291	0.411785
-0.29	0.411583
-0.289	0.411382
-0.288	0.41118
-0.287	0.410978
-0.286	0.410775
-0.285	0.410573
-0.284	0.41037
-0.283	0.410167
-0.282	0.409964
-0.281	0.409761
-0.28	0.409558
-0.279	0.409355
-0.278	0.409151
-0.277	0.408948
-0.276	0.408744
-0.275	0.40854
-0.274	0.408337
-0.273	0.408133
-0.272	0.40793
-0.271	0.407726
-0.27	0.407522
-0.269	0.407318
-0.268	0.407113
-0.267	0.406909
-0.266	0.406704
-0.265	0.406499
-0.264	0.406293
-0.263	0.406088
-0.262	0.405882
-0.261	0.405676
-0.26	0.40547
-0.259	0.405264
-0.258	0.405058
-0.257	0.404851
-0.256	0.404645
-0.255	0.404439
-0.254	0.404233
-0.253	0.404027
-0.252	0.403821
-0.251	0.403615
-0.25	0.403409
-0.249	0.403202
-0.248	0.402996
-0.247	0.402789
-0.246	0.402582
-0.245	0.402376
-0.244	0.402169
-0.243	0.401962
-0.242	0.401754
-0.241	0.401547
-0.24	0.40134
-0.239	0.401132
-0.238	0.400924
-0.237	0.400716
-0.236	0.400508
-0.235	0.400301
-0.234	0.400093
-0.233	0.399885
-0.232	0.399677
-0.231	0.399469
-0.23	0.399261
-0.229	0.399052
-0.228	0.398844
-0.227	0.398635
-0.226	0.398426
-0.225	0.398217
-0.224	0.398007
-0.223	0.397798
-0.222	0.397588
-0.221	0.397379
-0.22	0.397169
-0.219	0.396959
-0.218	0.396748
-0.217	0.396538
-0.216	0.396327
-0.215	0.396116
-0.214	0.395905
-0.213	0.395693
-0.212	0.395482
-0.211	0.39527
-0.21	0.395058
-0.209	0.394846
-0.208	0.394633
-0.207	0.39442
-0.206	0.394206
-0.205	0.393993
-0.204	0.393779
-0.203	0.393564
-0.202	0.393349
-0.201	0.393134
-0.2	0.392919
-0.199	0.392703
-0.198	0.392487
-0.197	0.392271
-0.196	0.392055
-0.195	0.391839
-0.194	0.391622
-0.193	0.391405
-0.192	0.391188
-0.191	0.390972
-0.19	0.390755
-0.189	0.390538
-0.188	0.390322
-0.187	0.390106
-0.186	0.389889
-0.185	0.389673
-0.184	0.389456
-0.183	0.38924
-0.182	0.389023
-0.181	0.388806
-0.18	0.388588
-0.179	0.388371
-0.178	0.388154
-0.177	0.387937
-0.176	0.38772
-0.175	0.387503
-0.174	0.387286
-0.173	0.38707
-0.172	0.386853
-0.171	0.386636
-0.17	0.386419
-0.169	0.386202
-0.168	0.385985
-0.167	0.385768
-0.166	0.385551
-0.165	0.385333
-0.164	0.385115
-0.163	0.384897
-0.162	0.384679
-0.161	0.384461
-0.16	0.384242
-0.159	0.384022
-0.158	0.383802
-0.157	0.383583
-0.156	0.383363
-0.155	0.383142
-0.154	0.382922
-0.153	0.382701
-0.152	0.382481
-0.151	0.382261
-0.15	0.382041
-0.149	0.381821
-0.148	0.3816
-0.147	0.38138
-0.146	0.38116
-0.145	0.380939
-0.144	0.380719
-0.143	0.380499
-0.142	0.380279
-0.141	0.380059
-0.14	0.379839
-0.139	0.379619
-0.138	0.379399
-0.137	0.379178
-0.136	0.378958
-0.135	0.378738
-0.134	0.378518
-0.133	0.378298
-0.132	0.378078
-0.131	0.377858
-0.13	0.377639
-0.129	0.37742
-0.128	0.377201
-0.127	0.376982
-0.126	0.376763
-0.125	0.376544
-0.124	0.376325
-0.123	0.376106
-0.122	0.375887
-0.121	0.375669
-0.12	0.37545
-0.119	0.375232
-0.118	0.375014
-0.117	0.374796
-0.116	0.374579
-0.115	0.374362
-0.114	0.374144
-0.113	0.373928
-0.112	0.373711
-0.111	0.373495
-0.11	0.373279
-0.109	0.373064
-0.108	0.372848
-0.107	0.372633
-0.106	0.372419
-0.105	0.372204
-0.104	0.37199
-0.103	0.371776
-0.102	0.371562
-0.101	0.371348
-0.1	0.371135
-0.099	0.370922
-0.098	0.370709
-0.097	0.370497
-0.096	0.370285
-0.095	0.370073
-0.094	0.369861
-0.093	0.369649
-0.092	0.369437
-0.091	0.369226
-0.09	0.369014
-0.089	0.368803
-0.088	0.368592
-0.087	0.368381
-0.086	0.368171
-0.085	0.367961
-0.084	0.367751
-0.083	0.367542
-0.082	0.367334
-0.081	0.367126
-0.08	0.366918
-0.079	0.366711
-0.078	0.366505
-0.077	0.366299
-0.076	0.366093
-0.075	0.365888
-0.074	0.365683
-0.073	0.365478
-0.072	0.365274
-0.071	0.36507
-0.07	0.364867
-0.069	0.364663
-0.068	0.36446
-0.067	0.364258
-0.066	0.364055
-0.065	0.363853
-0.064	0.363651
-0.063	0.363449
-0.062	0.363248
-0.061	0.363048
-0.06	0.362847
-0.059	0.362647
-0.058	0.362447
-0.057	0.362247
-0.056	0.362048
-0.055	0.361848
-0.054	0.361649
-0.053	0.36145
-0.052	0.361251
-0.051	0.361052
-0.05	0.360854
-0.049	0.360656
-0.048	0.360458
-0.047	0.360261
-0.046	0.360064
-0.045	0.359867
-0.044	0.35967
-0.043	0.359474
-0.042	0.359279
-0.041	0.359083
-0.04	0.358889
-0.039	0.358695
-0.038	0.358501
-0.037	0.358307
-0.036	0.358114
-0.035	0.357921
-0.034	0.357728
-0.033	0.357536
-0.032	0.357345
-0.031	0.357153
-0.03	0.356962
-0.029	0.356771
-0.028	0.356581
-0.027	0.356391
-0.026	0.356202
-0.025	0.356014
-0.024	0.355826
-0.023	0.355638
-0.022	0.355452
-0.021	0.355266
-0.02	0.35508
-0.019	0.354896
-0.018	0.354712
-0.017	0.354529
-0.016	0.354347
-0.015	0.354165
-0.014	0.353985
-0.013	0.353805
-0.012	0.353626
-0.011	0.353447
-0.01	0.35327
-0.009	0.353092
-0.008	0.352916
-0.007	0.352741
-0.006	0.352566
-0.005	0.352393
-0.004	0.352221
-0.003	0.352049
-0.002	0.351879
-0.001	0.351711
0	0.351543
0.001	0.351376
0.002	0.351211
0.003	0.351045
0.004	0.350881
0.005	0.350718
0.006	0.350556
0.007	0.350394
0.008	0.350233
0.009	0.350072
0.01	0.349912
0.011	0.349753
0.012	0.349594
0.013	0.349436
0.014	0.349278
0.015	0.349122
0.016	0.348966
0.017	0.348811
0.018	0.348657
0.019	0.348504
0.02	0.348351
0.021	0.3482
0.022	0.348048
0.023	0.347897
0.024	0.347747
0.025	0.347597
0.026	0.347448
0.027	0.347299
0.028	0.347151
0.029	0.347003
0.03	0.346856
0.031	0.346709
0.032	0.346563
0.033	0.346417
0.034	0.346271
0.035	0.346126
0.036	0.345982
0.037	0.345838
0.038	0.345694
0.039	0.34555
0.04	0.345407
0.041	0.345264
0.042	0.34512
0.043	0.344977
0.044	0.344834
0.045	0.344691
0.046	0.344549
0.047	0.344407
0.048	0.344265
0.049	0.344123
0.05	0.343981
0.051	0.343839
0.052	0.343697
0.053	0.343555
0.054	0.343413
0.055	0.343272
0.056	0.34313
0.057	0.342988
0.058	0.342845
0.059	0.342703
0.06	0.34256
0.061	0.342418
0.062	0.342275
0.063	0.342132
0.064	0.341989
0.065	0.341845
0.066	0.341701
0.067	0.341557
0.068	0.341412
0.069	0.341268
0.07	0.341123
0.071	0.340978
0.072	0.340833
0.073	0.340688
0.074	0.340543
0.075	0.340397
0.076	0.340251
0.077	0.340106
0.078	0.339959
0.079	0.339813
0.08	0.339665
0.081	0.339517
0.082	0.339368
0.083	0.339219
0.084	0.339069
0.085	0.338917
0.086	0.338766
0.087	0.338614
0.088	0.338461
0.089	0.338308
0.09	0.338154
0.091	0.338001
0.092	0.337847
0.093	0.337693
0.094	0.337539
0.095	0.337384
0.096	0.337228
0.097	0.337073
0.098	0.336917
0.099	0.336762
0.1	0.336607
0.101	0.336451
0.102	0.336296
0.103	0.33614
0.104	0.335984
0.105	0.335828
0.106	0.335672
0.107	0.335516
0.108	0.335359
0.109	0.335202
0.11	0.335046
0.111	0.334889
0.112	0.334733
0.113	0.334576
0.114	0.33442
0.115	0.334263
0.116	0.334106
0.117	0.33395
0.118	0.333793
0.119	0.333637
0.12	0.333481
0.121	0.333326
0.122	0.33317
0.123	0.333014
0.124	0.332858
0.125	0.332702
0.126	0.332547
0.127	0.33239
0.128	0.332235
0.129	0.332079
0.13	0.331923
0.131	0.331767
0.132	0.331612
0.133	0.331456
0.134	0.3313
0.135	0.331145
0.136	0.330989
0.137	0.330833
0.138	0.330678
0.139	0.330521
0.14	0.330365
0.141	0.330209
0.142	0.330054
0.143	0.329899
0.144	0.329744
0.145	0.329589
0.146	0.329435
0.147	0.32928
0.148	0.329127
0.149	0.328974
0.15	0.32882
0.151	0.328668
0.152	0.328516
0.153	0.328364
0.154	0.328212
0.155	0.328061
0.156	0.32791
0.157	0.327759
0.158	0.327608
0.159	0.327458
0.16	0.327307
0.161	0.327156
0.162	0.327005
0.163	0.326855
0.164	0.326704
0.165	0.326554
0.166	0.326403
0.167	0.326252
0.168	0.326102
0.169	0.325951
0.17	0.325801
0.171	0.32565
0.172	0.3255
0.173	0.325349
0.174	0.325199
0.175	0.325048
0.176	0.324896
0.177	0.324745
0.178	0.324594
0.179	0.324443
0.18	0.324291
0.181	0.324139
0.182	0.323986
0.183	0.323833
0.184	0.32368
0.185	0.323526
0.186	0.323372
0.187	0.323217
0.188	0.323062
0.189	0.322907
0.19	0.322751
0.191	0.322595
0.192	0.322439
0.193	0.322281
0.194	0.322123
0.195	0.321965
0.196	0.321806
0.197	0.321647
0.198	0.321488
0.199	0.321327
0.2	0.321167
0.201	0.321006
0.202	0.320845
0.203	0.320684
0.204	0.320523
0.205	0.320361
0.206	0.3202
0.207	0.320038
0.208	0.319876
0.209	0.319715
0.21	0.319552
0.211	0.31939
0.212	0.319227
0.213	0.319063
0.214	0.3189
0.215	0.318737
0.216	0.318574
0.217	0.31841
0.218	0.318246
0.219	0.318082
0.22	0.317918
0.221	0.317754
0.222	0.317589
0.223	0.317424
0.224	0.31726
0.225	0.317096
0.226	0.316931
0.227	0.316767
0.228	0.316603
0.229	0.316438
0.23	0.316274
0.231	0.316109
0.232	0.315943
0.233	0.315778
0.234	0.315612
0.235	0.315446
0.236	0.315279
0.237	0.315112
0.238	0.314945
0.239	0.314778
0.24	0.31461
0.241	0.314441
0.242	0.314273
0.243	0.314104
0.244	0.313936
0.245	0.313767
0.246	0.313598
0.247	0.313429
0.248	0.31326
0.249	0.313091
0.25	0.312922
0.251	0.312753
0.252	0.312583
0.253	0.312414
0.254	0.312244
0.255	0.312074
0.256	0.311905
0.257	0.311735
0.258	0.311565
0.259	0.311395
0.26	0.311225
0.261	0.311054
0.262	0.310884
0.263	0.310714
0.264	0.310543
0.265	0.310372
0.266	0.310201
0.267	0.31003
0.268	0.30986
0.269	0.309689
0.27	0.309519
0.271	0.309348
0.272	0.309178
0.273	0.309007
0.274	0.308835
0.275	0.308664
0.276	0.308492
0.277	0.30832
0.278	0.308148
0.279	0.307976
0.28	0.307804
0.281	0.307631
0.282	0.307458
0.283	0.307286
0.284	0.307113
0.285	0.306941
0.286	0.306769
0.287	0.306597
0.288	0.306425
0.289	0.306253
0.29	0.30608
0.291	0.305908
0.292	0.305736
0.293	0.305564
0.294	0.305392
0.295	0.30522
0.296	0.305049
0.297	0.304877
0.298	0.304706
0.299	0.304534
0.3	0.304362
0.301	0.30419
0.302	0.304019
0.303	0.303847
0.304	0.303675
0.305	0.303504
0.306	0.303331
0.307	0.303159
0.308	0.302987
0.309	0.302814
0.31	0.302641
0.311	0.302469
0.312	0.302296
0.313	0.302124
0.314	0.301951
0.315	0.301778
0.316	0.301605
0.317	0.301432
0.318	0.301259
0.319	0.301086
0.32	0.300913
0.321	0.300739
0.322	0.300566
0.323	0.300393
0.324	0.30022
0.325	0.300047
0.326	0.299875
0.327	0.299702
0.328	0.299528
0.329	0.299355
0.33	0.299181
0.331	0.299008
0.332	0.298835
0.333	0.298662
0.334	0.298488
0.335	0.298315
0.336	0.298142
0.337	0.297968
0.338	0.297795
0.339	0.297621
0.34	0.297448
0.341	0.297274
0.342	0.2971
0.343	0.296926
0.344	0.296752
0.345	0.296577
0.346	0.296402
0.347	0.296226
0.348	0.296051
0.349	0.295875
0.35	0.2957
0.351	0.295524
0.352	0.295347
0.353	0.295171
0.354	0.294994
0.355	0.294816
0.356	0.294638
0.357	0.29446
0.358	0.294282
0.359	0.294104
0.36	0.293925
0.361	0.293747
0.362	0.293567
0.363	0.293388
0.364	0.293208
0.365	0.293027
0.366	0.292846
0.367	0.292664
0.368	0.292482
0.369	0.292299
0.37	0.292116
0.371	0.291932
0.372	0.291749
0.373	0.291564
0.374	0.29138
0.375	0.291195
0.376	0.29101
0.377	0.290823
0.378	0.290637
0.379	0.29045
0.38	0.290263
0.381	0.290076
0.382	0.289889
0.383	0.289702
0.384	0.289515
0.385	0.289328
0.386	0.28914
0.387	0.288953
0.388	0.288766
0.389	0.288579
0.39	0.288391
0.391	0.288204
0.392	0.288016
0.393	0.287828
0.394	0.28764
0.395	0.287453
0.396	0.287265
0.397	0.287078
0.398	0.286891
0.399	0.286703
0.4	0.286516
0.401	0.286329
0.402	0.286142
0.403	0.285956
0.404	0.285768
0.405	0.285581
0.406	0.285394
0.407	0.285207
0.408	0.28502
0.409	0.284832
0.41	0.284645
0.411	0.284457
0.412	0.28427
0.413	0.284082
0.414	0.283894
0.415	0.283706
0.416	0.283519
0.417	0.283331
0.418	0.283144
0.419	0.282957
0.42	0.28277
0.421	0.282584
0.422	0.282398
0.423	0.282212
0.424	0.282027
0.425	0.281842
0.426	0.281657
0.427	0.281472
0.428	0.281288
0.429	0.281104
0.43	0.28092
0.431	0.280736
0.432	0.280552
0.433	0.280369
0.434	0.280185
0.435	0.280002
0.436	0.279819
0.437	0.279636
0.438	0.279453
0.439	0.279269
0.44	0.279086
0.441	0.278902
0.442	0.278719
0.443	0.278536
0.444	0.278353
0.445	0.27817
0.446	0.277988
0.447	0.277805
0.448	0.277622
0.449	0.277439
0.45	0.277257
0.451	0.277074
0.452	0.276891
0.453	0.276708
0.454	0.276524
0.455	0.276339
0.456	0.276155
0.457	0.275971
0.458	0.275786
0.459	0.275601
0.46	0.275416
0.461	0.275231
0.462	0.275045
0.463	0.27486
0.464	0.274675
0.465	0.274489
0.466	0.274303
0.467	0.274117
0.468	0.273931
0.469	0.273744
0.47	0.273559
0.471	0.273372
0.472	0.273186
0.473	0.272999
0.474	0.272812
0.475	0.272626
0.476	0.272439
0.477	0.272253
0.478	0.272067
0.479	0.271881
0.48	0.271695
0.481	0.271509
0.482	0.271324
0.483	0.271138
0.484	0.270952
0.485	0.270767
0.486	0.270581
0.487	0.270396
0.488	0.270211
0.489	0.270027
0.49	0.269841
0.491	0.269656
0.492	0.269472
0.493	0.269287
0.494	0.269102
0.495	0.268917
0.496	0.268732
0.497	0.268547
0.498	0.268362
0.499	0.268177
0.5	0.267992
0.501	0.267807
0.502	0.267622
0.503	0.267437
0.504	0.267251
0.505	0.267065
0.506	0.266879
0.507	0.266693
0.508	0.266506
0.509	0.266319
0.51	0.266132
0.511	0.265945
0.512	0.265757
0.513	0.265569
0.514	0.265381
0.515	0.265192
0.516	0.265004
0.517	0.264815
0.518	0.264626
0.519	0.264436
0.52	0.264247
0.521	0.264057
0.522	0.263867
0.523	0.263677
0.524	0.263487
0.525	0.263296
0.526	0.263105
0.527	0.262914
0.528	0.262723
0.529	0.262533
0.53	0.262342
0.531	0.262152
0.532	0.261962
0.533	0.261772
0.534	0.261583
0.535	0.261394
0.536	0.261205
0.537	0.261017
0.538	0.260828
0.539	0.26064
0.54	0.260452
0.541	0.260265
0.542	0.260078
0.543	0.259892
0.544	0.259705
0.545	0.259519
0.546	0.259332
0.547	0.259146
0.548	0.258959
0.549	0.258773
0.55	0.258587
0.551	0.258401
0.552	0.258216
0.553	0.25803
0.554	0.257845
0.555	0.25766
0.556	0.257475
0.557	0.25729
0.558	0.257106
0.559	0.256922
0.56	0.256738
0.561	0.256555
0.562	0.256372
0.563	0.256189
0.564	0.256007
0.565	0.255824
0.566	0.25564
0.567	0.255457
0.568	0.255275
0.569	0.255092
0.57	0.254909
0.571	0.254726
0.572	0.254543
0.573	0.25436
0.574	0.254178
0.575	0.253995
0.576	0.253812
0.577	0.253629
0.578	0.253446
0.579	0.253263
0.58	0.25308
0.581	0.252897
0.582	0.252715
0.583	0.252533
0.584	0.252351
0.585	0.25217
0.586	0.251989
0.587	0.251808
0.588	0.251628
0.589	0.251448
0.59	0.251268
0.591	0.251089
0.592	0.25091
0.593	0.250731
0.594	0.250552
0.595	0.250374
0.596	0.250196
0.597	0.250018
0.598	0.249841
0.599	0.249664
0.6	0.249487
0.601	0.249311
0.602	0.249134
0.603	0.248958
0.604	0.248782
0.605	0.248607
0.606	0.248431
0.607	0.248255
0.608	0.248079
0.609	0.247903
0.61	0.247727
0.611	0.247551
0.612	0.247375
0.613	0.247199
0.614	0.247022
0.615	0.246846
0.616	0.24667
0.617	0.246494
0.618	0.246318
0.619	0.246141
0.62	0.245965
0.621	0.245788
0.622	0.245611
0.623	0.245435
0.624	0.245258
0.625	0.245081
0.626	0.244904
0.627	0.244727
0.628	0.244551
0.629	0.244374
0.63	0.244198
0.631	0.244022
0.632	0.243846
0.633	0.24367
0.634	0.243494
0.635	0.243319
0.636	0.243143
0.637	0.242968
0.638	0.242793
0.639	0.242618
0.64	0.242444
0.641	0.242269
0.642	0.242095
0.643	0.241921
0.644	0.241747
0.645	0.241572
0.646	0.241398
0.647	0.241223
0.648	0.241049
0.649	0.240875
0.65	0.2407
0.651	0.240527
0.652	0.240353
0.653	0.24018
0.654	0.240008
0.655	0.239835
0.656	0.239663
0.657	0.239491
0.658	0.239319
0.659	0.239148
0.66	0.238977
0.661	0.238807
0.662	0.238637
0.663	0.238467
0.664	0.238298
0.665	0.23813
0.666	0.237962
0.667	0.237795
0.668	0.237627
0.669	0.237461
0.67	0.237295
0.671	0.23713
0.672	0.236966
0.673	0.236802
0.674	0.236639
0.675	0.236477
0.676	0.236315
0.677	0.236154
0.678	0.235994
0.679	0.235834
0.68	0.235675
0.681	0.235517
0.682	0.235359
0.683	0.235202
0.684	0.235047
0.685	0.234892
0.686	0.234737
0.687	0.234584
0.688	0.234431
0.689	0.234278
0.69	0.234127
0.691	0.233977
0.692	0.233827
0.693	0.233678
0.694	0.23353
0.695	0.233383
0.696	0.233236
0.697	0.23309
0.698	0.232945
0.699	0.232801
0.7	0.232657
0.701	0.232513
0.702	0.232369
0.703	0.232226
0.704	0.232083
0.705	0.23194
0.706	0.231797
0.707	0.231654
0.708	0.231511
0.709	0.23137
0.71	0.231228
0.711	0.231087
0.712	0.230946
0.713	0.230805
0.714	0.230665
0.715	0.230524
0.716	0.230384
0.717	0.230244
0.718	0.230104
0.719	0.229965
0.72	0.229825
0.721	0.229686
0.722	0.229547
0.723	0.229408
0.724	0.229269
0.725	0.229131
0.726	0.228993
0.727	0.228855
0.728	0.228717
0.729	0.22858
0.73	0.228444
0.731	0.228309
0.732	0.228174
0.733	0.22804
0.734	0.227906
0.735	0.227773
0.736	0.22764
0.737	0.227509
0.738	0.227378
0.739	0.227248
0.74	0.227119
0.741	0.22699
0.742	0.226862
0.743	0.226734
0.744	0.226607
0.745	0.226481
0.746	0.226355
0.747	0.22623
0.748	0.226106
0.749	0.225981
0.75	0.225857
0.751	0.225734
0.752	0.225611
0.753	0.225488
0.754	0.225366
0.755	0.225244
0.756	0.225123
0.757	0.225002
0.758	0.224882
0.759	0.224762
0.76	0.224643
0.761	0.224523
0.762	0.224404
0.763	0.224285
0.764	0.224167
0.765	0.22405
0.766	0.223933
0.767	0.223817
0.768	0.223702
0.769	0.223588
0.77	0.223475
0.771	0.223363
0.772	0.223252
0.773	0.223141
0.774	0.223031
0.775	0.222922
0.776	0.222814
0.777	0.222707
0.778	0.2226
0.779	0.222494
0.78	0.222389
0.781	0.222284
0.782	0.222179
0.783	0.222076
0.784	0.221973
0.785	0.221871
0.786	0.221771
0.787	0.221671
0.788	0.221572
0.789	0.221474
0.79	0.221376
0.791	0.221278
0.792	0.221181
0.793	0.221086
0.794	0.220991
0.795	0.220897
0.796	0.220803
0.797	0.22071
0.798	0.220618
0.799	0.220526
0.8	0.220435
0.801	0.220344
0.802	0.220253
0.803	0.220163
0.804	0.220074
0.805	0.219986
0.806	0.219898
0.807	0.21981
0.808	0.219722
0.809	0.219636
0.81	0.219549
0.811	0.219463
0.812	0.219377
0.813	0.219291
0.814	0.219205
0.815	0.21912
0.816	0.219035
0.817	0.218951
0.818	0.218867
0.819	0.218784
0.82	0.218701
0.821	0.218618
0.822	0.218536
0.823	0.218454
0.824	0.218372
0.825	0.21829
0.826	0.218208
0.827	0.218127
0.828	0.218046
0.829	0.217965
0.83	0.217885
0.831	0.217807
0.832	0.217728
0.833	0.217651
0.834	0.217574
0.835	0.217498
0.836	0.217423
0.837	0.217349
0.838	0.217275
0.839	0.217202
0.84	0.21713
0.841	0.217059
0.842	0.216988
0.843	0.216919
0.844	0.216849
0.845	0.21678
0.846	0.216712
0.847	0.216646
0.848	0.21658
0.849	0.216516
0.85	0.216451
0.851	0.216388
0.852	0.216324
0.853	0.216262
0.854	0.216201
0.855	0.21614
0.856	0.21608
0.857	0.216022
0.858	0.215964
0.859	0.215908
0.86	0.215853
0.861	0.215799
0.862	0.215746
0.863	0.215694
0.864	0.215644
0.865	0.215594
0.866	0.215545
0.867	0.215497
0.868	0.21545
0.869	0.215405
0.87	0.21536
0.871	0.215316
0.872	0.215274
0.873	0.215232
0.874	0.215191
0.875	0.215152
0.876	0.215113
0.877	0.215075
0.878	0.215039
0.879	0.215003
0.88	0.214968
0.881	0.214935
0.882	0.214903
0.883	0.214872
0.884	0.214843
0.885	0.214814
0.886	0.214786
0.887	0.21476
0.888	0.214734
0.889	0.214708
0.89	0.214683
0.891	0.214659
0.892	0.214635
0.893	0.214612
0.894	0.21459
0.895	0.214569
0.896	0.214548
0.897	0.214528
0.898	0.214509
0.899	0.214491
0.9	0.214473
0.901	0.214455
0.902	0.214439
0.903	0.214423
0.904	0.214407
0.905	0.214392
0.906	0.214378
0.907	0.214364
0.908	0.21435
0.909	0.214336
0.91	0.214323
0.911	0.214311
0.912	0.2143
0.913	0.21429
0.914	0.214281
0.915	0.214272
0.916	0.214264
0.917	0.214257
0.918	0.214249
0.919	0.214243
0.92	0.214237
0.921	0.214231
0.922	0.214226
0.923	0.214222
0.924	0.214218
0.925	0.214215
0.926	0.214213
0.927	0.214211
0.928	0.21421
0.929	0.21421
0.93	0.214211
0.931	0.214212
0.932	0.214215
0.933	0.214217
0.934	0.214221
0.935	0.214226
0.936	0.214231
0.937	0.214237
0.938	0.214243
0.939	0.21425
0.94	0.214258
0.941	0.214267
0.942	0.214278
0.943	0.214289
0.944	0.214301
0.945	0.214314
0.946	0.214328
0.947	0.214344
0.948	0.21436
0.949	0.214378
0.95	0.214396
0.951	0.214416
0.952	0.214436
0.953	0.214456
0.954	0.214477
0.955	0.214499
0.956	0.214521
0.957	0.214545
0.958	0.214569
0.959	0.214595
0.96	0.214621
0.961	0.214649
0.962	0.214678
0.963	0.214709
0.964	0.214739
0.965	0.214771
0.966	0.214805
0.967	0.21484
0.968	0.214876
0.969	0.214913
0.97	0.214951
0.971	0.214991
0.972	0.215031
0.973	0.215073
0.974	0.215116
0.975	0.215161
0.976	0.215207
0.977	0.215255
0.978	0.215304
0.979	0.215354
0.98	0.215405
0.981	0.215458
0.982	0.215512
0.983	0.215566
0.984	0.215622
0.985	0.215679
0.986	0.215738
0.987	0.215799
0.988	0.215861
0.989	0.215924
0.99	0.215989
0.991	0.216054
0.992	0.216121
0.993	0.216189
0.994	0.216258
0.995	0.216329
0.996	0.2164
0.997	0.216473
0.998	0.216546
0.999	0.216621
1	0.216696
1.001	0.216772
1.002	0.21685
1.003	0.216928
1.004	0.217007
1.005	0.217087
1.006	0.217167
1.007	0.217247
1.008	0.217329
1.009	0.21741
1.01	0.217492
1.011	0.217575
1.012	0.217658
1.013	0.217741
1.014	0.217826
1.015	0.217911
1.016	0.217997
1.017	0.218083
1.018	0.21817
1.019	0.218258
1.02	0.218347
1.021	0.218436
1.022	0.218526
1.023	0.218616
1.024	0.218707
1.025	0.218799
1.026	0.218891
1.027	0.218984
1.028	0.219077
1.029	0.219171
1.03	0.219266
1.031	0.219362
1.032	0.219459
1.033	0.219556
1.034	0.219654
1.035	0.219753
1.036	0.219853
1.037	0.219953
1.038	0.220054
1.039	0.220155
1.04	0.220257
1.041	0.22036
1.042	0.220463
1.043	0.220567
1.044	0.220672
1.045	0.220778
1.046	0.220883
1.047	0.220989
1.048	0.221096
1.049	0.221203
1.05	0.221311
1.051	0.221419
1.052	0.221528
1.053	0.221638
1.054	0.221748
1.055	0.221859
1.056	0.221969
1.057	0.222081
1.058	0.222193
1.059	0.222305
1.06	0.222419
1.061	0.222533
1.062	0.222648
1.063	0.222763
1.064	0.222879
1.065	0.222995
1.066	0.223113
1.067	0.223231
1.068	0.223349
1.069	0.223468
1.07	0.223587
1.071	0.223707
1.072	0.223828
1.073	0.223951
1.074	0.224073
1.075	0.224197
1.076	0.22432
1.077	0.224445
1.078	0.22457
1.079	0.224696
1.08	0.224822
1.081	0.22495
1.082	0.225078
1.083	0.225207
1.084	0.225337
1.085	0.225468
1.086	0.225599
1.087	0.225731
1.088	0.225865
1.089	0.225998
1.09	0.226132
1.091	0.226266
1.092	0.226402
1.093	0.226538
1.094	0.226674
1.095	0.226811
1.096	0.226949
1.097	0.227088
1.098	0.227227
1.099	0.227367
1.1	0.227508
1.101	0.227649
1.102	0.227791
1.103	0.227933
1.104	0.228076
1.105	0.22822
1.106	0.228364
1.107	0.228509
1.108	0.228655
1.109	0.228801
1.11	0.228949
1.111	0.229097
1.112	0.229246
1.113	0.229396
1.114	0.229546
1.115	0.229697
1.116	0.229848
1.117	0.23
1.118	0.230152
1.119	0.230305
1.12	0.230458
1.121	0.230612
1.122	0.230766
1.123	0.230921
1.124	0.231076
1.125	0.231231
1.126	0.231387
1.127	0.231543
1.128	0.231701
1.129	0.23186
1.13	0.232019
1.131	0.232179
1.132	0.232339
1.133	0.232499
1.134	0.232661
1.135	0.232823
1.136	0.232986
1.137	0.23315
1.138	0.233315
1.139	0.23348
1.14	0.233646
1.141	0.233812
1.142	0.23398
1.143	0.234148
1.144	0.234317
1.145	0.234487
1.146	0.234658
1.147	0.234829
1.148	0.235001
1.149	0.235173
1.15	0.235347
1.151	0.235521
1.152	0.235696
1.153	0.235872
1.154	0.236049
1.155	0.236226
1.156	0.236404
1.157	0.236583
1.158	0.236763
1.159	0.236943
1.16	0.237125
1.161	0.237306
1.162	0.237489
1.163	0.237673
1.164	0.237857
1.165	0.238042
1.166	0.238229
1.167	0.238415
1.168	0.238603
1.169	0.238791
1.17	0.238979
1.171	0.239168
1.172	0.239358
1.173	0.239548
1.174	0.239739
1.175	0.23993
1.176	0.240122
1.177	0.240315
1.178	0.24051
1.179	0.240704
1.18	0.240899
1.181	0.241095
1.182	0.241292
1.183	0.241489
1.184	0.241686
1.185	0.241885
1.186	0.242084
1.187	0.242283
1.188	0.242484
1.189	0.242685
1.19	0.242887
1.191	0.24309
1.192	0.243294
1.193	0.243498
1.194	0.243703
1.195	0.243908
1.196	0.244115
1.197	0.244322
1.198	0.244529
1.199	0.244738
1.2	0.244947
1.201	0.245158
1.202	0.245369
1.203	0.245581
1.204	0.245794
1.205	0.246008
1.206	0.246222
1.207	0.246437
1.208	0.246653
1.209	0.24687
1.21	0.247087
1.211	0.247305
1.212	0.247523
1.213	0.247741
1.214	0.247959
1.215	0.248178
1.216	0.248398
1.217	0.248618
1.218	0.248838
1.219	0.249058
1.22	0.249279
1.221	0.249501
1.222	0.249723
1.223	0.249946
1.224	0.250168
1.225	0.250391
1.226	0.250614
1.227	0.250838
1.228	0.251063
1.229	0.251288
1.23	0.251512
1.231	0.251737
1.232	0.251962
1.233	0.252188
1.234	0.252413
1.235	0.252638
1.236	0.252864
1.237	0.253089
1.238	0.253315
1.239	0.253541
1.24	0.253766
1.241	0.253992
1.242	0.254218
1.243	0.254443
1.244	0.254668
1.245	0.254893
1.246	0.255118
1.247	0.255342
1.248	0.255566
1.249	0.255789
1.25	0.256013
1.251	0.256236
1.252	0.256459
1.253	0.256682
1.254	0.256904
1.255	0.257127
1.256	0.257349
1.257	0.257572
1.258	0.257794
1.259	0.258016
1.26	0.258238
1.261	0.25846
1.262	0.258682
1.263	0.258905
1.264	0.259127
1.265	0.259349
1.266	0.259572
1.267	0.259795
1.268	0.260018
1.269	0.260242
1.27	0.260465
1.271	0.260689
1.272	0.260913
1.273	0.261137
1.274	0.261361
1.275	0.261586
1.276	0.26181
1.277	0.262034
1.278	0.262258
1.279	0.262482
1.28	0.262705
1.281	0.262929
1.282	0.263152
1.283	0.263375
1.284	0.263598
1.285	0.263821
1.286	0.264044
1.287	0.264268
1.288	0.26449
1.289	0.264713
1.29	0.264935
1.291	0.265158
1.292	0.26538
1.293	0.265603
1.294	0.265825
1.295	0.266047
1.296	0.26627
1.297	0.266492
1.298	0.266715
1.299	0.266938
1.3	0.267161
1.301	0.267383
1.302	0.267606
1.303	0.267829
1.304	0.268051
1.305	0.268273
1.306	0.268495
1.307	0.268717
1.308	0.268939
1.309	0.269161
1.31	0.269383
1.311	0.269606
1.312	0.269828
1.313	0.270051
1.314	0.270273
1.315	0.270496
1.316	0.270719
1.317	0.270942
1.318	0.271166
1.319	0.271389
1.32	0.271612
1.321	0.271835
1.322	0.272058
1.323	0.272281
1.324	0.272504
1.325	0.272726
1.326	0.272949
1.327	0.273172
1.328	0.273394
1.329	0.273617
1.33	0.27384
1.331	0.274063
1.332	0.274286
1.333	0.274508
1.334	0.274731
1.335	0.274954
1.336	0.275178
1.337	0.275401
1.338	0.275624
1.339	0.275848
1.34	0.276072
1.341	0.276296
1.342	0.27652
1.343	0.276744
1.344	0.276968
1.345	0.277191
1.346	0.277415
1.347	0.277638
1.348	0.277862
1.349	0.278086
1.35	0.27831
1.351	0.278534
1.352	0.278758
1.353	0.278982
1.354	0.279206
1.355	0.27943
1.356	0.279654
1.357	0.279879
1.358	0.280104
1.359	0.280328
1.36	0.280553
1.361	0.280778
1.362	0.281002
1.363	0.281227
1.364	0.281451
1.365	0.281676
1.366	0.281901
1.367	0.282126
1.368	0.282351
1.369	0.282577
1.37	0.282802
1.371	0.283029
1.372	0.283255
1.373	0.283482
1.374	0.283709
1.375	0.283936
1.376	0.284162
1.377	0.284389
1.378	0.284617
1.379	0.284844
1.38	0.285072
1.381	0.2853
1.382	0.285527
1.383	0.285755
1.384	0.285983
1.385	0.286211
1.386	0.286439
1.387	0.286667
1.388	0.286896
1.389	0.287124
1.39	0.287352
1.391	0.287581
1.392	0.28781
1.393	0.288039
1.394	0.288267
1.395	0.288496
1.396	0.288726
1.397	0.288956
1.398	0.289186
1.399	0.289417
1.4	0.289647
1.401	0.289878
1.402	0.290109
1.403	0.29034
1.404	0.290571
1.405	0.290801
1.406	0.291032
1.407	0.291261
1.408	0.291491
1.409	0.291721
1.41	0.291951
1.411	0.292181
1.412	0.292411
1.413	0.292641
1.414	0.292871
1.415	0.293101
1.416	0.293331
1.417	0.293561
1.418	0.29379
1.419	0.29402
1.42	0.29425
1.421	0.294479
1.422	0.294709
1.423	0.294939
1.424	0.295168
1.425	0.295397
1.426	0.295627
1.427	0.295856
1.428	0.296086
1.429	0.296315
1.43	0.296545
1.431	0.296774
1.432	0.297003
1.433	0.297232
1.434	0.297462
1.435	0.297691
1.436	0.29792
1.437	0.298149
1.438	0.298379
1.439	0.298608
1.44	0.298838
1.441	0.299068
1.442	0.299297
1.443	0.299527
1.444	0.299757
1.445	0.299986
1.446	0.300216
1.447	0.300445
1.448	0.300675
1.449	0.300905
1.45	0.301134
1.451	0.301363
1.452	0.301592
1.453	0.301821
1.454	0.302049
1.455	0.302278
1.456	0.302506
1.457	0.302734
1.458	0.302963
1.459	0.303191
1.46	0.30342
1.461	0.303648
1.462	0.303877
1.463	0.304105
1.464	0.304333
1.465	0.304562
1.466	0.304791
1.467	0.305019
1.468	0.305249
1.469	0.305478
1.47	0.305708
1.471	0.305937
1.472	0.306165
1.473	0.306394
1.474	0.306622
1.475	0.30685
1.476	0.307077
1.477	0.307305
1.478	0.307531
1.479	0.307758
1.48	0.307985
1.481	0.308212
1.482	0.308439
1.483	0.308665
1.484	0.308891
1.485	0.309117
1.486	0.309343
1.487	0.309569
1.488	0.309795
1.489	0.310021
1.49	0.310246
1.491	0.310472
1.492	0.310697
1.493	0.310922
1.494	0.311147
1.495	0.311372
1.496	0.311597
1.497	0.311822
1.498	0.312046
1.499	0.31227
1.5	0.312493
1.501	0.312717
1.502	0.312942
1.503	0.313166
1.504	0.31339
1.505	0.313613
1.506	0.313837
1.507	0.314059
1.508	0.314282
1.509	0.314504
1.51	0.314727
1.511	0.31495
1.512	0.315172
1.513	0.315395
1.514	0.315618
1.515	0.315841
1.516	0.316064
1.517	0.316287
1.518	0.31651
1.519	0.316733
1.52	0.316956
1.521	0.317179
1.522	0.317402
1.523	0.317625
1.524	0.317847
1.525	0.31807
1.526	0.318292
1.527	0.318514
1.528	0.318735
1.529	0.318956
1.53	0.319177
1.531	0.319398
1.532	0.319619
1.533	0.319839
1.534	0.320059
1.535	0.320279
1.536	0.320498
1.537	0.320718
1.538	0.320937
1.539	0.321156
1.54	0.321374
1.541	0.321593
1.542	0.321811
1.543	0.32203
1.544	0.322248
1.545	0.322466
1.546	0.322684
1.547	0.322903
1.548	0.323121
1.549	0.323339
1.55	0.323558
1.551	0.323776
1.552	0.323994
1.553	0.324212
1.554	0.32443
1.555	0.324647
1.556	0.324865
1.557	0.325083
1.558	0.3253
1.559	0.325517
1.56	0.325734
1.561	0.325951
1.562	0.326168
1.563	0.326384
1.564	0.3266
1.565	0.326817
1.566	0.327032
1.567	0.327248
1.568	0.327463
1.569	0.327679
1.57	0.327894
1.571	0.32811
1.572	0.328324
1.573	0.328539
1.574	0.328753
1.575	0.328968
1.576	0.329182
1.577	0.329395
1.578	0.329608
1.579	0.329821
1.58	0.330034
1.581	0.330247
1.582	0.330459
1.583	0.330671
1.584	0.330882
1.585	0.331094
1.586	0.331305
1.587	0.331516
1.588	0.331727
1.589	0.331937
1.59	0.332148
1.591	0.332358
1.592	0.332569
1.593	0.332779
1.594	0.33299
1.595	0.3332
1.596	0.333409
1.597	0.333618
1.598	0.333827
1.599	0.334036
1.6	0.334244
1.601	0.334452
1.602	0.334659
1.603	0.334866
1.604	0.335072
1.605	0.335278
1.606	0.335483
1.607	0.335688
1.608	0.335893
1.609	0.336097
1.61	0.3363
1.611	0.336503
1.612	0.336706
1.613	0.336908
1.614	0.337109
1.615	0.337311
1.616	0.337512
1.617	0.337713
1.618	0.337914
1.619	0.338115
1.62	0.338316
1.621	0.338517
1.622	0.338718
1.623	0.338919
1.624	0.339121
1.625	0.339322
1.626	0.339523
1.627	0.339723
1.628	0.339923
1.629	0.340123
1.63	0.340324
1.631	0.340524
1.632	0.340724
1.633	0.340924
1.634	0.341124
1.635	0.341325
1.636	0.341525
1.637	0.341726
1.638	0.341926
1.639	0.342127
1.64	0.342327
1.641	0.342528
1.642	0.342728
1.643	0.342929
1.644	0.34313
1.645	0.34333
1.646	0.343531
1.647	0.343731
1.648	0.343931
1.649	0.344132
1.65	0.344332
1.651	0.344532
1.652	0.344733
1.653	0.344933
1.654	0.345134
1.655	0.345334
1.656	0.345535
1.657	0.345735
1.658	0.345935
1.659	0.346136
1.66	0.346336
1.661	0.346536
1.662	0.346736
1.663	0.346936
1.664	0.347136
1.665	0.347336
1.666	0.347536
1.667	0.347736
1.668	0.347936
1.669	0.348136
1.67	0.348336
1.671	0.348537
1.672	0.348737
1.673	0.348937
1.674	0.349138
1.675	0.349338
1.676	0.349539
1.677	0.349739
1.678	0.34994
1.679	0.35014
1.68	0.350341
1.681	0.350542
1.682	0.350742
1.683	0.350942
1.684	0.351141
1.685	0.351341
1.686	0.351542
1.687	0.351742
1.688	0.351941
1.689	0.352141
1.69	0.352341
1.691	0.35254
1.692	0.352739
1.693	0.352937
1.694	0.353136
1.695	0.353335
1.696	0.353534
1.697	0.353732
1.698	0.353931
1.699	0.354129
1.7	0.354327
1.701	0.354524
1.702	0.354722
1.703	0.354919
1.704	0.355115
1.705	0.355312
1.706	0.355509
1.707	0.355705
1.708	0.355901
1.709	0.356098
1.71	0.356294
1.711	0.35649
1.712	0.356686
1.713	0.356882
1.714	0.357077
1.715	0.357273
1.716	0.357468
1.717	0.357663
1.718	0.357858
1.719	0.358051
1.72	0.358245
1.721	0.358439
1.722	0.358632
1.723	0.358825
1.724	0.359019
1.725	0.359213
1.726	0.359406
1.727	0.3596
1.728	0.359793
1.729	0.359986
1.73	0.360178
1.731	0.360371
1.732	0.360564
1.733	0.360757
1.734	0.360951
1.735	0.361144
1.736	0.361337
1.737	0.36153
1.738	0.361724
1.739	0.361917
1.74	0.36211
1.741	0.362303
1.742	0.362495
1.743	0.362688
1.744	0.36288
1.745	0.363072
1.746	0.363265
1.747	0.363457
1.748	0.363649
1.749	0.36384
1.75	0.364032
1.751	0.364225
1.752	0.364417
1.753	0.36461
1.754	0.364802
1.755	0.364994
1.756	0.365187
1.757	0.365379
1.758	0.365572
1.759	0.365764
1.76	0.365957
1.761	0.366149
1.762	0.366342
1.763	0.366534
1.764	0.366726
1.765	0.366918
1.766	0.36711
1.767	0.367301
1.768	0.367493
1.769	0.367684
1.77	0.367876
1.771	0.368067
1.772	0.368257
1.773	0.368448
1.774	0.368639
1.775	0.368829
1.776	0.369019
1.777	0.369209
1.778	0.3694
1.779	0.36959
1.78	0.36978
1.781	0.36997
1.782	0.37016
1.783	0.37035
1.784	0.37054
1.785	0.37073
1.786	0.37092
1.787	0.37111
1.788	0.371299
1.789	0.371489
1.79	0.371678
1.791	0.371868
1.792	0.372058
1.793	0.372247
1.794	0.372437
1.795	0.372626
1.796	0.372815
1.797	0.373003
1.798	0.373192
1.799	0.373381
1.8	0.373569
1.801	0.373757
1.802	0.373946
1.803	0.374134
1.804	0.374322
1.805	0.37451
1.806	0.374698
1.807	0.374886
1.808	0.375074
1.809	0.375262
1.81	0.37545
1.811	0.375638
1.812	0.375825
1.813	0.376013
1.814	0.3762
1.815	0.376388
1.816	0.376575
1.817	0.376763
1.818	0.37695
1.819	0.377138
1.82	0.377325
1.821	0.377513
1.822	0.3777
1.823	0.377888
1.824	0.378075
1.825	0.378263
1.826	0.37845
1.827	0.378638
1.828	0.378826
1.829	0.379013
1.83	0.379201
1.831	0.379389
1.832	0.379577
1.833	0.379765
1.834	0.379954
1.835	0.380142
1.836	0.380331
1.837	0.38052
1.838	0.380709
1.839	0.380897
1.84	0.381086
1.841	0.381276
1.842	0.381465
1.843	0.381654
1.844	0.381844
1.845	0.382034
1.846	0.382223
1.847	0.382413
1.848	0.382603
1.849	0.382792
1.85	0.382982
1.851	0.383172
1.852	0.383361
1.853	0.383551
1.854	0.38374
1.855	0.383929
1.856	0.384118
1.857	0.384307
1.858	0.384496
1.859	0.384685
1.86	0.384874
1.861	0.385063
1.862	0.385253
1.863	0.385442
1.864	0.385632
1.865	0.385822
1.866	0.386011
1.867	0.386201
1.868	0.386391
1.869	0.386581
1.87	0.386771
1.871	0.386961
1.872	0.387151
1.873	0.387342
1.874	0.387532
1.875	0.387722
1.876	0.387913
1.877	0.388103
1.878	0.388294
1.879	0.388485
1.88	0.388676
1.881	0.388867
1.882	0.389058
1.883	0.389249
1.884	0.38944
1.885	0.389631
1.886	0.389822
1.887	0.390013
1.888	0.390203
1.889	0.390394
1.89	0.390585
1.891	0.390776
1.892	0.390968
1.893	0.391159
1.894	0.39135
1.895	0.391542
1.896	0.391734
1.897	0.391926
1.898	0.392118
1.899	0.39231
1.9	0.392502
1.901	0.392695
1.902	0.392887
1.903	0.39308
1.904	0.393272
1.905	0.393465
1.906	0.393658
1.907	0.393851
1.908	0.394044
1.909	0.394237
1.91	0.394431
1.911	0.394624
1.912	0.394818
1.913	0.395012
1.914	0.395206
1.915	0.3954
1.916	0.395594
1.917	0.395788
1.918	0.395982
1.919	0.396176
1.92	0.39637
1.921	0.396563
1.922	0.396757
1.923	0.396951
1.924	0.397145
1.925	0.39734
1.926	0.397534
1.927	0.397729
1.928	0.397923
1.929	0.398117
1.93	0.39831
1.931	0.398505
1.932	0.398699
1.933	0.398893
1.934	0.399087
1.935	0.399282
1.936	0.399477
1.937	0.399672
1.938	0.399867
1.939	0.400062
1.94	0.400258
1.941	0.400454
1.942	0.40065
1.943	0.400846
1.944	0.401042
1.945	0.401238
1.946	0.401435
1.947	0.401631
1.948	0.401828
1.949	0.402025
1.95	0.402221
1.951	0.402418
1.952	0.402615
1.953	0.402812
1.954	0.403008
1.955	0.403206
1.956	0.403403
1.957	0.403601
1.958	0.403799
1.959	0.403997
1.96	0.404194
1.961	0.404392
1.962	0.40459
1.963	0.404788
1.964	0.404986
1.965	0.405184
1.966	0.405382
1.967	0.40558
1.968	0.405777
1.969	0.405975
1.97	0.406173
1.971	0.406371
1.972	0.406569
1.973	0.406767
1.974	0.406966
1.975	0.407164
1.976	0.407363
1.977	0.407561
1.978	0.40776
1.979	0.407959
1.98	0.408158
1.981	0.408357
1.982	0.408557
1.983	0.408755
1.984	0.408955
1.985	0.409154
1.986	0.409352
1.987	0.409551
1.988	0.40975
1.989	0.40995
1.99	0.410149
1.991	0.410348
1.992	0.410547
1.993	0.410746
1.994	0.410946
1.995	0.411145
1.996	0.411345
1.997	0.411544
1.998	0.411742
1.999	0.411941
2	0.41214


==> data/0_1500_SYMM_rmse.txt <==
-1	0.555368
-0.999	0.555331
-0.998	0.555325
-0.997	0.555504
-0.996	0.555429
-0.995	0.555607
-0.994	0.555499
-0.993	0.555763
-0.992	0.555636
-0.991	0.555699
-0.99	0.555685
-0.989	0.555773
-0.988	0.555618
-0.987	0.555636
-0.986	0.555636
-0.985	0.55554
-0.984	0.555403
-0.983	0.555318
-0.982	0.555431
-0.981	0.555598
-0.98	0.555397
-0.979	0.555209
-0.978	0.555106
-0.977	0.555342
-0.976	0.555102
-0.975	0.554983
-0.974	0.554805
-0.973	0.554552
-0.972	0.554556
-0.971	0.554275
-0.97	0.554228
-0.969	0.554338
-0.968	0.554353
-0.967	0.554289
-0.966	0.554322
-0.965	0.554316
-0.964	0.554145
-0.963	0.554257
-0.962	0.554116
-0.961	0.554193
-0.96	0.554241
-0.959	0.554102
-0.958	0.554014
-0.957	0.554125
-0.956	0.55397
-0.955	0.55414
-0.954	0.554115
-0.953	0.554011
-0.952	0.553941
-0.951	0.553887
-0.95	0.553956
-0.949	0.553932
-0.948	0.553814
-0.947	0.553593
-0.946	0.553513
-0.945	0.553511
-0.944	0.553368
-0.943	0.553395
-0.942	0.553236
-0.941	0.553011
-0.94	0.552794
-0.939	0.552719
-0.938	0.5528
-0.937	0.552656
-0.936	0.552575
-0.935	0.552482
-0.934	0.552203
-0.933	0.552163
-0.932	0.55208
-0.931	0.55213
-0.93	0.551869
-0.929	0.551984
-0.928	0.552179
-0.927	0.552232
-0.926	0.552093
-0.925	0.552081
-0.924	0.551988
-0.923	0.552102
-0.922	0.552154
-0.921	0.552054
-0.92	0.552037
-0.919	0.551734
-0.918	0.551692
-0.917	0.551519
-0.916	0.551367
-0.915	0.551127
-0.914	0.551125
-0.913	0.551067
-0.912	0.551005
-0.911	0.551255
-0.91	0.550912
-0.909	0.55068
-0.908	0.550684
-0.907	0.550714
-0.906	0.550743
-0.905	0.550896
-0.904	0.550977
-0.903	0.550853
-0.902	0.550614
-0.901	0.550589
-0.9	0.550555
-0.899	0.550692
-0.898	0.550539
-0.897	0.550411
-0.896	0.550263
-0.895	0.550125
-0.894	0.550024
-0.893	0.549879
-0.892	0.550014
-0.891	0.549934
-0.89	0.549773
-0.889	0.549754
-0.888	0.549546
-0.887	0.549532
-0.886	0.549371
-0.885	0.549452
-0.884	0.549504
-0.883	0.549682
-0.882	0.549547
-0.881	0.549659
-0.88	0.549644
-0.879	0.549369
-0.878	0.549421
-0.877	0.549181
-0.876	0.548972
-0.875	0.548915
-0.874	0.548775
-0.873	0.548889
-0.872	0.54892
-0.871	0.548914
-0.87	0.548821
-0.869	0.548834
-0.868	0.548614
-0.867	0.548575
-0.866	0.548545
-0.865	0.548326
-0.864	0.548117
-0.863	0.548231
-0.862	0.548259
-0.861	0.548175
-0.86	0.548138
-0.859	0.548172
-0.858	0.548206
-0.857	0.548105
-0.856	0.548231
-0.855	0.547999
-0.854	0.54798
-0.853	0.547697
-0.852	0.547573
-0.851	0.547533
-0.85	0.547621
-0.849	0.547579
-0.848	0.547352
-0.847	0.547173
-0.846	0.547034
-0.845	0.546723
-0.844	0.546437
-0.843	0.54655
-0.842	0.546595
-0.841	0.54636
-0.84	0.546372
-0.839	0.546046
-0.838	0.545615
-0.837	0.545278
-0.836	0.545052
-0.835	0.544784
-0.834	0.544455
-0.833	0.544366
-0.832	0.544371
-0.831	0.544034
-0.83	0.543448
-0.829	0.543251
-0.828	0.543004
-0.827	0.542861
-0.826	0.542602
-0.825	0.542437
-0.824	0.542255
-0.823	0.541996
-0.822	0.541894
-0.821	0.541775
-0.82	0.541452
-0.819	0.541288
-0.818	0.541401
-0.817	0.541203
-0.816	0.540712
-0.815	0.540631
-0.814	0.540327
-0.813	0.540233
-0.812	0.540112
-0.811	0.539922
-0.81	0.539661
-0.809	0.539425
-0.808	0.53916
-0.807	0.538867
-0.806	0.538935
-0.805	0.538681
-0.804	0.538514
-0.803	0.538395
-0.802	0.538079
-0.801	0.537886
-0.8	0.538016
-0.799	0.537792
-0.798	0.537606
-0.797	0.537439
-0.796	0.537256
-0.795	0.53688
-0.794	0.536665
-0.793	0.536547
-0.792	0.536789
-0.791	0.536648
-0.79	0.536418
-0.789	0.536183
-0.788	0.535966
-0.787	0.535886
-0.786	0.53577
-0.785	0.535573
-0.784	0.535481
-0.783	0.535414
-0.782	0.53521
-0.781	0.534929
-0.78	0.534812
-0.779	0.534847
-0.778	0.534836
-0.777	0.534821
-0.776	0.534839
-0.775	0.534694
-0.774	0.534444
-0.773	0.53438
-0.772	0.53432
-0.771	0.534214
-0.77	0.534118
-0.769	0.534042
-0.768	0.53402
-0.767	0.533748
-0.766	0.533637
-0.765	0.533692
-0.764	0.53353
-0.763	0.533391
-0.762	0.533392
-0.761	0.533291
-0.76	0.533108
-0.759	0.532933
-0.758	0.532611
-0.757	0.532599
-0.756	0.532324
-0.755	0.532386
-0.754	0.532426
-0.753	0.532627
-0.752	0.532724
-0.751	0.532585
-0.75	0.532487
-0.749	0.532245
-0.748	0.532255
-0.747	0.532174
-0.746	0.531888
-0.745	0.531865
-0.744	0.531906
-0.743	0.531927
-0.742	0.531843
-0.741	0.531763
-0.74	0.531798
-0.739	0.531742
-0.738	0.531635
-0.737	0.531393
-0.736	0.531217
-0.735	0.531023
-0.734	0.531112
-0.733	0.530973
-0.732	0.530805
-0.731	0.530883
-0.73	0.530544
-0.729	0.530336
-0.728	0.530432
-0.727	0.530342
-0.726	0.530193
-0.725	0.530047
-0.724	0.529801
-0.723	0.529526
-0.722	0.529602
-0.721	0.529701
-0.72	0.529578
-0.719	0.5294
-0.718	0.529266
-0.717	0.529209
-0.716	0.52889
-0.715	0.528766
-0.714	0.52872
-0.713	0.528695
-0.712	0.528517
-0.711	0.528301
-0.71	0.528258
-0.709	0.528294
-0.708	0.528165
-0.707	0.528414
-0.706	0.528329
-0.705	0.528177
-0.704	0.52802
-0.703	0.527883
-0.702	0.527621
-0.701	0.527505
-0.7	0.527343
-0.699	0.527167
-0.698	0.527428
-0.697	0.52718
-0.696	0.527079
-0.695	0.526986
-0.694	0.526678
-0.693	0.526601
-0.692	0.526643
-0.691	0.526658
-0.69	0.526422
-0.689	0.526373
-0.688	0.526291
-0.687	0.526269
-0.686	0.526325
-0.685	0.526217
-0.684	0.526002
-0.683	0.525826
-0.682	0.525854
-0.681	0.525851
-0.68	0.525616
-0.679	0.525409
-0.678	0.525307
-0.677	0.525214
-0.676	0.525174
-0.675	0.524902
-0.674	0.525119
-0.673	0.524996
-0.672	0.524612
-0.671	0.524409
-0.67	0.524321
-0.669	0.52421
-0.668	0.523931
-0.667	0.523741
-0.666	0.523566
-0.665	0.523451
-0.664	0.523248
-0.663	0.523167
-0.662	0.522926
-0.661	0.5229
-0.66	0.522775
-0.659	0.522496
-0.658	0.522277
-0.657	0.522421
-0.656	0.522399
-0.655	0.522258
-0.654	0.522007
-0.653	0.521819
-0.652	0.521668
-0.651	0.521547
-0.65	0.521322
-0.649	0.521091
-0.648	0.521104
-0.647	0.520945
-0.646	0.520617
-0.645	0.520303
-0.644	0.520339
-0.643	0.520122
-0.642	0.519676
-0.641	0.519414
-0.64	0.519363
-0.639	0.519336
-0.638	0.51927
-0.637	0.519164
-0.636	0.518995
-0.635	0.518966
-0.634	0.518927
-0.633	0.518887
-0.632	0.518743
-0.631	0.51867
-0.63	0.518513
-0.629	0.518136
-0.628	0.517867
-0.627	0.517683
-0.626	0.517576
-0.625	0.517282
-0.624	0.517318
-0.623	0.5172
-0.622	0.517247
-0.621	0.516851
-0.62	0.516822
-0.619	0.516556
-0.618	0.516448
-0.617	0.516491
-0.616	0.516194
-0.615	0.515905
-0.614	0.515808
-0.613	0.515513
-0.612	0.515366
-0.611	0.515043
-0.61	0.515112
-0.609	0.514915
-0.608	0.514658
-0.607	0.514475
-0.606	0.514276
-0.605	0.514121
-0.604	0.514027
-0.603	0.513898
-0.602	0.513624
-0.601	0.513499
-0.6	0.513319
-0.599	0.513113
-0.598	0.512884
-0.597	0.512826
-0.596	0.512671
-0.595	0.512549
-0.594	0.512529
-0.593	0.512438
-0.592	0.512262
-0.591	0.512096
-0.59	0.512069
-0.589	0.512068
-0.588	0.511974
-0.587	0.511714
-0.586	0.511665
-0.585	0.511556
-0.584	0.511325
-0.583	0.511187
-0.582	0.510914
-0.581	0.510704
-0.58	0.510399
-0.579	0.510185
-0.578	0.509966
-0.577	0.509997
-0.576	0.509875
-0.575	0.509664
-0.574	0.5094
-0.573	0.50917
-0.572	0.509244
-0.571	0.5091
-0.57	0.508665
-0.569	0.508489
-0.568	0.508395
-0.567	0.508345
-0.566	0.508201
-0.565	0.508082
-0.564	0.50785
-0.563	0.507744
-0.562	0.507671
-0.561	0.507481
-0.56	0.507467
-0.559	0.507431
-0.558	0.507509
-0.557	0.507254
-0.556	0.506961
-0.555	0.506697
-0.554	0.50648
-0.553	0.506351
-0.552	0.50629
-0.551	0.506094
-0.55	0.505838
-0.549	0.505763
-0.548	0.505361
-0.547	0.505114
-0.546	0.504881
-0.545	0.504805
-0.544	0.504723
-0.543	0.504427
-0.542	0.504568
-0.541	0.504341
-0.54	0.504051
-0.539	0.503807
-0.538	0.503956
-0.537	0.503815
-0.536	0.503586
-0.535	0.503568
-0.534	0.503468
-0.533	0.5031
-0.532	0.503023
-0.531	0.503323
-0.53	0.502922
-0.529	0.502882
-0.528	0.502584
-0.527	0.50235
-0.526	0.502261
-0.525	0.501979
-0.524	0.501851
-0.523	0.501619
-0.522	0.501362
-0.521	0.501059
-0.52	0.501063
-0.519	0.500855
-0.518	0.500491
-0.517	0.500221
-0.516	0.5004
-0.515	0.500202
-0.514	0.49995
-0.513	0.499751
-0.512	0.499636
-0.511	0.499364
-0.51	0.499137
-0.509	0.49894
-0.508	0.498693
-0.507	0.498743
-0.506	0.498616
-0.505	0.498563
-0.504	0.498358
-0.503	0.498365
-0.502	0.49808
-0.501	0.497919
-0.5	0.497961
-0.499	0.497667
-0.498	0.49759
-0.497	0.497435
-0.496	0.497868
-0.495	0.497671
-0.494	0.497459
-0.493	0.497464
-0.492	0.497352
-0.491	0.497108
-0.49	0.496858
-0.489	0.49674
-0.488	0.496556
-0.487	0.496346
-0.486	0.49619
-0.485	0.496
-0.484	0.495901
-0.483	0.495756
-0.482	0.495506
-0.481	0.49534
-0.48	0.495284
-0.479	0.495433
-0.478	0.495192
-0.477	0.494798
-0.476	0.494707
-0.475	0.494712
-0.474	0.494607
-0.473	0.494572
-0.472	0.494508
-0.471	0.494553
-0.47	0.494369
-0.469	0.494067
-0.468	0.493886
-0.467	0.493789
-0.466	0.49348
-0.465	0.49328
-0.464	0.493018
-0.463	0.492771
-0.462	0.492642
-0.461	0.492481
-0.46	0.492232
-0.459	0.492219
-0.458	0.492026
-0.457	0.491848
-0.456	0.491798
-0.455	0.491608
-0.454	0.491443
-0.453	0.491214
-0.452	0.490975
-0.451	0.490744
-0.45	0.4907
-0.449	0.490665
-0.448	0.490486
-0.447	0.490262
-0.446	0.490093
-0.445	0.489964
-0.444	0.489884
-0.443	0.489846
-0.442	0.489808
-0.441	0.489673
-0.44	0.489422
-0.439	0.48948
-0.438	0.48929
-0.437	0.489158
-0.436	0.488963
-0.435	0.488663
-0.434	0.488564
-0.433	0.488467
-0.432	0.488252
-0.431	0.488101
-0.43	0.487949
-0.429	0.487886
-0.428	0.487654
-0.427	0.487901
-0.426	0.487859
-0.425	0.487649
-0.424	0.487348
-0.423	0.487217
-0.422	0.487387
-0.421	0.487087
-0.42	0.486907
-0.419	0.486593
-0.418	0.486518
-0.417	0.48645
-0.416	0.486439
-0.415	0.486211
-0.414	0.486134
-0.413	0.48592
-0.412	0.485743
-0.411	0.485559
-0.41	0.485195
-0.409	0.485077
-0.408	0.484793
-0.407	0.48483
-0.406	0.484472
-0.405	0.484304
-0.404	0.484312
-0.403	0.484162
-0.402	0.483823
-0.401	0.483804
-0.4	0.483608
-0.399	0.483341
-0.398	0.483248
-0.397	0.483172
-0.396	0.48319
-0.395	0.482994
-0.394	0.482957
-0.393	0.483096
-0.392	0.483055
-0.391	0.482793
-0.39	0.482531
-0.389	0.482382
-0.388	0.482275
-0.387	0.482046
-0.386	0.481858
-0.385	0.481645
-0.384	0.481306
-0.383	0.481079
-0.382	0.481003
-0.381	0.480996
-0.38	0.480891
-0.379	0.480723
-0.378	0.480428
-0.377	0.480212
-0.376	0.479907
-0.375	0.479799
-0.374	0.479461
-0.373	0.479547
-0.372	0.479413
-0.371	0.479496
-0.37	0.479271
-0.369	0.478894
-0.368	0.478891
-0.367	0.478787
-0.366	0.478772
-0.365	0.478752
-0.364	0.47857
-0.363	0.478327
-0.362	0.477906
-0.361	0.477826
-0.36	0.477579
-0.359	0.477526
-0.358	0.477332
-0.357	0.477204
-0.356	0.476901
-0.355	0.476819
-0.354	0.476557
-0.353	0.476149
-0.352	0.476101
-0.351	0.476426
-0.35	0.476329
-0.349	0.476278
-0.348	0.476381
-0.347	0.476115
-0.346	0.476011
-0.345	0.475808
-0.344	0.475693
-0.343	0.475803
-0.342	0.475563
-0.341	0.475713
-0.34	0.475397
-0.339	0.475066
-0.338	0.474884
-0.337	0.474589
-0.336	0.47465
-0.335	0.47468
-0.334	0.474433
-0.333	0.4743
-0.332	0.473994
-0.331	0.473927
-0.33	0.473846
-0.329	0.473837
-0.328	0.473861
-0.327	0.47381
-0.326	0.473444
-0.325	0.473226
-0.324	0.472861
-0.323	0.472769
-0.322	0.472413
-0.321	0.472271
-0.32	0.472296
-0.319	0.4722
-0.318	0.47199
-0.317	0.47187
-0.316	0.471581
-0.315	0.471578
-0.314	0.471433
-0.313	0.471261
-0.312	0.471059
-0.311	0.470961
-0.31	0.470789
-0.309	0.470443
-0.308	0.470195
-0.307	0.470127
-0.306	0.470086
-0.305	0.469918
-0.304	0.469778
-0.303	0.469777
-0.302	0.469827
-0.301	0.469502
-0.3	0.46939
-0.299	0.469237
-0.298	0.469381
-0.297	0.469097
-0.296	0.468852
-0.295	0.468786
-0.294	0.468585
-0.293	0.468687
-0.292	0.468638
-0.291	0.468447
-0.29	0.468278
-0.289	0.468146
-0.288	0.46802
-0.287	0.468053
-0.286	0.468011
-0.285	0.467797
-0.284	0.46767
-0.283	0.467728
-0.282	0.467467
-0.281	0.467311
-0.28	0.467044
-0.279	0.467041
-0.278	0.466934
-0.277	0.466898
-0.276	0.466781
-0.275	0.466778
-0.274	0.466592
-0.273	0.466425
-0.272	0.466144
-0.271	0.465886
-0.27	0.465673
-0.269	0.465678
-0.268	0.465723
-0.267	0.465507
-0.266	0.465306
-0.265	0.464957
-0.264	0.464916
-0.263	0.464615
-0.262	0.464549
-0.261	0.464465
-0.26	0.464319
-0.259	0.464199
-0.258	0.463904
-0.257	0.463686
-0.256	0.463406
-0.255	0.463358
-0.254	0.463295
-0.253	0.463035
-0.252	0.462871
-0.251	0.462693
-0.25	0.462544
-0.249	0.462257
-0.248	0.46212
-0.247	0.46204
-0.246	0.461716
-0.245	0.461627
-0.244	0.461699
-0.243	0.461599
-0.242	0.461482
-0.241	0.461313
-0.24	0.461452
-0.239	0.461262
-0.238	0.460988
-0.237	0.460834
-0.236	0.460724
-0.235	0.460447
-0.234	0.460318
-0.233	0.460119
-0.232	0.459984
-0.231	0.459923
-0.23	0.45973
-0.229	0.459745
-0.228	0.459723
-0.227	0.459374
-0.226	0.459209
-0.225	0.459333
-0.224	0.459366
-0.223	0.459264
-0.222	0.45891
-0.221	0.458844
-0.22	0.458568
-0.219	0.458546
-0.218	0.458336
-0.217	0.45835
-0.216	0.458209
-0.215	0.457943
-0.214	0.457703
-0.213	0.457416
-0.212	0.457331
-0.211	0.457108
-0.21	0.456932
-0.209	0.456645
-0.208	0.456703
-0.207	0.456458
-0.206	0.456468
-0.205	0.456647
-0.204	0.45639
-0.203	0.456051
-0.202	0.45583
-0.201	0.4558
-0.2	0.455608
-0.199	0.455542
-0.198	0.455282
-0.197	0.455156
-0.196	0.454985
-0.195	0.454827
-0.194	0.454708
-0.193	0.454527
-0.192	0.454331
-0.191	0.454097
-0.19	0.453924
-0.189	0.453598
-0.188	0.453576
-0.187	0.453382
-0.186	0.453269
-0.185	0.453057
-0.184	0.452895
-0.183	0.452675
-0.182	0.45266
-0.181	0.452415
-0.18	0.452328
-0.179	0.452063
-0.178	0.451791
-0.177	0.451538
-0.176	0.451278
-0.175	0.450968
-0.174	0.450743
-0.173	0.45057
-0.172	0.450264
-0.171	0.450068
-0.17	0.450055
-0.169	0.449759
-0.168	0.449389
-0.167	0.449199
-0.166	0.449154
-0.165	0.448986
-0.164	0.448751
-0.163	0.448684
-0.162	0.448511
-0.161	0.448456
-0.16	0.448234
-0.159	0.4481
-0.158	0.448131
-0.157	0.44796
-0.156	0.44807
-0.155	0.448033
-0.154	0.447894
-0.153	0.447573
-0.152	0.447352
-0.151	0.447235
-0.15	0.447002
-0.149	0.446763
-0.148	0.446768
-0.147	0.446655
-0.146	0.446475
-0.145	0.446402
-0.144	0.44634
-0.143	0.446141
-0.142	0.445951
-0.141	0.44578
-0.14	0.445563
-0.139	0.445394
-0.138	0.445171
-0.137	0.445028
-0.136	0.444765
-0.135	0.444507
-0.134	0.444296
-0.133	0.444119
-0.132	0.443911
-0.131	0.443629
-0.13	0.443367
-0.129	0.443273
-0.128	0.443142
-0.127	0.443007
-0.126	0.442851
-0.125	0.442798
-0.124	0.44262
-0.123	0.442286
-0.122	0.442049
-0.121	0.441718
-0.12	0.44155
-0.119	0.44137
-0.118	0.441089
-0.117	0.44096
-0.116	0.440813
-0.115	0.440593
-0.114	0.440473
-0.113	0.440265
-0.112	0.439948
-0.111	0.43971
-0.11	0.439672
-0.109	0.43952
-0.108	0.439329
-0.107	0.439202
-0.106	0.439039
-0.105	0.438742
-0.104	0.438546
-0.103	0.438381
-0.102	0.438153
-0.101	0.438
-0.1	0.437904
-0.099	0.43762
-0.098	0.437391
-0.097	0.437167
-0.096	0.43701
-0.095	0.436773
-0.094	0.436498
-0.093	0.436166
-0.092	0.435991
-0.091	0.435744
-0.09	0.43556
-0.089	0.435244
-0.088	0.435043
-0.087	0.434891
-0.086	0.434709
-0.085	0.434385
-0.084	0.434171
-0.083	0.433922
-0.082	0.433677
-0.081	0.433322
-0.08	0.433094
-0.079	0.432846
-0.078	0.432618
-0.077	0.432339
-0.076	0.432059
-0.075	0.431686
-0.074	0.43146
-0.073	0.431137
-0.072	0.430983
-0.071	0.430703
-0.07	0.430481
-0.069	0.430298
-0.068	0.430122
-0.067	0.429817
-0.066	0.429627
-0.065	0.429365
-0.064	0.429175
-0.063	0.428854
-0.062	0.428667
-0.061	0.428482
-0.06	0.428145
-0.059	0.427851
-0.058	0.427657
-0.057	0.427435
-0.056	0.427167
-0.055	0.426927
-0.054	0.426715
-0.053	0.426427
-0.052	0.426255
-0.051	0.426183
-0.05	0.4258
-0.049	0.425533
-0.048	0.425234
-0.047	0.425078
-0.046	0.424809
-0.045	0.424496
-0.044	0.42425
-0.043	0.42407
-0.042	0.423916
-0.041	0.423694
-0.04	0.423332
-0.039	0.423087
-0.038	0.422856
-0.037	0.422604
-0.036	0.422209
-0.035	0.421828
-0.034	0.421563
-0.033	0.421287
-0.032	0.421033
-0.031	0.420751
-0.03	0.420575
-0.029	0.420292
-0.028	0.420021
-0.027	0.419672
-0.026	0.419459
-0.025	0.419144
-0.024	0.418919
-0.023	0.418625
-0.022	0.418357
-0.021	0.418042
-0.02	0.417719
-0.019	0.417581
-0.018	0.417367
-0.017	0.417075
-0.016	0.416926
-0.015	0.416635
-0.014	0.416402
-0.013	0.41611
-0.012	0.415782
-0.011	0.415625
-0.01	0.415446
-0.009	0.415183
-0.008	0.414959
-0.007	0.414623
-0.006	0.414355
-0.005	0.414013
-0.004	0.413724
-0.003	0.4135
-0.002	0.413249
-0.001	0.413138
0	0.412942
0.001	0.412708
0.002	0.412594
0.003	0.412334
0.004	0.412155
0.005	0.412001
0.006	0.411656
0.007	0.41139
0.008	0.411282
0.009	0.411048
0.01	0.410805
0.011	0.410492
0.012	0.410264
0.013	0.41
0.014	0.409777
0.015	0.409568
0.016	0.409251
0.017	0.409043
0.018	0.408768
0.019	0.408465
0.02	0.408207
0.021	0.407984
0.022	0.407786
0.023	0.40755
0.024	0.407269
0.025	0.407106
0.026	0.406886
0.027	0.406654
0.028	0.406329
0.029	0.406124
0.03	0.405893
0.031	0.405772
0.032	0.405606
0.033	0.405437
0.034	0.40528
0.035	0.405041
0.036	0.404742
0.037	0.404484
0.038	0.404126
0.039	0.404022
0.04	0.403763
0.041	0.403523
0.042	0.403227
0.043	0.402971
0.044	0.402694
0.045	0.402422
0.046	0.402103
0.047	0.401972
0.048	0.401725
0.049	0.401426
0.05	0.401171
0.051	0.400939
0.052	0.40071
0.053	0.400526
0.054	0.400263
0.055	0.399927
0.056	0.399821
0.057	0.399542
0.058	0.399376
0.059	0.399177
0.06	0.398903
0.061	0.398761
0.062	0.398585
0.063	0.398277
0.064	0.398082
0.065	0.397855
0.066	0.397659
0.067	0.397436
0.068	0.397217
0.069	0.396952
0.07	0.396737
0.071	0.39651
0.072	0.396371
0.073	0.396144
0.074	0.395974
0.075	0.395682
0.076	0.39541
0.077	0.395082
0.078	0.394873
0.079	0.394674
0.08	0.394366
0.081	0.394136
0.082	0.393854
0.083	0.393722
0.084	0.393525
0.085	0.393227
0.086	0.393029
0.087	0.39297
0.088	0.392809
0.089	0.392525
0.09	0.392265
0.091	0.392017
0.092	0.391756
0.093	0.391584
0.094	0.391398
0.095	0.391174
0.096	0.390857
0.097	0.390571
0.098	0.390249
0.099	0.390081
0.1	0.389863
0.101	0.389657
0.102	0.389418
0.103	0.389249
0.104	0.389015
0.105	0.388655
0.106	0.388366
0.107	0.388173
0.108	0.388004
0.109	0.387724
0.11	0.387431
0.111	0.387088
0.112	0.386903
0.113	0.386776
0.114	0.386524
0.115	0.386266
0.116	0.386016
0.117	0.385957
0.118	0.385675
0.119	0.385484
0.12	0.385191
0.121	0.384905
0.122	0.38475
0.123	0.38449
0.124	0.384302
0.125	0.384096
0.126	0.383864
0.127	0.38377
0.128	0.383628
0.129	0.383491
0.13	0.383351
0.131	0.383097
0.132	0.382823
0.133	0.382635
0.134	0.382307
0.135	0.382094
0.136	0.381833
0.137	0.381648
0.138	0.381429
0.139	0.381215
0.14	0.381016
0.141	0.380743
0.142	0.380462
0.143	0.380306
0.144	0.380094
0.145	0.379883
0.146	0.379707
0.147	0.379497
0.148	0.379394
0.149	0.379123
0.15	0.378945
0.151	0.378637
0.152	0.378335
0.153	0.378124
0.154	0.378027
0.155	0.377755
0.156	0.377484
0.157	0.377264
0.158	0.377088
0.159	0.376915
0.16	0.376642
0.161	0.37646
0.162	0.376272
0.163	0.376042
0.164	0.375758
0.165	0.375488
0.166	0.375171
0.167	0.374934
0.168	0.374622
0.169	0.37436
0.17	0.374132
0.171	0.373898
0.172	0.37357
0.173	0.373358
0.174	0.373247
0.175	0.373146
0.176	0.372959
0.177	0.37274
0.178	0.372494
0.179	0.372249
0.18	0.372005
0.181	0.371924
0.182	0.371589
0.183	0.371353
0.184	0.37118
0.185	0.370968
0.186	0.37087
0.187	0.370637
0.188	0.37043
0.189	0.37028
0.19	0.370023
0.191	0.369699
0.192	0.36945
0.193	0.36917
0.194	0.36897
0.195	0.368671
0.196	0.368497
0.197	0.368295
0.198	0.368064
0.199	0.367824
0.2	0.367541
0.201	0.367257
0.202	0.366995
0.203	0.366832
0.204	0.36659
0.205	0.366293
0.206	0.366129
0.207	0.365883
0.208	0.365671
0.209	0.365379
0.21	0.365255
0.211	0.365191
0.212	0.365
0.213	0.364718
0.214	0.364477
0.215	0.364308
0.216	0.364119
0.217	0.363826
0.218	0.363562
0.219	0.363411
0.22	0.363214
0.221	0.362969
0.222	0.362737
0.223	0.362466
0.224	0.362397
0.225	0.362168
0.226	0.36194
0.227	0.361571
0.228	0.361337
0.229	0.361112
0.23	0.360846
0.231	0.360683
0.232	0.36045
0.233	0.360204
0.234	0.359874
0.235	0.359612
0.236	0.359402
0.237	0.359156
0.238	0.358875
0.239	0.358639
0.24	0.358475
0.241	0.358232
0.242	0.357872
0.243	0.357443
0.244	0.357147
0.245	0.356987
0.246	0.35667
0.247	0.356289
0.248	0.356108
0.249	0.355732
0.25	0.355374
0.251	0.355187
0.252	0.354944
0.253	0.354692
0.254	0.354486
0.255	0.354135
0.256	0.353883
0.257	0.353601
0.258	0.353374
0.259	0.353146
0.26	0.352846
0.261	0.352572
0.262	0.352297
0.263	0.352127
0.264	0.351779
0.265	0.351338
0.266	0.351166
0.267	0.350878
0.268	0.350612
0.269	0.350436
0.27	0.350297
0.271	0.350051
0.272	0.349816
0.273	0.349519
0.274	0.349113
0.275	0.348767
0.276	0.348507
0.277	0.348305
0.278	0.347971
0.279	0.34773
0.28	0.347568
0.281	0.34721
0.282	0.346877
0.283	0.346619
0.284	0.346364
0.285	0.346124
0.286	0.345828
0.287	0.34561
0.288	0.345331
0.289	0.345005
0.29	0.344775
0.291	0.344519
0.292	0.34422
0.293	0.343982
0.294	0.343757
0.295	0.343482
0.296	0.34319
0.297	0.342941
0.298	0.342584
0.299	0.342246
0.3	0.341906
0.301	0.34162
0.302	0.341439
0.303	0.341142
0.304	0.340923
0.305	0.340602
0.306	0.3403
0.307	0.339983
0.308	0.339638
0.309	0.33931
0.31	0.3391
0.311	0.33874
0.312	0.338532
0.313	0.338329
0.314	0.338077
0.315	0.337653
0.316	0.337434
0.317	0.337218
0.318	0.336983
0.319	0.336818
0.32	0.336654
0.321	0.336472
0.322	0.336149
0.323	0.335831
0.324	0.335527
0.325	0.335305
0.326	0.334997
0.327	0.334782
0.328	0.334495
0.329	0.334224
0.33	0.333971
0.331	0.333729
0.332	0.333444
0.333	0.333134
0.334	0.33273
0.335	0.332497
0.336	0.332155
0.337	0.331894
0.338	0.331735
0.339	0.331445
0.34	0.331173
0.341	0.330859
0.342	0.330658
0.343	0.330367
0.344	0.329944
0.345	0.329723
0.346	0.329504
0.347	0.32926
0.348	0.329065
0.349	0.328842
0.35	0.328562
0.351	0.328298
0.352	0.327976
0.353	0.327669
0.354	0.327411
0.355	0.327171
0.356	0.326934
0.357	0.32664
0.358	0.326341
0.359	0.326078
0.36	0.325813
0.361	0.325553
0.362	0.325316
0.363	0.325069
0.364	0.324931
0.365	0.324768
0.366	0.324595
0.367	0.324391
0.368	0.324059
0.369	0.323772
0.37	0.323581
0.371	0.323435
0.372	0.323254
0.373	0.322958
0.374	0.322745
0.375	0.32262
0.376	0.322361
0.377	0.322103
0.378	0.321788
0.379	0.321523
0.38	0.321329
0.381	0.321064
0.382	0.320767
0.383	0.320462
0.384	0.320212
0.385	0.319917
0.386	0.31962
0.387	0.319439
0.388	0.319263
0.389	0.319041
0.39	0.318756
0.391	0.318549
0.392	0.31829
0.393	0.317984
0.394	0.317752
0.395	0.317471
0.396	0.317279
0.397	0.31697
0.398	0.316718
0.399	0.316508
0.4	0.316251
0.401	0.316039
0.402	0.31586
0.403	0.315669
0.404	0.315434
0.405	0.315281
0.406	0.315041
0.407	0.314749
0.408	0.314544
0.409	0.314271
0.41	0.31401
0.411	0.313708
0.412	0.31347
0.413	0.313263
0.414	0.313147
0.415	0.312898
0.416	0.312863
0.417	0.312552
0.418	0.312232
0.419	0.311989
0.42	0.311737
0.421	0.311536
0.422	0.311339
0.423	0.310972
0.424	0.310725
0.425	0.310462
0.426	0.310186
0.427	0.309936
0.428	0.309659
0.429	0.30946
0.43	0.309179
0.431	0.308953
0.432	0.308705
0.433	0.308357
0.434	0.308073
0.435	0.307746
0.436	0.307545
0.437	0.307353
0.438	0.307147
0.439	0.306984
0.44	0.306768
0.441	0.306644
0.442	0.306313
0.443	0.306001
0.444	0.305727
0.445	0.305416
0.446	0.305168
0.447	0.304851
0.448	0.304528
0.449	0.304296
0.45	0.30397
0.451	0.303578
0.452	0.303339
0.453	0.303036
0.454	0.302752
0.455	0.302392
0.456	0.302056
0.457	0.30183
0.458	0.301349
0.459	0.301057
0.46	0.300747
0.461	0.300335
0.462	0.299947
0.463	0.299649
0.464	0.299343
0.465	0.298982
0.466	0.298581
0.467	0.298337
0.468	0.298099
0.469	0.297897
0.47	0.297614
0.471	0.297388
0.472	0.297019
0.473	0.296677
0.474	0.296306
0.475	0.296056
0.476	0.295853
0.477	0.295603
0.478	0.295299
0.479	0.294891
0.48	0.294493
0.481	0.294261
0.482	0.293932
0.483	0.293616
0.484	0.293387
0.485	0.293084
0.486	0.29278
0.487	0.292406
0.488	0.292172
0.489	0.291994
0.49	0.291685
0.491	0.291415
0.492	0.291136
0.493	0.290707
0.494	0.290411
0.495	0.290076
0.496	0.289704
0.497	0.289425
0.498	0.289123
0.499	0.288909
0.5	0.288611
0.501	0.28829
0.502	0.28796
0.503	0.287542
0.504	0.287234
0.505	0.286907
0.506	0.286577
0.507	0.286212
0.508	0.285929
0.509	0.285582
0.51	0.285337
0.511	0.28506
0.512	0.284807
0.513	0.284489
0.514	0.28423
0.515	0.283886
0.516	0.28347
0.517	0.283237
0.518	0.282953
0.519	0.282518
0.52	0.282213
0.521	0.281906
0.522	0.281675
0.523	0.281396
0.524	0.281071
0.525	0.280867
0.526	0.280571
0.527	0.280106
0.528	0.279736
0.529	0.279461
0.53	0.279051
0.531	0.278704
0.532	0.27832
0.533	0.277962
0.534	0.277746
0.535	0.277537
0.536	0.277166
0.537	0.276746
0.538	0.276501
0.539	0.276167
0.54	0.275925
0.541	0.275662
0.542	0.275358
0.543	0.274994
0.544	0.274611
0.545	0.27434
0.546	0.274102
0.547	0.273788
0.548	0.273458
0.549	0.273081
0.55	0.272859
0.551	0.272482
0.552	0.272135
0.553	0.271775
0.554	0.27148
0.555	0.27108
0.556	0.270747
0.557	0.270517
0.558	0.270162
0.559	0.26975
0.56	0.269463
0.561	0.269153
0.562	0.268758
0.563	0.268533
0.564	0.268254
0.565	0.267992
0.566	0.267856
0.567	0.267503
0.568	0.267203
0.569	0.266877
0.57	0.266539
0.571	0.266164
0.572	0.265835
0.573	0.265472
0.574	0.265128
0.575	0.264779
0.576	0.26429
0.577	0.264036
0.578	0.263761
0.579	0.263445
0.58	0.263075
0.581	0.262836
0.582	0.262475
0.583	0.261947
0.584	0.261617
0.585	0.261326
0.586	0.261015
0.587	0.260666
0.588	0.260461
0.589	0.260217
0.59	0.25984
0.591	0.259485
0.592	0.25917
0.593	0.258816
0.594	0.258526
0.595	0.258239
0.596	0.257911
0.597	0.257751
0.598	0.257422
0.599	0.257057
0.6	0.256766
0.601	0.256512
0.602	0.25611
0.603	0.255837
0.604	0.255591
0.605	0.255314
0.606	0.255071
0.607	0.254644
0.608	0.254358
0.609	0.253962
0.61	0.25351
0.611	0.253225
0.612	0.252771
0.613	0.252348
0.614	0.252091
0.615	0.251812
0.616	0.251449
0.617	0.251246
0.618	0.250927
0.619	0.250616
0.62	0.250337
0.621	0.250045
0.622	0.249722
0.623	0.249375
0.624	0.24903
0.625	0.248688
0.626	0.248254
0.627	0.247935
0.628	0.247681
0.629	0.247386
0.63	0.247058
0.631	0.246826
0.632	0.246498
0.633	0.246103
0.634	0.245742
0.635	0.24528
0.636	0.244973
0.637	0.244599
0.638	0.244212
0.639	0.243901
0.64	0.24361
0.641	0.243325
0.642	0.24307
0.643	0.242775
0.644	0.242488
0.645	0.242159
0.646	0.241912
0.647	0.241567
0.648	0.241195
0.649	0.240916
0.65	0.24048
0.651	0.239942
0.652	0.239598
0.653	0.239294
0.654	0.238941
0.655	0.238622
0.656	0.238279
0.657	0.237984
0.658	0.237625
0.659	0.237207
0.66	0.23682
0.661	0.236464
0.662	0.23616
0.663	0.235838
0.664	0.235451
0.665	0.235056
0.666	0.234661
0.667	0.234272
0.668	0.23383
0.669	0.233411
0.67	0.232977
0.671	0.232663
0.672	0.232372
0.673	0.232013
0.674	0.231565
0.675	0.231139
0.676	0.230753
0.677	0.23041
0.678	0.23009
0.679	0.229736
0.68	0.229272
0.681	0.228797
0.682	0.228417
0.683	0.228074
0.684	0.227625
0.685	0.227261
0.686	0.226836
0.687	0.226521
0.688	0.226104
0.689	0.225818
0.69	0.225442
0.691	0.225054
0.692	0.224711
0.693	0.224309
0.694	0.22394
0.695	0.223616
0.696	0.223284
0.697	0.222902
0.698	0.22249
0.699	0.222121
0.7	0.22169
0.701	0.221318
0.702	0.220991
0.703	0.220475
0.704	0.220165
0.705	0.219824
0.706	0.219456
0.707	0.219056
0.708	0.218633
0.709	0.218301
0.71	0.217928
0.711	0.217458
0.712	0.217077
0.713	0.21675
0.714	0.216387
0.715	0.215975
0.716	0.215611
0.717	0.21528
0.718	0.214916
0.719	0.214425
0.72	0.21406
0.721	0.213761
0.722	0.21336
0.723	0.213016
0.724	0.21268
0.725	0.212262
0.726	0.211935
0.727	0.211608
0.728	0.211231
0.729	0.210769
0.73	0.210377
0.731	0.210039
0.732	0.209692
0.733	0.209318
0.734	0.208926
0.735	0.208526
0.736	0.208097
0.737	0.207769
0.738	0.2074
0.739	0.207079
0.74	0.206734
0.741	0.206408
0.742	0.205988
0.743	0.205688
0.744	0.2053
0.745	0.204851
0.746	0.204431
0.747	0.204043
0.748	0.203685
0.749	0.203323
0.75	0.202958
0.751	0.202607
0.752	0.202251
0.753	0.201895
0.754	0.20148
0.755	0.201096
0.756	0.200728
0.757	0.200351
0.758	0.199993
0.759	0.199667
0.76	0.19935
0.761	0.199008
0.762	0.198496
0.763	0.198116
0.764	0.197742
0.765	0.197388
0.766	0.197005
0.767	0.196608
0.768	0.196214
0.769	0.195854
0.77	0.195507
0.771	0.19512
0.772	0.194717
0.773	0.194286
0.774	0.193948
0.775	0.193597
0.776	0.193199
0.777	0.192764
0.778	0.192401
0.779	0.192031
0.78	0.191507
0.781	0.191085
0.782	0.190663
0.783	0.190285
0.784	0.189877
0.785	0.189533
0.786	0.189145
0.787	0.188789
0.788	0.188473
0.789	0.188075
0.79	0.187717
0.791	0.187363
0.792	0.186949
0.793	0.186531
0.794	0.186151
0.795	0.185817
0.796	0.185425
0.797	0.185107
0.798	0.184757
0.799	0.184381
0.8	0.183991
0.801	0.183599
0.802	0.183262
0.803	0.182913
0.804	0.182478
0.805	0.182023
0.806	0.181607
0.807	0.181211
0.808	0.180838
0.809	0.18046
0.81	0.180149
0.811	0.179761
0.812	0.179426
0.813	0.179071
0.814	0.178662
0.815	0.17831
0.816	0.177923
0.817	0.177579
0.818	0.1772
0.819	0.176771
0.82	0.176352
0.821	0.175979
0.822	0.17559
0.823	0.175196
0.824	0.174914
0.825	0.174489
0.826	0.174059
0.827	0.173658
0.828	0.173247
0.829	0.172852
0.83	0.172468
0.831	0.172156
0.832	0.171786
0.833	0.171337
0.834	0.170936
0.835	0.170593
0.836	0.1702
0.837	0.169811
0.838	0.169411
0.839	0.168962
0.84	0.16856
0.841	0.16819
0.842	0.167534
0.843	0.167133
0.844	0.166795
0.845	0.166461
0.846	0.166067
0.847	0.1657
0.848	0.165309
0.849	0.164918
0.85	0.164518
0.851	0.164135
0.852	0.163749
0.853	0.163371
0.854	0.162997
0.855	0.162589
0.856	0.162241
0.857	0.161884
0.858	0.16153
0.859	0.161161
0.86	0.160831
0.861	0.160494
0.862	0.160203
0.863	0.159838
0.864	0.159435
0.865	0.159091
0.866	0.15874
0.867	0.158404
0.868	0.158077
0.869	0.157742
0.87	0.157421
0.871	0.157089
0.872	0.15675
0.873	0.156422
0.874	0.156078
0.875	0.155734
0.876	0.155389
0.877	0.1551
0.878	0.154781
0.879	0.154428
0.88	0.154077
0.881	0.15375
0.882	0.15344
0.883	0.15317
0.884	0.152828
0.885	0.152542
0.886	0.152258
0.887	0.151946
0.888	0.15167
0.889	0.151417
0.89	0.151066
0.891	0.150756
0.892	0.15044
0.893	0.150161
0.894	0.149842
0.895	0.149518
0.896	0.149267
0.897	0.148996
0.898	0.148736
0.899	0.148439
0.9	0.148195
0.901	0.147888
0.902	0.147568
0.903	0.147244
0.904	0.146959
0.905	0.146697
0.906	0.146389
0.907	0.146109
0.908	0.145775
0.909	0.145523
0.91	0.14526
0.911	0.144975
0.912	0.14473
0.913	0.144469
0.914	0.144214
0.915	0.143969
0.916	0.1437
0.917	0.143556
0.918	0.143365
0.919	0.143107
0.92	0.142826
0.921	0.142562
0.922	0.142234
0.923	0.142018
0.924	0.141778
0.925	0.141529
0.926	0.141321
0.927	0.14108
0.928	0.14087
0.929	0.140607
0.93	0.140339
0.931	0.140145
0.932	0.139955
0.933	0.139742
0.934	0.139575
0.935	0.139419
0.936	0.139219
0.937	0.139036
0.938	0.138871
0.939	0.138724
0.94	0.138554
0.941	0.138369
0.942	0.138202
0.943	0.138015
0.944	0.137863
0.945	0.137692
0.946	0.137515
0.947	0.137364
0.948	0.13716
0.949	0.137008
0.95	0.136836
0.951	0.136744
0.952	0.136611
0.953	0.136485
0.954	0.136404
0.955	0.136285
0.956	0.136153
0.957	0.136016
0.958	0.135877
0.959	0.135779
0.96	0.135801
0.961	0.135717
0.962	0.13559
0.963	0.135512
0.964	0.135375
0.965	0.135264
0.966	0.135114
0.967	0.135093
0.968	0.135031
0.969	0.134943
0.97	0.134875
0.971	0.134784
0.972	0.134711
0.973	0.134606
0.974	0.134546
0.975	0.134458
0.976	0.134417
0.977	0.13435
0.978	0.134305
0.979	0.134233
0.98	0.134256
0.981	0.134212
0.982	0.134203
0.983	0.1342
0.984	0.134152
0.985	0.134159
0.986	0.13414
0.987	0.134032
0.988	0.134007
0.989	0.13401
0.99	0.134026
0.991	0.134026
0.992	0.134005
0.993	0.134074
0.994	0.134034
0.995	0.134065
0.996	0.134066
0.997	0.134097
0.998	0.13409
0.999	0.134105
1	0.134166
1.001	0.134157
1.002	0.134211
1.003	0.134307
1.004	0.134425
1.005	0.134493
1.006	0.134532
1.007	0.134591
1.008	0.134639
1.009	0.134695
1.01	0.134774
1.011	0.134917
1.012	0.135022
1.013	0.135147
1.014	0.135291
1.015	0.135375
1.016	0.13549
1.017	0.135634
1.018	0.135713
1.019	0.13582
1.02	0.135966
1.021	0.136127
1.022	0.136259
1.023	0.13642
1.024	0.136582
1.025	0.1367
1.026	0.136844
1.027	0.136961
1.028	0.13709
1.029	0.13723
1.03	0.137406
1.031	0.137558
1.032	0.137707
1.033	0.137837
1.034	0.138005
1.035	0.138167
1.036	0.138307
1.037	0.138477
1.038	0.138557
1.039	0.138763
1.04	0.139037
1.041	0.139245
1.042	0.139422
1.043	0.139583
1.044	0.139765
1.045	0.139948
1.046	0.140137
1.047	0.140332
1.048	0.140531
1.049	0.140745
1.05	0.140928
1.051	0.14118
1.052	0.141401
1.053	0.141627
1.054	0.141802
1.055	0.142015
1.056	0.142305
1.057	0.142498
1.058	0.142732
1.059	0.143006
1.06	0.143254
1.061	0.14351
1.062	0.14366
1.063	0.143885
1.064	0.144147
1.065	0.144389
1.066	0.144647
1.067	0.144831
1.068	0.145096
1.069	0.145363
1.07	0.145642
1.071	0.145897
1.072	0.146125
1.073	0.146381
1.074	0.146628
1.075	0.146872
1.076	0.147151
1.077	0.147418
1.078	0.14778
1.079	0.148048
1.08	0.148345
1.081	0.148626
1.082	0.148896
1.083	0.149174
1.084	0.14947
1.085	0.149768
1.086	0.150054
1.087	0.150353
1.088	0.150629
1.089	0.150905
1.09	0.151251
1.091	0.151559
1.092	0.151862
1.093	0.152172
1.094	0.152522
1.095	0.15281
1.096	0.153138
1.097	0.153484
1.098	0.153796
1.099	0.154081
1.1	0.154388
1.101	0.154656
1.102	0.154913
1.103	0.155239
1.104	0.155623
1.105	0.155956
1.106	0.156283
1.107	0.15662
1.108	0.156991
1.109	0.157332
1.11	0.157705
1.111	0.158058
1.112	0.158393
1.113	0.158723
1.114	0.159075
1.115	0.159478
1.116	0.159827
1.117	0.160215
1.118	0.160586
1.119	0.160945
1.12	0.161265
1.121	0.161586
1.122	0.161942
1.123	0.162259
1.124	0.162658
1.125	0.163057
1.126	0.16343
1.127	0.163791
1.128	0.16418
1.129	0.164587
1.13	0.164921
1.131	0.165305
1.132	0.165639
1.133	0.166011
1.134	0.166394
1.135	0.166772
1.136	0.167173
1.137	0.167534
1.138	0.167964
1.139	0.168415
1.14	0.16884
1.141	0.169264
1.142	0.169632
1.143	0.17011
1.144	0.170535
1.145	0.170932
1.146	0.171314
1.147	0.1717
1.148	0.17214
1.149	0.172484
1.15	0.172882
1.151	0.173323
1.152	0.173707
1.153	0.174039
1.154	0.174411
1.155	0.174808
1.156	0.175192
1.157	0.175568
1.158	0.176015
1.159	0.176392
1.16	0.176805
1.161	0.177285
1.162	0.177703
1.163	0.178108
1.164	0.178529
1.165	0.178969
1.166	0.179403
1.167	0.17986
1.168	0.180231
1.169	0.180653
1.17	0.181085
1.171	0.181535
1.172	0.182011
1.173	0.182412
1.174	0.18286
1.175	0.183305
1.176	0.183745
1.177	0.184166
1.178	0.184569
1.179	0.18503
1.18	0.185459
1.181	0.185923
1.182	0.186354
1.183	0.186802
1.184	0.187213
1.185	0.187644
1.186	0.188047
1.187	0.188491
1.188	0.18889
1.189	0.189391
1.19	0.189813
1.191	0.190223
1.192	0.190687
1.193	0.191125
1.194	0.19155
1.195	0.192016
1.196	0.192445
1.197	0.192888
1.198	0.193368
1.199	0.193795
1.2	0.194218
1.201	0.194641
1.202	0.195029
1.203	0.195463
1.204	0.19592
1.205	0.196372
1.206	0.196823
1.207	0.197257
1.208	0.197675
1.209	0.19815
1.21	0.198579
1.211	0.199005
1.212	0.199473
1.213	0.199832
1.214	0.200255
1.215	0.200691
1.216	0.201132
1.217	0.201518
1.218	0.201978
1.219	0.202445
1.22	0.202921
1.221	0.203342
1.222	0.203793
1.223	0.204218
1.224	0.204687
1.225	0.205104
1.226	0.205514
1.227	0.206027
1.228	0.206426
1.229	0.20683
1.23	0.207275
1.231	0.207741
1.232	0.208143
1.233	0.208513
1.234	0.208933
1.235	0.209322
1.236	0.209729
1.237	0.210099
1.238	0.210506
1.239	0.210901
1.24	0.211332
1.241	0.211716
1.242	0.212091
1.243	0.21247
1.244	0.212872
1.245	0.213279
1.246	0.213716
1.247	0.21418
1.248	0.214547
1.249	0.214994
1.25	0.215407
1.251	0.215862
1.252	0.216279
1.253	0.216702
1.254	0.217011
1.255	0.21752
1.256	0.217921
1.257	0.218377
1.258	0.218826
1.259	0.219294
1.26	0.219725
1.261	0.220156
1.262	0.220588
1.263	0.221019
1.264	0.221463
1.265	0.221824
1.266	0.222233
1.267	0.222654
1.268	0.223056
1.269	0.223484
1.27	0.223917
1.271	0.224365
1.272	0.224792
1.273	0.225225
1.274	0.225721
1.275	0.226075
1.276	0.226505
1.277	0.226936
1.278	0.227331
1.279	0.227736
1.28	0.228131
1.281	0.22858
1.282	0.229
1.283	0.229435
1.284	0.229823
1.285	0.230255
1.286	0.230707
1.287	0.231144
1.288	0.231527
1.289	0.231904
1.29	0.232281
1.291	0.232738
1.292	0.233135
1.293	0.23358
1.294	0.234044
1.295	0.234434
1.296	0.23482
1.297	0.235281
1.298	0.235686
1.299	0.236016
1.3	0.236497
1.301	0.236885
1.302	0.2373
1.303	0.237775
1.304	0.238146
1.305	0.238518
1.306	0.23896
1.307	0.239288
1.308	0.239671
1.309	0.240043
1.31	0.240396
1.311	0.240797
1.312	0.241168
1.313	0.241598
1.314	0.242138
1.315	0.242541
1.316	0.242943
1.317	0.243374
1.318	0.243789
1.319	0.244231
1.32	0.244681
1.321	0.245089
1.322	0.245542
1.323	0.245939
1.324	0.246312
1.325	0.246677
1.326	0.247163
1.327	0.247587
1.328	0.248042
1.329	0.248424
1.33	0.248814
1.331	0.249175
1.332	0.249427
1.333	0.24982
1.334	0.250208
1.335	0.250607
1.336	0.251025
1.337	0.251378
1.338	0.251783
1.339	0.2521
1.34	0.252468
1.341	0.252872
1.342	0.253267
1.343	0.253683
1.344	0.254125
1.345	0.254448
1.346	0.254847
1.347	0.255212
1.348	0.255619
1.349	0.255984
1.35	0.256338
1.351	0.256696
1.352	0.257119
1.353	0.257522
1.354	0.257951
1.355	0.25828
1.356	0.258617
1.357	0.259028
1.358	0.259361
1.359	0.259629
1.36	0.260017
1.361	0.260474
1.362	0.260865
1.363	0.261302
1.364	0.261672
1.365	0.262073
1.366	0.262445
1.367	0.262854
1.368	0.263249
1.369	0.263639
1.37	0.263958
1.371	0.264319
1.372	0.264749
1.373	0.26512
1.374	0.265447
1.375	0.265734
1.376	0.266121
1.377	0.266425
1.378	0.266808
1.379	0.267132
1.38	0.267475
1.381	0.26784
1.382	0.26816
1.383	0.268468
1.384	0.268777
1.385	0.269054
1.386	0.269424
1.387	0.269836
1.388	0.270229
1.389	0.270566
1.39	0.270875
1.391	0.271265
1.392	0.271629
1.393	0.27198
1.394	0.272393
1.395	0.272834
1.396	0.273194
1.397	0.273589
1.398	0.273961
1.399	0.27434
1.4	0.274766
1.401	0.275137
1.402	0.275438
1.403	0.275806
1.404	0.276188
1.405	0.276635
1.406	0.27695
1.407	0.277254
1.408	0.277664
1.409	0.278018
1.41	0.278389
1.411	0.27876
1.412	0.27916
1.413	0.279491
1.414	0.279813
1.415	0.280204
1.416	0.280537
1.417	0.280872
1.418	0.281165
1.419	0.281473
1.42	0.28177
1.421	0.28212
1.422	0.282511
1.423	0.282891
1.424	0.283193
1.425	0.283608
1.426	0.284097
1.427	0.284467
1.428	0.284809
1.429	0.285192
1.43	0.285576
1.431	0.285852
1.432	0.286178
1.433	0.286576
1.434	0.286913
1.435	0.28727
1.436	0.287634
1.437	0.287999
1.438	0.28833
1.439	0.288621
1.44	0.288934
1.441	0.289309
1.442	0.289662
1.443	0.289924
1.444	0.290265
1.445	0.290536
1.446	0.290973
1.447	0.29132
1.448	0.291575
1.449	0.291844
1.45	0.292164
1.451	0.292494
1.452	0.292827
1.453	0.293196
1.454	0.293476
1.455	0.293769
1.456	0.294065
1.457	0.294399
1.458	0.294738
1.459	0.295039
1.46	0.295405
1.461	0.295687
1.462	0.296076
1.463	0.29641
1.464	0.296729
1.465	0.29708
1.466	0.297377
1.467	0.297697
1.468	0.298073
1.469	0.298401
1.47	0.298733
1.471	0.298988
1.472	0.299315
1.473	0.299595
1.474	0.299979
1.475	0.300272
1.476	0.300554
1.477	0.300732
1.478	0.301061
1.479	0.301371
1.48	0.301669
1.481	0.302002
1.482	0.302278
1.483	0.302558
1.484	0.302896
1.485	0.303146
1.486	0.303471
1.487	0.30375
1.488	0.304119
1.489	0.304329
1.49	0.304624
1.491	0.304972
1.492	0.305292
1.493	0.305627
1.494	0.305941
1.495	0.306182
1.496	0.306489
1.497	0.306782
1.498	0.307084
1.499	0.307479
1.5	0.307716
1.501	0.308053
1.502	0.308331
1.503	0.308575
1.504	0.308816
1.505	0.309086
1.506	0.309413
1.507	0.309645
1.508	0.309568
1.509	0.309814
1.51	0.310222
1.511	0.310561
1.512	0.310824
1.513	0.311079
1.514	0.311364
1.515	0.311666
1.516	0.311979
1.517	0.312273
1.518	0.31253
1.519	0.312781
1.52	0.313012
1.521	0.313233
1.522	0.313469
1.523	0.313798
1.524	0.314116
1.525	0.314394
1.526	0.31465
1.527	0.31485
1.528	0.315015
1.529	0.315253
1.53	0.315531
1.531	0.315847
1.532	0.316051
1.533	0.316373
1.534	0.316666
1.535	0.316932
1.536	0.317171
1.537	0.317446
1.538	0.317823
1.539	0.318033
1.54	0.318293
1.541	0.318585
1.542	0.318881
1.543	0.319115
1.544	0.319429
1.545	0.319707
1.546	0.31995
1.547	0.320214
1.548	0.320459
1.549	0.320771
1.55	0.321155
1.551	0.321414
1.552	0.321727
1.553	0.321981
1.554	0.32225
1.555	0.322633
1.556	0.322787
1.557	0.323086
1.558	0.323352
1.559	0.323659
1.56	0.323749
1.561	0.323853
1.562	0.324153
1.563	0.324392
1.564	0.324572
1.565	0.324836
1.566	0.324995
1.567	0.325354
1.568	0.325726
1.569	0.326051
1.57	0.326392
1.571	0.326586
1.572	0.326844
1.573	0.327039
1.574	0.327399
1.575	0.327662
1.576	0.327807
1.577	0.328094
1.578	0.328352
1.579	0.328624
1.58	0.328936
1.581	0.329166
1.582	0.329303
1.583	0.329418
1.584	0.32956
1.585	0.329869
1.586	0.330131
1.587	0.330386
1.588	0.330592
1.589	0.330781
1.59	0.331048
1.591	0.331269
1.592	0.331456
1.593	0.3316
1.594	0.331768
1.595	0.332021
1.596	0.332227
1.597	0.332501
1.598	0.332769
1.599	0.332991
1.6	0.333308
1.601	0.333521
1.602	0.333714
1.603	0.333857
1.604	0.334125
1.605	0.334384
1.606	0.334637
1.607	0.335185
1.608	0.335479
1.609	0.335761
1.61	0.335932
1.611	0.336166
1.612	0.336331
1.613	0.336686
1.614	0.336931
1.615	0.337254
1.616	0.337531
1.617	0.337791
1.618	0.338069
1.619	0.338367
1.62	0.338678
1.621	0.339019
1.622	0.33939
1.623	0.339565
1.624	0.339827
1.625	0.340081
1.626	0.340297
1.627	0.340544
1.628	0.340751
1.629	0.341017
1.63	0.341296
1.631	0.34159
1.632	0.341826
1.633	0.34206
1.634	0.342414
1.635	0.342615
1.636	0.34297
1.637	0.343245
1.638	0.343443
1.639	0.343788
1.64	0.344069
1.641	0.344289
1.642	0.344531
1.643	0.344826
1.644	0.345065
1.645	0.345292
1.646	0.345567
1.647	0.345819
1.648	0.346054
1.649	0.346334
1.65	0.346669
1.651	0.346884
1.652	0.347109
1.653	0.347282
1.654	0.347473
1.655	0.34775
1.656	0.347994
1.657	0.348238
1.658	0.348503
1.659	0.348834
1.66	0.349103
1.661	0.34931
1.662	0.349563
1.663	0.349767
1.664	0.35009
1.665	0.350354
1.666	0.350628
1.667	0.350776
1.668	0.35102
1.669	0.351291
1.67	0.351548
1.671	0.351749
1.672	0.352098
1.673	0.352301
1.674	0.352633
1.675	0.352825
1.676	0.353015
1.677	0.353283
1.678	0.353558
1.679	0.353762
1.68	0.354049
1.681	0.35432
1.682	0.354553
1.683	0.354839
1.684	0.355172
1.685	0.355393
1.686	0.355741
1.687	0.356062
1.688	0.356342
1.689	0.356667
1.69	0.356974
1.691	0.357199
1.692	0.35753
1.693	0.357781
1.694	0.358029
1.695	0.358246
1.696	0.358547
1.697	0.358743
1.698	0.359015
1.699	0.359252
1.7	0.359334
1.701	0.359545
1.702	0.359787
1.703	0.359983
1.704	0.360266
1.705	0.360536
1.706	0.360736
1.707	0.361097
1.708	0.361334
1.709	0.361596
1.71	0.361884
1.711	0.362263
1.712	0.362587
1.713	0.362878
1.714	0.363229
1.715	0.363585
1.716	0.363897
1.717	0.364231
1.718	0.364492
1.719	0.364727
1.72	0.36494
1.721	0.365221
1.722	0.365423
1.723	0.365786
1.724	0.366017
1.725	0.366284
1.726	0.366583
1.727	0.366918
1.728	0.367172
1.729	0.36739
1.73	0.367507
1.731	0.367752
1.732	0.367993
1.733	0.368285
1.734	0.368598
1.735	0.368809
1.736	0.369108
1.737	0.369344
1.738	0.369648
1.739	0.369908
1.74	0.36993
1.741	0.370224
1.742	0.370488
1.743	0.370738
1.744	0.371002
1.745	0.371241
1.746	0.371513
1.747	0.37167
1.748	0.371955
1.749	0.372144
1.75	0.372482
1.751	0.372716
1.752	0.372996
1.753	0.37331
1.754	0.37361
1.755	0.373865
1.756	0.374043
1.757	0.374336
1.758	0.37459
1.759	0.374777
1.76	0.375151
1.761	0.375294
1.762	0.375507
1.763	0.375713
1.764	0.375991
1.765	0.37617
1.766	0.376432
1.767	0.376655
1.768	0.376902
1.769	0.37705
1.77	0.377285
1.771	0.377508
1.772	0.37776
1.773	0.378138
1.774	0.378402
1.775	0.378608
1.776	0.378873
1.777	0.379101
1.778	0.379361
1.779	0.379508
1.78	0.379881
1.781	0.380167
1.782	0.380357
1.783	0.380512
1.784	0.38072
1.785	0.380956
1.786	0.38116
1.787	0.381484
1.788	0.381578
1.789	0.381724
1.79	0.381941
1.791	0.382152
1.792	0.382306
1.793	0.382537
1.794	0.382768
1.795	0.383019
1.796	0.383211
1.797	0.383396
1.798	0.383624
1.799	0.383832
1.8	0.383971
1.801	0.384164
1.802	0.384529
1.803	0.384752
1.804	0.385013
1.805	0.385144
1.806	0.38536
1.807	0.385551
1.808	0.385764
1.809	0.385844
1.81	0.386123
1.811	0.386451
1.812	0.386676
1.813	0.386841
1.814	0.387032
1.815	0.387268
1.816	0.387491
1.817	0.387782
1.818	0.388019
1.819	0.388244
1.82	0.388392
1.821	0.388441
1.822	0.388804
1.823	0.389049
1.824	0.389275
1.825	0.389557
1.826	0.389816
1.827	0.389924
1.828	0.390042
1.829	0.390361
1.83	0.390584
1.831	0.390803
1.832	0.391063
1.833	0.391248
1.834	0.391525
1.835	0.391836
1.836	0.392064
1.837	0.392222
1.838	0.39251
1.839	0.392791
1.84	0.392937
1.841	0.393276
1.842	0.393534
1.843	0.393703
1.844	0.393885
1.845	0.394052
1.846	0.394265
1.847	0.394518
1.848	0.39476
1.849	0.394864
1.85	0.395048
1.851	0.395266
1.852	0.39556
1.853	0.395752
1.854	0.395886
1.855	0.396051
1.856	0.396208
1.857	0.396319
1.858	0.396496
1.859	0.396774
1.86	0.397037
1.861	0.397273
1.862	0.397423
1.863	0.397756
1.864	0.39799
1.865	0.398217
1.866	0.398486
1.867	0.398866
1.868	0.399206
1.869	0.399388
1.87	0.399697
1.871	0.39988
1.872	0.40014
1.873	0.400403
1.874	0.400681
1.875	0.400917
1.876	0.401149
1.877	0.401345
1.878	0.401618
1.879	0.401852
1.88	0.401952
1.881	0.402081
1.882	0.40238
1.883	0.402515
1.884	0.402669
1.885	0.402924
1.886	0.403229
1.887	0.403478
1.888	0.403854
1.889	0.404006
1.89	0.404066
1.891	0.404278
1.892	0.404509
1.893	0.404718
1.894	0.404925
1.895	0.405026
1.896	0.405029
1.897	0.405256
1.898	0.405515
1.899	0.405725
1.9	0.405851
1.901	0.406054
1.902	0.406235
1.903	0.406518
1.904	0.406733
1.905	0.406897
1.906	0.407126
1.907	0.407325
1.908	0.407529
1.909	0.407737
1.91	0.40796
1.911	0.408188
1.912	0.408466
1.913	0.408687
1.914	0.408783
1.915	0.408984
1.916	0.409211
1.917	0.4094
1.918	0.409764
1.919	0.409931
1.92	0.410201
1.921	0.410236
1.922	0.410583
1.923	0.410881
1.924	0.411226
1.925	0.411398
1.926	0.411747
1.927	0.411966
1.928	0.41215
1.929	0.412384
1.93	0.412741
1.931	0.412872
1.932	0.41298
1.933	0.413181
1.934	0.413509
1.935	0.413749
1.936	0.41396
1.937	0.414249
1.938	0.414519
1.939	0.414727
1.94	0.414883
1.941	0.415126
1.942	0.41542
1.943	0.415555
1.944	0.41575
1.945	0.416094
1.946	0.416333
1.947	0.416558
1.948	0.416795
1.949	0.416982
1.95	0.41724
1.951	0.417482
1.952	0.417702
1.953	0.418046
1.954	0.418305
1.955	0.418518
1.956	0.418788
1.957	0.419074
1.958	0.419328
1.959	0.419525
1.96	0.419877
1.961	0.420088
1.962	0.420339
1.963	0.420591
1.964	0.420739
1.965	0.421041
1.966	0.421316
1.967	0.421459
1.968	0.421721
1.969	0.421805
1.97	0.42203
1.971	0.422248
1.972	0.422525
1.973	0.422634
1.974	0.422844
1.975	0.423028
1.976	0.423271
1.977	0.423517
1.978	0.423814
1.979	0.424186
1.98	0.42435
1.981	0.424663
1.982	0.424946
1.983	0.425255
1.984	0.425525
1.985	0.42578
1.986	0.426031
1.987	0.426214
1.988	0.426487
1.989	0.42676
1.99	0.427064
1.991	0.4273
1.992	0.427578
1.993	0.427811
1.994	0.428094
1.995	0.428189
1.996	0.428403
1.997	0.428766
1.998	0.429034
1.999	0.429124
2	0.429417


==> data/1_320_EDGEEDGELINESEGMENT_rmse.txt <==
-1	0.376898
-0.98	0.378264
-0.96	0.378572
-0.94	0.381099
-0.92	0.376114
-0.9	0.377614
-0.88	0.378088
-0.86	0.378117
-0.84	0.379937
-0.82	0.378172
-0.8	0.37553
-0.78	0.377094
-0.76	0.376139
-0.74	0.373047
-0.72	0.371361
-0.7	0.375667
-0.68	0.372875
-0.66	0.372003
-0.64	0.367254
-0.62	0.370079
-0.6	0.370075
-0.58	0.366311
-0.56	0.36957
-0.54	0.36816
-0.52	0.370528
-0.5	0.374526
-0.48	0.378617
-0.46	0.378837
-0.44	0.386397
-0.42	0.382801
-0.4	0.383017
-0.38	0.383593
-0.36	0.37819
-0.34	0.378004
-0.32	0.376042
-0.3	0.370922
-0.28	0.365588
-0.26	0.363963
-0.24	0.362679
-0.22	0.357685
-0.2	0.354195
-0.18	0.349786
-0.16	0.344061
-0.14	0.340902
-0.12	0.339417
-0.1	0.333289
-0.08	0.33072
-0.06	0.328147
-0.04	0.323617
-0.02	0.324016
0	0.324842
0.02	0.324643
0.04	0.32377
0.06	0.331276
0.08	0.335078
0.1	0.337682
0.12	0.342284
0.14	0.341534
0.16	0.341869
0.18	0.342242
0.2	0.341263
0.22	0.342608
0.24	0.339627
0.26	0.344328
0.28	0.350915
0.3	0.358875
0.32	0.361973
0.34	0.368023
0.36	0.368868
0.38	0.37037
0.4	0.373825
0.42	0.374083
0.44	0.376567
0.46	0.378443
0.48	0.379844
0.5	0.376473
0.52	0.377166
0.54	0.381407
0.56	0.379677
0.58	0.386727
0.6	0.391658
0.62	0.393712
0.64	0.396685
0.66	0.399516
0.68	0.398769
0.7	0.400217
0.72	0.399371
0.74	0.401015
0.76	0.398953
0.78	0.39428
0.8	0.393461
0.82	0.390249
0.84	0.386037
0.86	0.382897
0.88	0.378444
0.9	0.375816
0.92	0.369631
0.94	0.35947
0.96	0.355593
0.98	0.351303
1	0.349477
1.02	0.347987
1.04	0.354876
1.06	0.357862
1.08	0.359787
1.1	0.364755
1.12	0.36938
1.14	0.371215
1.16	0.376966
1.18	0.381622
1.2	0.385451
1.22	0.390383
1.24	0.389416
1.26	0.392966
1.28	0.393097
1.3	0.396619
1.32	0.392823
1.34	0.392425
1.36	0.393858
1.38	0.393514
1.4	0.398018
1.42	0.396591
1.44	0.395264
1.46	0.393199
1.48	0.393805
1.5	0.388285
1.52	0.390136
1.54	0.388738
1.56	0.390129
1.58	0.387356
1.6	0.387854
1.62	0.386592
1.64	0.390505
1.66	0.386327
1.68	0.381793
1.7	0.381653
1.72	0.37706
1.74	0.376476
1.76	0.376491
1.78	0.37808
1.8	0.381412
1.82	0.383865
1.84	0.388177
1.86	0.38584
1.88	0.384295
1.9	0.380295
1.92	0.379934
1.94	0.380163
1.96	0.383275
1.98	0.383707
2	0.386794


==> data/1_320_PLANARPLANAR_rmse.txt <==
-1	0.194685
-0.98	0.193594
-0.96	0.194599
-0.94	0.193134
-0.92	0.191808
-0.9	0.192945
-0.88	0.192154
-0.86	0.192122
-0.84	0.192158
-0.82	0.191933
-0.8	0.190385
-0.78	0.189742
-0.76	0.186957
-0.74	0.187917
-0.72	0.189834
-0.7	0.189148
-0.68	0.188794
-0.66	0.186049
-0.64	0.186283
-0.62	0.185294
-0.6	0.186156
-0.58	0.185624
-0.56	0.18414
-0.54	0.182916
-0.52	0.181883
-0.5	0.180882
-0.48	0.181729
-0.46	0.180266
-0.44	0.18079
-0.42	0.181615
-0.4	0.17922
-0.38	0.17767
-0.36	0.176225
-0.34	0.175048
-0.32	0.173151
-0.3	0.174084
-0.28	0.174447
-0.26	0.17281
-0.24	0.172961
-0.22	0.170153
-0.2	0.169085
-0.18	0.166683
-0.16	0.163844
-0.14	0.160628
-0.12	0.158006
-0.1	0.152819
-0.08	0.146407
-0.06	0.137749
-0.04	0.129366
-0.02	0.125503
0	0.125949
0.02	0.138712
0.04	0.14582
0.06	0.149092
0.08	0.155039
0.1	0.158777
0.12	0.159333
0.14	0.160925
0.16	0.162065
0.18	0.162129
0.2	0.160725
0.22	0.160265
0.24	0.160994
0.26	0.162112
0.28	0.162795
0.3	0.16234
0.32	0.161414
0.34	0.161815
0.36	0.163515
0.38	0.165881
0.4	0.167098
0.42	0.167735
0.44	0.169659
0.46	0.168491
0.48	0.169256
0.5	0.169941
0.52	0.170936
0.54	0.169885
0.56	0.171663
0.58	0.173598
0.6	0.172086
0.62	0.174544
0.64	0.172707
0.66	0.174617
0.68	0.175565
0.7	0.173884
0.72	0.174849
0.74	0.176015
0.76	0.174856
0.78	0.177011
0.8	0.179502
0.82	0.179042
0.84	0.179003
0.86	0.179386
0.88	0.177875
0.9	0.178742
0.92	0.177452
0.94	0.178038
0.96	0.177291
0.98	0.177641
1	0.178821
1.02	0.18064
1.04	0.182414
1.06	0.184362
1.08	0.184451
1.1	0.185695
1.12	0.185304
1.14	0.184998
1.16	0.186697
1.18	0.187776
1.2	0.188293
1.22	0.187859
1.24	0.18687
1.26	0.186245
1.28	0.187187
1.3	0.190109
1.32	0.190403
1.34	0.19124
1.36	0.191409
1.38	0.191658
1.4	0.191845
1.42	0.192009
1.44	0.192753
1.46	0.193174
1.48	0.195053
1.5	0.195476
1.52	0.195565
1.54	0.195486
1.56	0.196711
1.58	0.198933
1.6	0.19844
1.62	0.198653
1.64	0.19968
1.66	0.200537
1.68	0.200497
1.7	0.200269
1.72	0.200785
1.74	0.202637
1.76	0.203599
1.78	0.203689
1.8	0.205882
1.82	0.206587
1.84	0.205552
1.86	0.206832
1.88	0.207245
1.9	0.206676
1.92	0.208462
1.94	0.208193
1.96	0.209728
1.98	0.210666
2	0.211561


==> data/1_320_POINT_PLANE_rmse.txt <==
-1	0.265512
-0.98	0.262209
-0.96	0.259114
-0.94	0.255418
-0.92	0.252057
-0.9	0.248923
-0.88	0.245399
-0.86	0.242132
-0.84	0.238706
-0.82	0.235007
-0.8	0.231578
-0.78	0.22787
-0.76	0.224721
-0.74	0.221038
-0.72	0.218232
-0.7	0.214751
-0.68	0.211657
-0.66	0.208534
-0.64	0.205397
-0.62	0.202439
-0.6	0.198882
-0.58	0.195615
-0.56	0.193058
-0.54	0.190043
-0.52	0.186906
-0.5	0.18406
-0.48	0.181018
-0.46	0.178164
-0.44	0.176117
-0.42	0.173468
-0.4	0.170936
-0.38	0.168342
-0.36	0.165424
-0.34	0.162612
-0.32	0.159648
-0.3	0.156826
-0.28	0.154111
-0.26	0.150782
-0.24	0.148177
-0.22	0.145923
-0.2	0.142851
-0.18	0.139912
-0.16	0.136703
-0.14	0.134371
-0.12	0.131887
-0.1	0.129154
-0.08	0.126688
-0.06	0.124486
-0.04	0.122231
-0.02	0.120084
0	0.118021
0.02	0.116397
0.04	0.115117
0.06	0.113374
0.08	0.111512
0.1	0.109864
0.12	0.108159
0.14	0.106047
0.16	0.105051
0.18	0.103318
0.2	0.101466
0.22	0.0996706
0.24	0.0978474
0.26	0.0967653
0.28	0.0956559
0.3	0.094404
0.32	0.0934562
0.34	0.0923955
0.36	0.0914957
0.38	0.0907723
0.4	0.0898151
0.42	0.0897932
0.44	0.0888362
0.46	0.08757
0.48	0.0867754
0.5	0.0859468
0.52	0.085467
0.54	0.0847023
0.56	0.0842852
0.58	0.083432
0.6	0.0835679
0.62	0.0831908
0.64	0.0827379
0.66	0.0819391
0.68	0.0818663
0.7	0.0809889
0.72	0.0799402
0.74	0.0791178
0.76	0.0781543
0.78	0.0772004
0.8	0.0764506
0.82	0.0762466
0.84	0.0757012
0.86	0.0752225
0.88	0.074496
0.9	0.0732568
0.92	0.0726136
0.94	0.0712931
0.96	0.0710141
0.98	0.0703833
1	0.0703395
1.02	0.0712488
1.04	0.0724365
1.06	0.0735381
1.08	0.0737735
1.1	0.0755465
1.12	0.0767852
1.14	0.0789937
1.16	0.0806504
1.18	0.0816311
1.2	0.0832082
1.22	0.0848234
1.24	0.0862094
1.26	0.0870506
1.28	0.0882886
1.3	0.0902187
1.32	0.0904123
1.34	0.0910093
1.36	0.091917
1.38	0.0927119
1.4	0.0937324
1.42	0.0947917
1.44	0.0954524
1.46	0.0962265
1.48	0.097892
1.5	0.0993684
1.52	0.101568
1.54	0.103656
1.56	0.104886
1.58	0.106657
1.6	0.107956
1.62	0.109289
1.64	0.110858
1.66	0.112113
1.68	0.112053
1.7	0.113127
1.72	0.114131
1.74	0.113556
1.76	0.114887
1.78	0.116883
1.8	0.117122
1.82	0.11943
1.84	0.121895
1.86	0.122685
1.88	0.124705
1.9	0.128409
1.92	0.129957
1.94	0.129446
1.96	0.130345
1.98	0.133842
2	0.134006


==> data/1_320_POINT_POINT_offlineOverlap_6.txt <==
-1	1.30065
-0.999	1.29992
-0.998	1.29918
-0.997	1.29845
-0.996	1.29771
-0.995	1.29698
-0.994	1.29624
-0.993	1.29551
-0.992	1.29478
-0.991	1.29404
-0.99	1.29331
-0.989	1.29257
-0.988	1.29184
-0.987	1.29111
-0.986	1.29037
-0.985	1.28964
-0.984	1.28891
-0.983	1.28817
-0.982	1.28744
-0.981	1.28671
-0.98	1.28597
-0.979	1.28524
-0.978	1.28451
-0.977	1.28377
-0.976	1.28304
-0.975	1.28231
-0.974	1.28158
-0.973	1.28084
-0.972	1.28011
-0.971	1.27938
-0.97	1.27865
-0.969	1.27792
-0.968	1.27719
-0.967	1.27646
-0.966	1.27573
-0.965	1.275
-0.964	1.27427
-0.963	1.27354
-0.962	1.27281
-0.961	1.27208
-0.96	1.27136
-0.959	1.27063
-0.958	1.2699
-0.957	1.26917
-0.956	1.26845
-0.955	1.26772
-0.954	1.26699
-0.953	1.26627
-0.952	1.26554
-0.951	1.26482
-0.95	1.26409
-0.949	1.26337
-0.948	1.26264
-0.947	1.26192
-0.946	1.26119
-0.945	1.26047
-0.944	1.25975
-0.943	1.25902
-0.942	1.2583
-0.941	1.25758
-0.94	1.25685
-0.939	1.25613
-0.938	1.25541
-0.937	1.25468
-0.936	1.25396
-0.935	1.25324
-0.934	1.25251
-0.933	1.25179
-0.932	1.25107
-0.931	1.25034
-0.93	1.24962
-0.929	1.2489
-0.928	1.24817
-0.927	1.24745
-0.926	1.24672
-0.925	1.246
-0.924	1.24527
-0.923	1.24455
-0.922	1.24382
-0.921	1.24309
-0.92	1.24237
-0.919	1.24164
-0.918	1.24092
-0.917	1.24019
-0.916	1.23946
-0.915	1.23873
-0.914	1.23801
-0.913	1.23728
-0.912	1.23655
-0.911	1.23582
-0.91	1.2351
-0.909	1.23437
-0.908	1.23364
-0.907	1.23291
-0.906	1.23218
-0.905	1.23145
-0.904	1.23072
-0.903	1.23
-0.902	1.22927
-0.901	1.22854
-0.9	1.22781
-0.899	1.22708
-0.898	1.22635
-0.897	1.22562
-0.896	1.22489
-0.895	1.22416
-0.894	1.22343
-0.893	1.2227
-0.892	1.22197
-0.891	1.22124
-0.89	1.22051
-0.889	1.21978
-0.888	1.21905
-0.887	1.21832
-0.886	1.21759
-0.885	1.21685
-0.884	1.21612
-0.883	1.21539
-0.882	1.21466
-0.881	1.21393
-0.88	1.2132
-0.879	1.21247
-0.878	1.21173
-0.877	1.211
-0.876	1.21027
-0.875	1.20953
-0.874	1.2088
-0.873	1.20807
-0.872	1.20733
-0.871	1.20659
-0.87	1.20586
-0.869	1.20512
-0.868	1.20438
-0.867	1.20364
-0.866	1.2029
-0.865	1.20216
-0.864	1.20142
-0.863	1.20068
-0.862	1.19994
-0.861	1.1992
-0.86	1.19845
-0.859	1.19771
-0.858	1.19697
-0.857	1.19623
-0.856	1.19549
-0.855	1.19475
-0.854	1.194
-0.853	1.19326
-0.852	1.19251
-0.851	1.19177
-0.85	1.19103
-0.849	1.19028
-0.848	1.18953
-0.847	1.18879
-0.846	1.18804
-0.845	1.18729
-0.844	1.18655
-0.843	1.1858
-0.842	1.18505
-0.841	1.1843
-0.84	1.18356
-0.839	1.18281
-0.838	1.18206
-0.837	1.18131
-0.836	1.18056
-0.835	1.17982
-0.834	1.17907
-0.833	1.17832
-0.832	1.17757
-0.831	1.17683
-0.83	1.17608
-0.829	1.17533
-0.828	1.17458
-0.827	1.17384
-0.826	1.17309
-0.825	1.17235
-0.824	1.1716
-0.823	1.17085
-0.822	1.17011
-0.821	1.16936
-0.82	1.16862
-0.819	1.16787
-0.818	1.16713
-0.817	1.16638
-0.816	1.16564
-0.815	1.16489
-0.814	1.16415
-0.813	1.16341
-0.812	1.16266
-0.811	1.16192
-0.81	1.16118
-0.809	1.16043
-0.808	1.15969
-0.807	1.15894
-0.806	1.1582
-0.805	1.15746
-0.804	1.15671
-0.803	1.15597
-0.802	1.15523
-0.801	1.15448
-0.8	1.15374
-0.799	1.153
-0.798	1.15225
-0.797	1.15151
-0.796	1.15076
-0.795	1.15002
-0.794	1.14928
-0.793	1.14853
-0.792	1.14779
-0.791	1.14704
-0.79	1.1463
-0.789	1.14556
-0.788	1.14481
-0.787	1.14407
-0.786	1.14332
-0.785	1.14258
-0.784	1.14184
-0.783	1.14109
-0.782	1.14035
-0.781	1.13961
-0.78	1.13887
-0.779	1.13813
-0.778	1.13739
-0.777	1.13665
-0.776	1.13591
-0.775	1.13517
-0.774	1.13443
-0.773	1.13369
-0.772	1.13295
-0.771	1.13221
-0.77	1.13147
-0.769	1.13073
-0.768	1.13
-0.767	1.12926
-0.766	1.12852
-0.765	1.12778
-0.764	1.12705
-0.763	1.12631
-0.762	1.12557
-0.761	1.12484
-0.76	1.1241
-0.759	1.12337
-0.758	1.12263
-0.757	1.1219
-0.756	1.12116
-0.755	1.12043
-0.754	1.11969
-0.753	1.11895
-0.752	1.11822
-0.751	1.11748
-0.75	1.11674
-0.749	1.116
-0.748	1.11527
-0.747	1.11453
-0.746	1.11379
-0.745	1.11305
-0.744	1.11231
-0.743	1.11156
-0.742	1.11082
-0.741	1.11008
-0.74	1.10934
-0.739	1.1086
-0.738	1.10785
-0.737	1.10711
-0.736	1.10636
-0.735	1.10562
-0.734	1.10487
-0.733	1.10413
-0.732	1.10338
-0.731	1.10263
-0.73	1.10189
-0.729	1.10114
-0.728	1.10039
-0.727	1.09964
-0.726	1.09889
-0.725	1.09815
-0.724	1.0974
-0.723	1.09665
-0.722	1.0959
-0.721	1.09515
-0.72	1.0944
-0.719	1.09366
-0.718	1.09291
-0.717	1.09217
-0.716	1.09142
-0.715	1.09068
-0.714	1.08993
-0.713	1.08919
-0.712	1.08844
-0.711	1.0877
-0.71	1.08695
-0.709	1.08621
-0.708	1.08546
-0.707	1.08472
-0.706	1.08397
-0.705	1.08323
-0.704	1.08248
-0.703	1.08174
-0.702	1.08099
-0.701	1.08025
-0.7	1.0795
-0.699	1.07876
-0.698	1.07801
-0.697	1.07727
-0.696	1.07653
-0.695	1.07578
-0.694	1.07504
-0.693	1.07429
-0.692	1.07355
-0.691	1.0728
-0.69	1.07206
-0.689	1.07131
-0.688	1.07057
-0.687	1.06982
-0.686	1.06908
-0.685	1.06833
-0.684	1.06759
-0.683	1.06684
-0.682	1.0661
-0.681	1.06535
-0.68	1.06461
-0.679	1.06386
-0.678	1.06312
-0.677	1.06238
-0.676	1.06163
-0.675	1.06089
-0.674	1.06015
-0.673	1.0594
-0.672	1.05865
-0.671	1.05791
-0.67	1.05716
-0.669	1.05641
-0.668	1.05566
-0.667	1.05491
-0.666	1.05416
-0.665	1.05342
-0.664	1.05267
-0.663	1.05192
-0.662	1.05117
-0.661	1.05043
-0.66	1.04968
-0.659	1.04893
-0.658	1.04818
-0.657	1.04743
-0.656	1.04668
-0.655	1.04593
-0.654	1.04519
-0.653	1.04444
-0.652	1.04369
-0.651	1.04294
-0.65	1.0422
-0.649	1.04145
-0.648	1.04071
-0.647	1.03996
-0.646	1.03921
-0.645	1.03847
-0.644	1.03773
-0.643	1.03698
-0.642	1.03624
-0.641	1.0355
-0.64	1.03475
-0.639	1.03401
-0.638	1.03327
-0.637	1.03252
-0.636	1.03178
-0.635	1.03103
-0.634	1.03029
-0.633	1.02955
-0.632	1.0288
-0.631	1.02806
-0.63	1.02732
-0.629	1.02657
-0.628	1.02583
-0.627	1.02509
-0.626	1.02434
-0.625	1.0236
-0.624	1.02285
-0.623	1.02211
-0.622	1.02137
-0.621	1.02062
-0.62	1.01988
-0.619	1.01913
-0.618	1.01839
-0.617	1.01764
-0.616	1.0169
-0.615	1.01616
-0.614	1.01541
-0.613	1.01467
-0.612	1.01392
-0.611	1.01318
-0.61	1.01243
-0.609	1.01169
-0.608	1.01094
-0.607	1.01019
-0.606	1.00945
-0.605	1.0087
-0.604	1.00796
-0.603	1.00721
-0.602	1.00647
-0.601	1.00572
-0.6	1.00498
-0.599	1.00423
-0.598	1.00348
-0.597	1.00274
-0.596	1.00199
-0.595	1.00125
-0.594	1.00051
-0.593	0.999761
-0.592	0.999017
-0.591	0.998273
-0.59	0.997529
-0.589	0.996787
-0.588	0.996044
-0.587	0.995303
-0.586	0.994561
-0.585	0.993819
-0.584	0.993077
-0.583	0.992335
-0.582	0.991593
-0.581	0.990851
-0.58	0.990109
-0.579	0.989367
-0.578	0.988624
-0.577	0.987882
-0.576	0.987138
-0.575	0.986396
-0.574	0.985653
-0.573	0.984908
-0.572	0.984163
-0.571	0.983418
-0.57	0.982673
-0.569	0.981928
-0.568	0.981182
-0.567	0.980436
-0.566	0.979691
-0.565	0.978946
-0.564	0.9782
-0.563	0.977455
-0.562	0.976711
-0.561	0.975966
-0.56	0.975222
-0.559	0.974478
-0.558	0.973734
-0.557	0.97299
-0.556	0.972246
-0.555	0.971502
-0.554	0.970758
-0.553	0.970013
-0.552	0.969268
-0.551	0.968523
-0.55	0.967779
-0.549	0.967034
-0.548	0.966288
-0.547	0.965542
-0.546	0.964795
-0.545	0.964049
-0.544	0.963302
-0.543	0.962554
-0.542	0.961806
-0.541	0.961058
-0.54	0.960308
-0.539	0.959559
-0.538	0.95881
-0.537	0.95806
-0.536	0.95731
-0.535	0.95656
-0.534	0.955809
-0.533	0.955058
-0.532	0.954307
-0.531	0.953556
-0.53	0.952804
-0.529	0.952052
-0.528	0.9513
-0.527	0.950549
-0.526	0.949797
-0.525	0.949045
-0.524	0.948291
-0.523	0.947537
-0.522	0.946782
-0.521	0.946027
-0.52	0.945272
-0.519	0.944516
-0.518	0.94376
-0.517	0.943005
-0.516	0.94225
-0.515	0.941495
-0.514	0.940741
-0.513	0.939986
-0.512	0.939232
-0.511	0.938478
-0.51	0.937724
-0.509	0.936971
-0.508	0.936218
-0.507	0.935466
-0.506	0.934714
-0.505	0.933962
-0.504	0.933211
-0.503	0.93246
-0.502	0.931708
-0.501	0.930958
-0.5	0.930207
-0.499	0.929457
-0.498	0.928707
-0.497	0.927958
-0.496	0.92721
-0.495	0.926462
-0.494	0.925715
-0.493	0.924969
-0.492	0.924224
-0.491	0.92348
-0.49	0.922736
-0.489	0.921992
-0.488	0.921249
-0.487	0.920507
-0.486	0.919764
-0.485	0.91902
-0.484	0.918278
-0.483	0.917535
-0.482	0.916792
-0.481	0.916048
-0.48	0.915305
-0.479	0.914562
-0.478	0.913821
-0.477	0.913079
-0.476	0.912338
-0.475	0.911596
-0.474	0.910855
-0.473	0.910115
-0.472	0.909374
-0.471	0.908633
-0.47	0.907891
-0.469	0.90715
-0.468	0.906408
-0.467	0.905666
-0.466	0.904924
-0.465	0.904181
-0.464	0.903439
-0.463	0.902696
-0.462	0.901953
-0.461	0.901211
-0.46	0.900469
-0.459	0.899727
-0.458	0.898984
-0.457	0.898241
-0.456	0.897499
-0.455	0.896757
-0.454	0.896014
-0.453	0.895271
-0.452	0.894528
-0.451	0.893785
-0.45	0.893041
-0.449	0.892298
-0.448	0.891555
-0.447	0.890812
-0.446	0.89007
-0.445	0.889329
-0.444	0.888588
-0.443	0.887847
-0.442	0.887106
-0.441	0.886366
-0.44	0.885626
-0.439	0.884887
-0.438	0.884148
-0.437	0.883409
-0.436	0.882671
-0.435	0.881934
-0.434	0.881198
-0.433	0.880462
-0.432	0.879727
-0.431	0.878993
-0.43	0.878259
-0.429	0.877526
-0.428	0.876793
-0.427	0.876061
-0.426	0.875329
-0.425	0.874597
-0.424	0.873866
-0.423	0.873135
-0.422	0.872404
-0.421	0.871672
-0.42	0.870941
-0.419	0.870211
-0.418	0.869482
-0.417	0.868754
-0.416	0.868026
-0.415	0.867299
-0.414	0.866571
-0.413	0.865844
-0.412	0.865118
-0.411	0.864391
-0.41	0.863664
-0.409	0.862938
-0.408	0.862211
-0.407	0.861484
-0.406	0.860758
-0.405	0.860031
-0.404	0.859304
-0.403	0.858577
-0.402	0.857851
-0.401	0.857125
-0.4	0.856398
-0.399	0.855671
-0.398	0.854943
-0.397	0.854216
-0.396	0.853489
-0.395	0.852762
-0.394	0.852036
-0.393	0.85131
-0.392	0.850584
-0.391	0.849859
-0.39	0.849134
-0.389	0.848408
-0.388	0.847682
-0.387	0.846957
-0.386	0.846233
-0.385	0.845509
-0.384	0.844786
-0.383	0.844063
-0.382	0.84334
-0.381	0.842617
-0.38	0.841896
-0.379	0.841174
-0.378	0.840452
-0.377	0.83973
-0.376	0.839008
-0.375	0.838286
-0.374	0.837564
-0.373	0.836842
-0.372	0.836121
-0.371	0.835398
-0.37	0.834676
-0.369	0.833953
-0.368	0.833229
-0.367	0.832504
-0.366	0.831778
-0.365	0.831049
-0.364	0.83032
-0.363	0.82959
-0.362	0.82886
-0.361	0.828129
-0.36	0.827398
-0.359	0.826666
-0.358	0.825935
-0.357	0.825204
-0.356	0.824474
-0.355	0.823743
-0.354	0.823012
-0.353	0.822281
-0.352	0.821549
-0.351	0.820818
-0.35	0.820086
-0.349	0.819353
-0.348	0.81862
-0.347	0.817887
-0.346	0.817153
-0.345	0.816419
-0.344	0.815684
-0.343	0.81495
-0.342	0.814216
-0.341	0.813482
-0.34	0.812749
-0.339	0.812016
-0.338	0.811283
-0.337	0.810551
-0.336	0.809819
-0.335	0.809088
-0.334	0.808357
-0.333	0.807627
-0.332	0.806896
-0.331	0.806164
-0.33	0.805432
-0.329	0.804699
-0.328	0.803965
-0.327	0.803229
-0.326	0.802492
-0.325	0.801755
-0.324	0.801019
-0.323	0.800283
-0.322	0.799547
-0.321	0.798811
-0.32	0.798078
-0.319	0.797345
-0.318	0.796613
-0.317	0.795882
-0.316	0.795152
-0.315	0.794423
-0.314	0.793695
-0.313	0.792968
-0.312	0.792242
-0.311	0.791517
-0.31	0.790794
-0.309	0.79007
-0.308	0.789346
-0.307	0.788622
-0.306	0.787899
-0.305	0.787176
-0.304	0.786453
-0.303	0.78573
-0.302	0.785009
-0.301	0.784288
-0.3	0.783567
-0.299	0.782848
-0.298	0.782128
-0.297	0.781409
-0.296	0.780689
-0.295	0.77997
-0.294	0.77925
-0.293	0.778531
-0.292	0.777812
-0.291	0.777092
-0.29	0.776373
-0.289	0.775652
-0.288	0.774932
-0.287	0.774212
-0.286	0.773492
-0.285	0.772771
-0.284	0.772051
-0.283	0.77133
-0.282	0.77061
-0.281	0.769888
-0.28	0.769167
-0.279	0.768445
-0.278	0.767723
-0.277	0.767001
-0.276	0.766279
-0.275	0.765558
-0.274	0.764836
-0.273	0.764115
-0.272	0.763393
-0.271	0.762671
-0.27	0.761949
-0.269	0.761226
-0.268	0.760503
-0.267	0.759779
-0.266	0.759054
-0.265	0.758329
-0.264	0.757603
-0.263	0.756877
-0.262	0.75615
-0.261	0.755423
-0.26	0.754695
-0.259	0.753967
-0.258	0.753239
-0.257	0.75251
-0.256	0.751781
-0.255	0.751051
-0.254	0.750321
-0.253	0.749591
-0.252	0.748861
-0.251	0.748131
-0.25	0.747402
-0.249	0.746672
-0.248	0.745943
-0.247	0.745213
-0.246	0.744484
-0.245	0.743755
-0.244	0.743026
-0.243	0.742297
-0.242	0.741568
-0.241	0.74084
-0.24	0.740113
-0.239	0.739386
-0.238	0.73866
-0.237	0.737934
-0.236	0.73721
-0.235	0.736487
-0.234	0.735766
-0.233	0.735045
-0.232	0.734325
-0.231	0.733605
-0.23	0.732885
-0.229	0.732167
-0.228	0.731448
-0.227	0.730729
-0.226	0.73001
-0.225	0.729292
-0.224	0.728573
-0.223	0.727854
-0.222	0.727135
-0.221	0.726415
-0.22	0.725695
-0.219	0.724975
-0.218	0.724255
-0.217	0.723534
-0.216	0.722813
-0.215	0.722093
-0.214	0.721373
-0.213	0.720653
-0.212	0.719933
-0.211	0.719213
-0.21	0.718492
-0.209	0.717771
-0.208	0.71705
-0.207	0.716328
-0.206	0.715607
-0.205	0.714886
-0.204	0.714165
-0.203	0.713444
-0.202	0.712724
-0.201	0.712004
-0.2	0.711285
-0.199	0.710566
-0.198	0.709847
-0.197	0.70913
-0.196	0.708413
-0.195	0.707697
-0.194	0.706982
-0.193	0.706268
-0.192	0.705553
-0.191	0.70484
-0.19	0.704127
-0.189	0.703415
-0.188	0.702704
-0.187	0.701991
-0.186	0.701279
-0.185	0.700565
-0.184	0.699851
-0.183	0.699137
-0.182	0.698423
-0.181	0.697707
-0.18	0.69699
-0.179	0.696273
-0.178	0.695555
-0.177	0.694838
-0.176	0.694121
-0.175	0.693405
-0.174	0.692689
-0.173	0.691974
-0.172	0.691259
-0.171	0.690544
-0.17	0.68983
-0.169	0.689116
-0.168	0.688403
-0.167	0.68769
-0.166	0.686978
-0.165	0.686267
-0.164	0.685558
-0.163	0.68485
-0.162	0.684143
-0.161	0.683438
-0.16	0.682735
-0.159	0.682034
-0.158	0.681334
-0.157	0.680635
-0.156	0.679937
-0.155	0.67924
-0.154	0.678544
-0.153	0.677849
-0.152	0.677153
-0.151	0.676458
-0.15	0.675764
-0.149	0.67507
-0.148	0.674375
-0.147	0.67368
-0.146	0.672985
-0.145	0.672289
-0.144	0.671592
-0.143	0.670893
-0.142	0.670192
-0.141	0.669491
-0.14	0.668788
-0.139	0.668084
-0.138	0.667378
-0.137	0.666671
-0.136	0.665961
-0.135	0.665249
-0.134	0.664536
-0.133	0.663821
-0.132	0.663103
-0.131	0.662383
-0.13	0.66166
-0.129	0.660936
-0.128	0.660211
-0.127	0.659484
-0.126	0.658757
-0.125	0.658028
-0.124	0.657299
-0.123	0.656569
-0.122	0.655838
-0.121	0.655107
-0.12	0.654376
-0.119	0.653644
-0.118	0.652911
-0.117	0.652179
-0.116	0.651446
-0.115	0.650713
-0.114	0.64998
-0.113	0.649247
-0.112	0.648514
-0.111	0.647781
-0.11	0.647049
-0.109	0.646318
-0.108	0.645587
-0.107	0.644857
-0.106	0.644128
-0.105	0.6434
-0.104	0.642671
-0.103	0.641942
-0.102	0.641214
-0.101	0.640486
-0.1	0.639759
-0.099	0.639032
-0.098	0.638305
-0.097	0.637578
-0.096	0.636852
-0.095	0.636126
-0.094	0.6354
-0.093	0.634673
-0.092	0.633946
-0.091	0.633219
-0.09	0.632492
-0.089	0.631764
-0.088	0.631035
-0.087	0.630306
-0.086	0.629577
-0.085	0.628849
-0.084	0.628121
-0.083	0.627394
-0.082	0.626669
-0.081	0.625946
-0.08	0.625225
-0.079	0.624505
-0.078	0.623787
-0.077	0.62307
-0.076	0.622354
-0.075	0.62164
-0.074	0.620928
-0.073	0.620216
-0.072	0.619506
-0.071	0.618797
-0.07	0.61809
-0.069	0.617384
-0.068	0.61668
-0.067	0.615979
-0.066	0.61528
-0.065	0.614582
-0.064	0.613887
-0.063	0.613193
-0.062	0.6125
-0.061	0.611808
-0.06	0.611117
-0.059	0.610428
-0.058	0.609741
-0.057	0.609056
-0.056	0.608373
-0.055	0.607692
-0.054	0.607014
-0.053	0.606337
-0.052	0.605663
-0.051	0.604991
-0.05	0.604322
-0.049	0.603655
-0.048	0.602991
-0.047	0.602329
-0.046	0.60167
-0.045	0.601013
-0.044	0.60036
-0.043	0.599708
-0.042	0.59906
-0.041	0.598413
-0.04	0.597769
-0.039	0.597127
-0.038	0.596487
-0.037	0.595849
-0.036	0.595213
-0.035	0.594578
-0.034	0.593946
-0.033	0.593316
-0.032	0.592687
-0.031	0.592062
-0.03	0.59144
-0.029	0.59082
-0.028	0.590204
-0.027	0.589589
-0.026	0.588979
-0.025	0.588372
-0.024	0.587767
-0.023	0.587165
-0.022	0.586565
-0.021	0.585968
-0.02	0.585373
-0.019	0.584781
-0.018	0.584192
-0.017	0.583606
-0.016	0.583022
-0.015	0.582441
-0.014	0.581863
-0.013	0.581288
-0.012	0.580715
-0.011	0.580146
-0.01	0.579578
-0.009	0.579012
-0.008	0.578449
-0.007	0.577889
-0.006	0.577331
-0.005	0.576774
-0.004	0.576219
-0.003	0.575667
-0.002	0.575116
-0.001	0.574567
0	0.57402
0.001	0.573474
0.002	0.57293
0.003	0.572387
0.004	0.571847
0.005	0.571309
0.006	0.570771
0.007	0.570235
0.008	0.569701
0.009	0.569168
0.01	0.568638
0.011	0.56811
0.012	0.567583
0.013	0.567059
0.014	0.566536
0.015	0.566016
0.016	0.565498
0.017	0.564981
0.018	0.564465
0.019	0.563951
0.02	0.563439
0.021	0.562927
0.022	0.562418
0.023	0.56191
0.024	0.561405
0.025	0.560902
0.026	0.560401
0.027	0.559901
0.028	0.559403
0.029	0.558907
0.03	0.558412
0.031	0.557919
0.032	0.557429
0.033	0.556941
0.034	0.556456
0.035	0.555973
0.036	0.555492
0.037	0.555013
0.038	0.554537
0.039	0.554062
0.04	0.553589
0.041	0.553118
0.042	0.552649
0.043	0.552182
0.044	0.551716
0.045	0.551251
0.046	0.550789
0.047	0.550328
0.048	0.54987
0.049	0.549412
0.05	0.548956
0.051	0.548501
0.052	0.548048
0.053	0.547596
0.054	0.547144
0.055	0.546694
0.056	0.546244
0.057	0.545796
0.058	0.545349
0.059	0.544902
0.06	0.544457
0.061	0.544012
0.062	0.543567
0.063	0.543122
0.064	0.542677
0.065	0.542232
0.066	0.541788
0.067	0.541344
0.068	0.540901
0.069	0.540459
0.07	0.540019
0.071	0.539579
0.072	0.539139
0.073	0.538699
0.074	0.538259
0.075	0.537819
0.076	0.537379
0.077	0.536939
0.078	0.536497
0.079	0.536057
0.08	0.535616
0.081	0.535176
0.082	0.534736
0.083	0.534296
0.084	0.533857
0.085	0.533419
0.086	0.532981
0.087	0.532544
0.088	0.532108
0.089	0.531671
0.09	0.531235
0.091	0.530797
0.092	0.53036
0.093	0.529924
0.094	0.529489
0.095	0.529055
0.096	0.528623
0.097	0.528193
0.098	0.527764
0.099	0.527335
0.1	0.526906
0.101	0.526476
0.102	0.526046
0.103	0.525614
0.104	0.52518
0.105	0.524744
0.106	0.524305
0.107	0.523866
0.108	0.523424
0.109	0.522979
0.11	0.522532
0.111	0.522084
0.112	0.521633
0.113	0.521181
0.114	0.520726
0.115	0.52027
0.116	0.519813
0.117	0.519356
0.118	0.518898
0.119	0.51844
0.12	0.517982
0.121	0.517523
0.122	0.517065
0.123	0.516607
0.124	0.516151
0.125	0.515696
0.126	0.515242
0.127	0.514789
0.128	0.514337
0.129	0.513885
0.13	0.513435
0.131	0.512985
0.132	0.512536
0.133	0.512089
0.134	0.511641
0.135	0.511195
0.136	0.510749
0.137	0.510305
0.138	0.509862
0.139	0.50942
0.14	0.50898
0.141	0.508541
0.142	0.508104
0.143	0.507669
0.144	0.507236
0.145	0.506806
0.146	0.506377
0.147	0.50595
0.148	0.505525
0.149	0.505102
0.15	0.504681
0.151	0.504258
0.152	0.503836
0.153	0.503413
0.154	0.50299
0.155	0.502565
0.156	0.50214
0.157	0.501714
0.158	0.501286
0.159	0.500858
0.16	0.500429
0.161	0.499998
0.162	0.499565
0.163	0.499131
0.164	0.498696
0.165	0.498259
0.166	0.49782
0.167	0.497379
0.168	0.496937
0.169	0.496495
0.17	0.496053
0.171	0.495611
0.172	0.495167
0.173	0.494723
0.174	0.494277
0.175	0.493832
0.176	0.493388
0.177	0.492946
0.178	0.492504
0.179	0.492063
0.18	0.491623
0.181	0.491184
0.182	0.490744
0.183	0.490304
0.184	0.489863
0.185	0.489421
0.186	0.488979
0.187	0.488536
0.188	0.488093
0.189	0.48765
0.19	0.487206
0.191	0.486763
0.192	0.48632
0.193	0.485877
0.194	0.485435
0.195	0.484993
0.196	0.484553
0.197	0.484111
0.198	0.48367
0.199	0.48323
0.2	0.482791
0.201	0.482353
0.202	0.481916
0.203	0.481479
0.204	0.481042
0.205	0.480606
0.206	0.480172
0.207	0.47974
0.208	0.479307
0.209	0.478875
0.21	0.478444
0.211	0.478013
0.212	0.477584
0.213	0.477156
0.214	0.476728
0.215	0.476301
0.216	0.475876
0.217	0.475451
0.218	0.475028
0.219	0.474606
0.22	0.474186
0.221	0.473769
0.222	0.473353
0.223	0.472939
0.224	0.472526
0.225	0.472114
0.226	0.471705
0.227	0.471297
0.228	0.470891
0.229	0.470484
0.23	0.470078
0.231	0.469672
0.232	0.469266
0.233	0.468859
0.234	0.46845
0.235	0.468038
0.236	0.467624
0.237	0.467207
0.238	0.466789
0.239	0.466367
0.24	0.465944
0.241	0.465521
0.242	0.465096
0.243	0.464671
0.244	0.464246
0.245	0.463821
0.246	0.463397
0.247	0.462974
0.248	0.462552
0.249	0.462131
0.25	0.461712
0.251	0.461293
0.252	0.460876
0.253	0.46046
0.254	0.460046
0.255	0.459634
0.256	0.459221
0.257	0.458811
0.258	0.458401
0.259	0.457992
0.26	0.457584
0.261	0.457178
0.262	0.456774
0.263	0.45637
0.264	0.455968
0.265	0.455568
0.266	0.455169
0.267	0.454771
0.268	0.454374
0.269	0.453978
0.27	0.453582
0.271	0.453186
0.272	0.452791
0.273	0.452397
0.274	0.452003
0.275	0.45161
0.276	0.451216
0.277	0.450823
0.278	0.450429
0.279	0.450037
0.28	0.449644
0.281	0.449251
0.282	0.448858
0.283	0.448465
0.284	0.448072
0.285	0.44768
0.286	0.447289
0.287	0.446899
0.288	0.446509
0.289	0.44612
0.29	0.445732
0.291	0.445344
0.292	0.444955
0.293	0.444566
0.294	0.444177
0.295	0.443788
0.296	0.443399
0.297	0.443009
0.298	0.44262
0.299	0.442232
0.3	0.441845
0.301	0.441457
0.302	0.44107
0.303	0.440682
0.304	0.440296
0.305	0.43991
0.306	0.439524
0.307	0.439138
0.308	0.438754
0.309	0.438372
0.31	0.437991
0.311	0.437611
0.312	0.437234
0.313	0.436859
0.314	0.436487
0.315	0.436117
0.316	0.435749
0.317	0.435384
0.318	0.435022
0.319	0.434662
0.32	0.434304
0.321	0.433948
0.322	0.433594
0.323	0.433243
0.324	0.432894
0.325	0.432547
0.326	0.432202
0.327	0.431859
0.328	0.431519
0.329	0.43118
0.33	0.430844
0.331	0.43051
0.332	0.430179
0.333	0.429849
0.334	0.429521
0.335	0.429194
0.336	0.428869
0.337	0.428545
0.338	0.428223
0.339	0.427902
0.34	0.427582
0.341	0.427262
0.342	0.426944
0.343	0.426628
0.344	0.426313
0.345	0.425998
0.346	0.425683
0.347	0.425371
0.348	0.42506
0.349	0.42475
0.35	0.424441
0.351	0.424133
0.352	0.423825
0.353	0.42352
0.354	0.423215
0.355	0.422912
0.356	0.422611
0.357	0.422311
0.358	0.422012
0.359	0.421715
0.36	0.421419
0.361	0.421124
0.362	0.420829
0.363	0.420536
0.364	0.420244
0.365	0.419955
0.366	0.419668
0.367	0.419382
0.368	0.419098
0.369	0.418817
0.37	0.418538
0.371	0.418261
0.372	0.417987
0.373	0.417715
0.374	0.417445
0.375	0.417179
0.376	0.416914
0.377	0.416653
0.378	0.416393
0.379	0.416136
0.38	0.41588
0.381	0.415626
0.382	0.415374
0.383	0.415123
0.384	0.414874
0.385	0.414626
0.386	0.41438
0.387	0.414134
0.388	0.413889
0.389	0.413645
0.39	0.413402
0.391	0.413159
0.392	0.412917
0.393	0.412676
0.394	0.412435
0.395	0.412194
0.396	0.411953
0.397	0.41171
0.398	0.411465
0.399	0.411217
0.4	0.410969
0.401	0.410721
0.402	0.410472
0.403	0.410221
0.404	0.409968
0.405	0.409714
0.406	0.40946
0.407	0.409206
0.408	0.408951
0.409	0.408695
0.41	0.40844
0.411	0.408185
0.412	0.407931
0.413	0.407676
0.414	0.407423
0.415	0.40717
0.416	0.406916
0.417	0.406663
0.418	0.40641
0.419	0.406158
0.42	0.405906
0.421	0.405655
0.422	0.405403
0.423	0.405151
0.424	0.4049
0.425	0.404648
0.426	0.404397
0.427	0.404147
0.428	0.403898
0.429	0.403649
0.43	0.403402
0.431	0.403155
0.432	0.40291
0.433	0.402668
0.434	0.402427
0.435	0.402188
0.436	0.40195
0.437	0.401712
0.438	0.401474
0.439	0.401233
0.44	0.40099
0.441	0.400747
0.442	0.400504
0.443	0.400259
0.444	0.400014
0.445	0.399769
0.446	0.399523
0.447	0.399278
0.448	0.399033
0.449	0.398787
0.45	0.398541
0.451	0.398293
0.452	0.398044
0.453	0.397793
0.454	0.397542
0.455	0.39729
0.456	0.397037
0.457	0.396782
0.458	0.396529
0.459	0.396274
0.46	0.396019
0.461	0.395765
0.462	0.395513
0.463	0.39526
0.464	0.395007
0.465	0.394754
0.466	0.394501
0.467	0.394247
0.468	0.393995
0.469	0.393744
0.47	0.393493
0.471	0.393241
0.472	0.392989
0.473	0.392738
0.474	0.392489
0.475	0.392238
0.476	0.391989
0.477	0.39174
0.478	0.391493
0.479	0.391248
0.48	0.391005
0.481	0.390763
0.482	0.390523
0.483	0.390283
0.484	0.390044
0.485	0.389807
0.486	0.389569
0.487	0.389334
0.488	0.389098
0.489	0.388862
0.49	0.388626
0.491	0.388393
0.492	0.388159
0.493	0.387927
0.494	0.387696
0.495	0.387468
0.496	0.38724
0.497	0.387015
0.498	0.386791
0.499	0.386569
0.5	0.386349
0.501	0.386132
0.502	0.385916
0.503	0.385703
0.504	0.385493
0.505	0.385284
0.506	0.385078
0.507	0.384872
0.508	0.384668
0.509	0.384466
0.51	0.384265
0.511	0.384066
0.512	0.383869
0.513	0.383674
0.514	0.38348
0.515	0.383287
0.516	0.383094
0.517	0.382903
0.518	0.382712
0.519	0.382521
0.52	0.38233
0.521	0.382138
0.522	0.381947
0.523	0.381754
0.524	0.381561
0.525	0.381368
0.526	0.381174
0.527	0.380981
0.528	0.380788
0.529	0.380594
0.53	0.380399
0.531	0.380204
0.532	0.38001
0.533	0.379815
0.534	0.37962
0.535	0.379425
0.536	0.379231
0.537	0.379039
0.538	0.378846
0.539	0.378656
0.54	0.378468
0.541	0.378282
0.542	0.378097
0.543	0.377914
0.544	0.377732
0.545	0.377553
0.546	0.377376
0.547	0.377201
0.548	0.377028
0.549	0.376855
0.55	0.376685
0.551	0.376516
0.552	0.37635
0.553	0.376186
0.554	0.376023
0.555	0.375863
0.556	0.375704
0.557	0.375547
0.558	0.37539
0.559	0.375234
0.56	0.375079
0.561	0.374922
0.562	0.374765
0.563	0.374607
0.564	0.374448
0.565	0.374288
0.566	0.374127
0.567	0.373966
0.568	0.373806
0.569	0.373645
0.57	0.373485
0.571	0.373324
0.572	0.373164
0.573	0.373003
0.574	0.372844
0.575	0.372686
0.576	0.37253
0.577	0.372372
0.578	0.372214
0.579	0.372055
0.58	0.371895
0.581	0.371734
0.582	0.371572
0.583	0.37141
0.584	0.37125
0.585	0.37109
0.586	0.370931
0.587	0.370772
0.588	0.370615
0.589	0.37046
0.59	0.370306
0.591	0.370153
0.592	0.37
0.593	0.369847
0.594	0.369694
0.595	0.369542
0.596	0.369388
0.597	0.369232
0.598	0.369074
0.599	0.368914
0.6	0.368752
0.601	0.368587
0.602	0.368419
0.603	0.36825
0.604	0.368077
0.605	0.367903
0.606	0.367729
0.607	0.367554
0.608	0.367378
0.609	0.367203
0.61	0.367027
0.611	0.366851
0.612	0.366675
0.613	0.366499
0.614	0.366323
0.615	0.366147
0.616	0.365971
0.617	0.365795
0.618	0.365619
0.619	0.365443
0.62	0.36527
0.621	0.365097
0.622	0.364925
0.623	0.364755
0.624	0.364586
0.625	0.364418
0.626	0.364251
0.627	0.364084
0.628	0.363916
0.629	0.363747
0.63	0.363578
0.631	0.363408
0.632	0.363237
0.633	0.363067
0.634	0.362896
0.635	0.362725
0.636	0.362555
0.637	0.362384
0.638	0.362213
0.639	0.362041
0.64	0.361868
0.641	0.361695
0.642	0.361521
0.643	0.361348
0.644	0.361174
0.645	0.361002
0.646	0.360829
0.647	0.360658
0.648	0.360489
0.649	0.360319
0.65	0.36015
0.651	0.359984
0.652	0.35982
0.653	0.359658
0.654	0.359498
0.655	0.359341
0.656	0.359187
0.657	0.359036
0.658	0.358888
0.659	0.358742
0.66	0.358598
0.661	0.358456
0.662	0.358316
0.663	0.358178
0.664	0.358042
0.665	0.357907
0.666	0.357772
0.667	0.357637
0.668	0.357502
0.669	0.357368
0.67	0.357234
0.671	0.357101
0.672	0.356969
0.673	0.356839
0.674	0.356708
0.675	0.356578
0.676	0.356449
0.677	0.356321
0.678	0.356194
0.679	0.356067
0.68	0.355941
0.681	0.355815
0.682	0.35569
0.683	0.355565
0.684	0.355441
0.685	0.355316
0.686	0.355191
0.687	0.355066
0.688	0.354939
0.689	0.35481
0.69	0.35468
0.691	0.354548
0.692	0.354415
0.693	0.354283
0.694	0.35415
0.695	0.354017
0.696	0.353883
0.697	0.353747
0.698	0.35361
0.699	0.353474
0.7	0.353338
0.701	0.3532
0.702	0.353062
0.703	0.352925
0.704	0.35279
0.705	0.352656
0.706	0.352522
0.707	0.352388
0.708	0.352253
0.709	0.352118
0.71	0.351985
0.711	0.351852
0.712	0.351719
0.713	0.351588
0.714	0.351456
0.715	0.351323
0.716	0.351188
0.717	0.351053
0.718	0.350917
0.719	0.350781
0.72	0.350644
0.721	0.350505
0.722	0.350366
0.723	0.350225
0.724	0.350081
0.725	0.349933
0.726	0.349785
0.727	0.349636
0.728	0.349485
0.729	0.34933
0.73	0.349174
0.731	0.349016
0.732	0.348858
0.733	0.348698
0.734	0.348535
0.735	0.348367
0.736	0.348195
0.737	0.348019
0.738	0.347844
0.739	0.347666
0.74	0.347485
0.741	0.347304
0.742	0.347121
0.743	0.346938
0.744	0.346752
0.745	0.346565
0.746	0.346377
0.747	0.346189
0.748	0.346
0.749	0.345813
0.75	0.345626
0.751	0.345438
0.752	0.34525
0.753	0.34506
0.754	0.34487
0.755	0.344681
0.756	0.344491
0.757	0.344302
0.758	0.344111
0.759	0.343922
0.76	0.343733
0.761	0.343546
0.762	0.343356
0.763	0.343165
0.764	0.342975
0.765	0.342787
0.766	0.342599
0.767	0.342413
0.768	0.342228
0.769	0.342043
0.77	0.341859
0.771	0.341677
0.772	0.341496
0.773	0.341317
0.774	0.34114
0.775	0.340965
0.776	0.340794
0.777	0.340623
0.778	0.340454
0.779	0.340286
0.78	0.340121
0.781	0.339959
0.782	0.339798
0.783	0.339638
0.784	0.339478
0.785	0.339319
0.786	0.339161
0.787	0.339003
0.788	0.338848
0.789	0.338693
0.79	0.33854
0.791	0.338388
0.792	0.338237
0.793	0.338088
0.794	0.33794
0.795	0.337793
0.796	0.337648
0.797	0.337505
0.798	0.337364
0.799	0.337225
0.8	0.337089
0.801	0.336955
0.802	0.336825
0.803	0.336697
0.804	0.336573
0.805	0.336451
0.806	0.33633
0.807	0.33621
0.808	0.336092
0.809	0.335976
0.81	0.335861
0.811	0.335747
0.812	0.335638
0.813	0.335532
0.814	0.335427
0.815	0.335325
0.816	0.335224
0.817	0.335125
0.818	0.335027
0.819	0.334932
0.82	0.334838
0.821	0.334747
0.822	0.334658
0.823	0.334571
0.824	0.334487
0.825	0.334405
0.826	0.334325
0.827	0.334247
0.828	0.334171
0.829	0.334094
0.83	0.334015
0.831	0.333938
0.832	0.333863
0.833	0.333787
0.834	0.333709
0.835	0.333627
0.836	0.333545
0.837	0.333463
0.838	0.333379
0.839	0.333293
0.84	0.333205
0.841	0.333113
0.842	0.333022
0.843	0.332931
0.844	0.33284
0.845	0.33275
0.846	0.332661
0.847	0.332569
0.848	0.332474
0.849	0.332377
0.85	0.33228
0.851	0.332182
0.852	0.332085
0.853	0.33199
0.854	0.331894
0.855	0.331797
0.856	0.331701
0.857	0.331606
0.858	0.331512
0.859	0.331417
0.86	0.331323
0.861	0.33123
0.862	0.331138
0.863	0.331045
0.864	0.330951
0.865	0.330857
0.866	0.330762
0.867	0.330666
0.868	0.33057
0.869	0.330474
0.87	0.330377
0.871	0.33028
0.872	0.330182
0.873	0.330084
0.874	0.329984
0.875	0.329882
0.876	0.329779
0.877	0.329673
0.878	0.329567
0.879	0.329459
0.88	0.32935
0.881	0.329238
0.882	0.329126
0.883	0.329013
0.884	0.328899
0.885	0.328783
0.886	0.328668
0.887	0.328553
0.888	0.328439
0.889	0.328323
0.89	0.328209
0.891	0.328093
0.892	0.327977
0.893	0.327862
0.894	0.327748
0.895	0.327634
0.896	0.327518
0.897	0.3274
0.898	0.32728
0.899	0.327157
0.9	0.327034
0.901	0.326911
0.902	0.326787
0.903	0.326663
0.904	0.326539
0.905	0.326415
0.906	0.326292
0.907	0.32617
0.908	0.326048
0.909	0.325927
0.91	0.325807
0.911	0.325687
0.912	0.325568
0.913	0.325448
0.914	0.325329
0.915	0.325211
0.916	0.325094
0.917	0.324978
0.918	0.324863
0.919	0.324748
0.92	0.324633
0.921	0.324519
0.922	0.324407
0.923	0.324294
0.924	0.324183
0.925	0.324073
0.926	0.323963
0.927	0.323851
0.928	0.323741
0.929	0.323632
0.93	0.323523
0.931	0.323414
0.932	0.323307
0.933	0.323203
0.934	0.323101
0.935	0.322998
0.936	0.322894
0.937	0.322792
0.938	0.322691
0.939	0.322592
0.94	0.322495
0.941	0.322399
0.942	0.322304
0.943	0.322209
0.944	0.322114
0.945	0.322019
0.946	0.321925
0.947	0.321832
0.948	0.321741
0.949	0.321652
0.95	0.321562
0.951	0.321473
0.952	0.321385
0.953	0.321296
0.954	0.321207
0.955	0.321116
0.956	0.321024
0.957	0.320932
0.958	0.320841
0.959	0.32075
0.96	0.32066
0.961	0.320569
0.962	0.320477
0.963	0.320383
0.964	0.32029
0.965	0.320196
0.966	0.320102
0.967	0.320009
0.968	0.319917
0.969	0.319825
0.97	0.319735
0.971	0.319647
0.972	0.31956
0.973	0.319474
0.974	0.31939
0.975	0.319307
0.976	0.319226
0.977	0.319147
0.978	0.319072
0.979	0.318996
0.98	0.318921
0.981	0.318846
0.982	0.318771
0.983	0.318698
0.984	0.318626
0.985	0.318557
0.986	0.318489
0.987	0.318421
0.988	0.318356
0.989	0.318292
0.99	0.318231
0.991	0.318171
0.992	0.318112
0.993	0.318055
0.994	0.318
0.995	0.317945
0.996	0.317892
0.997	0.317841
0.998	0.317792
0.999	0.317745
1	0.317701
1.001	0.317659
1.002	0.317618
1.003	0.317578
1.004	0.317541
1.005	0.317507
1.006	0.317476
1.007	0.317448
1.008	0.317422
1.009	0.317398
1.01	0.317378
1.011	0.317362
1.012	0.317349
1.013	0.317339
1.014	0.317332
1.015	0.317329
1.016	0.317329
1.017	0.317331
1.018	0.317336
1.019	0.317344
1.02	0.317354
1.021	0.317366
1.022	0.31738
1.023	0.317394
1.024	0.317411
1.025	0.317429
1.026	0.317451
1.027	0.317475
1.028	0.317502
1.029	0.317533
1.03	0.317565
1.031	0.317601
1.032	0.31764
1.033	0.317681
1.034	0.317726
1.035	0.317775
1.036	0.317825
1.037	0.317876
1.038	0.31793
1.039	0.317987
1.04	0.318046
1.041	0.318106
1.042	0.318165
1.043	0.318224
1.044	0.318283
1.045	0.318342
1.046	0.3184
1.047	0.318455
1.048	0.318511
1.049	0.318567
1.05	0.318622
1.051	0.318678
1.052	0.318735
1.053	0.318793
1.054	0.318852
1.055	0.318911
1.056	0.31897
1.057	0.31903
1.058	0.319089
1.059	0.319149
1.06	0.319209
1.061	0.319269
1.062	0.319328
1.063	0.319387
1.064	0.319444
1.065	0.319501
1.066	0.319556
1.067	0.319608
1.068	0.319658
1.069	0.319706
1.07	0.319754
1.071	0.3198
1.072	0.319845
1.073	0.319888
1.074	0.319928
1.075	0.319967
1.076	0.320004
1.077	0.32004
1.078	0.320072
1.079	0.320103
1.08	0.320133
1.081	0.320164
1.082	0.320194
1.083	0.320223
1.084	0.320251
1.085	0.320279
1.086	0.320307
1.087	0.320335
1.088	0.320362
1.089	0.320388
1.09	0.320416
1.091	0.320444
1.092	0.320472
1.093	0.320501
1.094	0.320531
1.095	0.32056
1.096	0.32059
1.097	0.32062
1.098	0.32065
1.099	0.320684
1.1	0.320718
1.101	0.320752
1.102	0.320788
1.103	0.320824
1.104	0.320859
1.105	0.320895
1.106	0.320933
1.107	0.320973
1.108	0.321013
1.109	0.321056
1.11	0.321102
1.111	0.321146
1.112	0.321191
1.113	0.321237
1.114	0.321283
1.115	0.321332
1.116	0.321381
1.117	0.321431
1.118	0.321481
1.119	0.321529
1.12	0.321578
1.121	0.321626
1.122	0.321674
1.123	0.321719
1.124	0.321764
1.125	0.321808
1.126	0.321853
1.127	0.321897
1.128	0.321942
1.129	0.321987
1.13	0.322033
1.131	0.32208
1.132	0.322129
1.133	0.322179
1.134	0.322231
1.135	0.322285
1.136	0.322339
1.137	0.322391
1.138	0.322446
1.139	0.322502
1.14	0.32256
1.141	0.32262
1.142	0.322682
1.143	0.322747
1.144	0.322813
1.145	0.32288
1.146	0.322951
1.147	0.323025
1.148	0.323101
1.149	0.323179
1.15	0.323259
1.151	0.32334
1.152	0.323422
1.153	0.323507
1.154	0.323594
1.155	0.323683
1.156	0.323773
1.157	0.323867
1.158	0.323961
1.159	0.324058
1.16	0.324156
1.161	0.324255
1.162	0.324355
1.163	0.324457
1.164	0.32456
1.165	0.324665
1.166	0.324773
1.167	0.324883
1.168	0.324992
1.169	0.325104
1.17	0.325218
1.171	0.325334
1.172	0.325452
1.173	0.325572
1.174	0.325694
1.175	0.325817
1.176	0.325942
1.177	0.326068
1.178	0.326197
1.179	0.326326
1.18	0.326457
1.181	0.326589
1.182	0.326723
1.183	0.326859
1.184	0.326996
1.185	0.327135
1.186	0.327274
1.187	0.327415
1.188	0.327556
1.189	0.327697
1.19	0.327838
1.191	0.327978
1.192	0.328118
1.193	0.328256
1.194	0.328393
1.195	0.328526
1.196	0.328656
1.197	0.328784
1.198	0.328909
1.199	0.329033
1.2	0.329155
1.201	0.329277
1.202	0.329398
1.203	0.329519
1.204	0.329638
1.205	0.329756
1.206	0.329876
1.207	0.329995
1.208	0.330114
1.209	0.330233
1.21	0.330353
1.211	0.330473
1.212	0.330594
1.213	0.330714
1.214	0.330832
1.215	0.33095
1.216	0.331068
1.217	0.331187
1.218	0.331304
1.219	0.331421
1.22	0.331539
1.221	0.331658
1.222	0.331776
1.223	0.331892
1.224	0.332008
1.225	0.332123
1.226	0.332239
1.227	0.332354
1.228	0.33247
1.229	0.332588
1.23	0.332707
1.231	0.332828
1.232	0.332949
1.233	0.33307
1.234	0.333191
1.235	0.333312
1.236	0.333434
1.237	0.333557
1.238	0.333684
1.239	0.333811
1.24	0.333941
1.241	0.334073
1.242	0.334204
1.243	0.334336
1.244	0.334469
1.245	0.334603
1.246	0.334739
1.247	0.334876
1.248	0.335014
1.249	0.335153
1.25	0.335294
1.251	0.335436
1.252	0.335579
1.253	0.335724
1.254	0.335871
1.255	0.336021
1.256	0.336173
1.257	0.336327
1.258	0.336481
1.259	0.336636
1.26	0.336792
1.261	0.336948
1.262	0.337104
1.263	0.337258
1.264	0.337413
1.265	0.337568
1.266	0.337723
1.267	0.337879
1.268	0.338037
1.269	0.338196
1.27	0.338353
1.271	0.338511
1.272	0.338669
1.273	0.338826
1.274	0.338981
1.275	0.339134
1.276	0.339288
1.277	0.339441
1.278	0.339591
1.279	0.33974
1.28	0.339887
1.281	0.340032
1.282	0.340176
1.283	0.340319
1.284	0.34046
1.285	0.340603
1.286	0.340744
1.287	0.340883
1.288	0.341022
1.289	0.341158
1.29	0.341293
1.291	0.341426
1.292	0.34156
1.293	0.341692
1.294	0.341821
1.295	0.34195
1.296	0.342078
1.297	0.342204
1.298	0.342328
1.299	0.34245
1.3	0.34257
1.301	0.342688
1.302	0.342804
1.303	0.342918
1.304	0.343032
1.305	0.343144
1.306	0.343257
1.307	0.343368
1.308	0.343478
1.309	0.343586
1.31	0.343692
1.311	0.343796
1.312	0.343898
1.313	0.343999
1.314	0.3441
1.315	0.3442
1.316	0.344299
1.317	0.344396
1.318	0.344492
1.319	0.344586
1.32	0.344682
1.321	0.344778
1.322	0.344874
1.323	0.34497
1.324	0.345065
1.325	0.345162
1.326	0.345258
1.327	0.345354
1.328	0.34545
1.329	0.345546
1.33	0.345642
1.331	0.345736
1.332	0.345831
1.333	0.345924
1.334	0.346017
1.335	0.34611
1.336	0.346202
1.337	0.346293
1.338	0.346383
1.339	0.346472
1.34	0.346561
1.341	0.346649
1.342	0.346737
1.343	0.346821
1.344	0.346906
1.345	0.346989
1.346	0.347073
1.347	0.347156
1.348	0.347239
1.349	0.347323
1.35	0.347406
1.351	0.347489
1.352	0.347573
1.353	0.347657
1.354	0.347742
1.355	0.347828
1.356	0.347912
1.357	0.347997
1.358	0.348083
1.359	0.348168
1.36	0.348254
1.361	0.348341
1.362	0.348428
1.363	0.348515
1.364	0.348602
1.365	0.348691
1.366	0.348781
1.367	0.348872
1.368	0.348965
1.369	0.349059
1.37	0.349153
1.371	0.349247
1.372	0.349342
1.373	0.349438
1.374	0.349537
1.375	0.349639
1.376	0.349741
1.377	0.349844
1.378	0.349948
1.379	0.350053
1.38	0.350159
1.381	0.350266
1.382	0.350373
1.383	0.35048
1.384	0.350588
1.385	0.350697
1.386	0.350807
1.387	0.350919
1.388	0.351033
1.389	0.351147
1.39	0.351261
1.391	0.351376
1.392	0.351492
1.393	0.351608
1.394	0.351725
1.395	0.351843
1.396	0.351961
1.397	0.35208
1.398	0.352197
1.399	0.352316
1.4	0.352435
1.401	0.352554
1.402	0.352672
1.403	0.352791
1.404	0.352909
1.405	0.353029
1.406	0.353148
1.407	0.353266
1.408	0.353387
1.409	0.353507
1.41	0.35363
1.411	0.353754
1.412	0.35388
1.413	0.354007
1.414	0.354135
1.415	0.354263
1.416	0.354392
1.417	0.354523
1.418	0.354655
1.419	0.35479
1.42	0.354926
1.421	0.355063
1.422	0.355201
1.423	0.35534
1.424	0.35548
1.425	0.355618
1.426	0.355756
1.427	0.355895
1.428	0.356033
1.429	0.356171
1.43	0.356309
1.431	0.356447
1.432	0.356584
1.433	0.356721
1.434	0.356857
1.435	0.356992
1.436	0.357127
1.437	0.357263
1.438	0.357397
1.439	0.357532
1.44	0.357666
1.441	0.3578
1.442	0.357932
1.443	0.358065
1.444	0.358197
1.445	0.35833
1.446	0.358465
1.447	0.3586
1.448	0.358735
1.449	0.358872
1.45	0.359008
1.451	0.359144
1.452	0.359281
1.453	0.359418
1.454	0.359554
1.455	0.35969
1.456	0.359826
1.457	0.359964
1.458	0.360101
1.459	0.360238
1.46	0.360373
1.461	0.360506
1.462	0.360637
1.463	0.360766
1.464	0.360895
1.465	0.361024
1.466	0.361152
1.467	0.36128
1.468	0.361409
1.469	0.361536
1.47	0.361664
1.471	0.361793
1.472	0.361922
1.473	0.36205
1.474	0.362178
1.475	0.362305
1.476	0.362433
1.477	0.362562
1.478	0.362692
1.479	0.362822
1.48	0.362952
1.481	0.363082
1.482	0.363214
1.483	0.363346
1.484	0.36348
1.485	0.363615
1.486	0.36375
1.487	0.363886
1.488	0.364024
1.489	0.364165
1.49	0.364308
1.491	0.364454
1.492	0.364602
1.493	0.364753
1.494	0.364907
1.495	0.365061
1.496	0.365218
1.497	0.365375
1.498	0.365534
1.499	0.365693
1.5	0.365854
1.501	0.366019
1.502	0.366184
1.503	0.366351
1.504	0.366518
1.505	0.366687
1.506	0.366858
1.507	0.36703
1.508	0.367203
1.509	0.367377
1.51	0.367552
1.511	0.367726
1.512	0.367901
1.513	0.368076
1.514	0.368253
1.515	0.368431
1.516	0.36861
1.517	0.368789
1.518	0.368969
1.519	0.369149
1.52	0.369331
1.521	0.369514
1.522	0.369698
1.523	0.369881
1.524	0.370064
1.525	0.370246
1.526	0.37043
1.527	0.370614
1.528	0.3708
1.529	0.370987
1.53	0.371175
1.531	0.371364
1.532	0.371553
1.533	0.371743
1.534	0.371932
1.535	0.372123
1.536	0.372313
1.537	0.372503
1.538	0.372691
1.539	0.37288
1.54	0.373067
1.541	0.373251
1.542	0.373436
1.543	0.373621
1.544	0.373806
1.545	0.373988
1.546	0.37417
1.547	0.374352
1.548	0.374531
1.549	0.374707
1.55	0.37488
1.551	0.375049
1.552	0.375218
1.553	0.375383
1.554	0.375546
1.555	0.375707
1.556	0.375867
1.557	0.376023
1.558	0.376177
1.559	0.376329
1.56	0.376479
1.561	0.376626
1.562	0.376772
1.563	0.376916
1.564	0.377059
1.565	0.377203
1.566	0.377345
1.567	0.377487
1.568	0.377628
1.569	0.377768
1.57	0.377907
1.571	0.378045
1.572	0.378183
1.573	0.378321
1.574	0.378458
1.575	0.378595
1.576	0.378732
1.577	0.37887
1.578	0.379007
1.579	0.379144
1.58	0.379279
1.581	0.379414
1.582	0.379549
1.583	0.379683
1.584	0.379816
1.585	0.379946
1.586	0.380076
1.587	0.380204
1.588	0.38033
1.589	0.380455
1.59	0.380578
1.591	0.380701
1.592	0.380823
1.593	0.380945
1.594	0.381065
1.595	0.381183
1.596	0.381301
1.597	0.381418
1.598	0.381533
1.599	0.381647
1.6	0.38176
1.601	0.381874
1.602	0.381988
1.603	0.382103
1.604	0.382216
1.605	0.382329
1.606	0.382441
1.607	0.382553
1.608	0.382665
1.609	0.382777
1.61	0.38289
1.611	0.383003
1.612	0.383117
1.613	0.383232
1.614	0.383348
1.615	0.383464
1.616	0.38358
1.617	0.383696
1.618	0.383811
1.619	0.383927
1.62	0.384044
1.621	0.384163
1.622	0.384282
1.623	0.384401
1.624	0.384521
1.625	0.384642
1.626	0.384763
1.627	0.384885
1.628	0.385007
1.629	0.385128
1.63	0.385247
1.631	0.385367
1.632	0.385485
1.633	0.385604
1.634	0.385724
1.635	0.385845
1.636	0.385967
1.637	0.386089
1.638	0.386213
1.639	0.386338
1.64	0.386464
1.641	0.386591
1.642	0.386718
1.643	0.386846
1.644	0.386975
1.645	0.387102
1.646	0.387229
1.647	0.387357
1.648	0.387485
1.649	0.387614
1.65	0.387744
1.651	0.387875
1.652	0.388006
1.653	0.388139
1.654	0.388275
1.655	0.388412
1.656	0.388551
1.657	0.388692
1.658	0.388834
1.659	0.388978
1.66	0.389125
1.661	0.389274
1.662	0.389425
1.663	0.389578
1.664	0.389733
1.665	0.38989
1.666	0.390049
1.667	0.39021
1.668	0.390373
1.669	0.390538
1.67	0.390705
1.671	0.390873
1.672	0.391044
1.673	0.391216
1.674	0.391389
1.675	0.391564
1.676	0.391741
1.677	0.391918
1.678	0.392096
1.679	0.392276
1.68	0.392458
1.681	0.392642
1.682	0.392826
1.683	0.393012
1.684	0.393198
1.685	0.393387
1.686	0.393578
1.687	0.393769
1.688	0.393959
1.689	0.39415
1.69	0.394342
1.691	0.394535
1.692	0.394731
1.693	0.394928
1.694	0.395127
1.695	0.395328
1.696	0.395529
1.697	0.39573
1.698	0.395933
1.699	0.396136
1.7	0.396341
1.701	0.396548
1.702	0.396756
1.703	0.396964
1.704	0.397173
1.705	0.397383
1.706	0.397594
1.707	0.397805
1.708	0.398016
1.709	0.398229
1.71	0.398443
1.711	0.398658
1.712	0.398877
1.713	0.399098
1.714	0.399319
1.715	0.399544
1.716	0.39977
1.717	0.399997
1.718	0.400226
1.719	0.400458
1.72	0.400691
1.721	0.400928
1.722	0.401165
1.723	0.401406
1.724	0.401648
1.725	0.401893
1.726	0.402141
1.727	0.402391
1.728	0.402645
1.729	0.402901
1.73	0.403158
1.731	0.403418
1.732	0.403679
1.733	0.403942
1.734	0.404206
1.735	0.404473
1.736	0.40474
1.737	0.405009
1.738	0.405279
1.739	0.40555
1.74	0.405821
1.741	0.406092
1.742	0.406365
1.743	0.406638
1.744	0.406912
1.745	0.407185
1.746	0.407457
1.747	0.407729
1.748	0.408
1.749	0.408271
1.75	0.40854
1.751	0.408809
1.752	0.409078
1.753	0.409346
1.754	0.409614
1.755	0.409883
1.756	0.410153
1.757	0.410422
1.758	0.410692
1.759	0.410961
1.76	0.411232
1.761	0.411503
1.762	0.411774
1.763	0.412046
1.764	0.412315
1.765	0.412584
1.766	0.412854
1.767	0.413125
1.768	0.413396
1.769	0.413668
1.77	0.413938
1.771	0.414208
1.772	0.414479
1.773	0.414751
1.774	0.415025
1.775	0.415299
1.776	0.415573
1.777	0.415847
1.778	0.416121
1.779	0.416395
1.78	0.416669
1.781	0.416943
1.782	0.417218
1.783	0.417493
1.784	0.417767
1.785	0.418042
1.786	0.418317
1.787	0.418589
1.788	0.418861
1.789	0.419133
1.79	0.419406
1.791	0.419679
1.792	0.419955
1.793	0.420231
1.794	0.420507
1.795	0.420784
1.796	0.421061
1.797	0.42134
1.798	0.421621
1.799	0.421901
1.8	0.422184
1.801	0.422466
1.802	0.422749
1.803	0.423032
1.804	0.423314
1.805	0.423594
1.806	0.423874
1.807	0.424153
1.808	0.424432
1.809	0.424709
1.81	0.424985
1.811	0.425259
1.812	0.425531
1.813	0.425805
1.814	0.426077
1.815	0.426349
1.816	0.42662
1.817	0.426891
1.818	0.427162
1.819	0.427433
1.82	0.427705
1.821	0.427976
1.822	0.428248
1.823	0.428522
1.824	0.428796
1.825	0.42907
1.826	0.429343
1.827	0.429617
1.828	0.429891
1.829	0.430165
1.83	0.43044
1.831	0.430715
1.832	0.430989
1.833	0.43126
1.834	0.431529
1.835	0.431796
1.836	0.43206
1.837	0.432321
1.838	0.432579
1.839	0.432836
1.84	0.433093
1.841	0.433349
1.842	0.433607
1.843	0.433864
1.844	0.43412
1.845	0.434376
1.846	0.434633
1.847	0.434888
1.848	0.435143
1.849	0.435398
1.85	0.435653
1.851	0.43591
1.852	0.436166
1.853	0.436424
1.854	0.436682
1.855	0.436941
1.856	0.4372
1.857	0.437461
1.858	0.437722
1.859	0.437984
1.86	0.438247
1.861	0.438512
1.862	0.43878
1.863	0.439049
1.864	0.439319
1.865	0.439591
1.866	0.439863
1.867	0.440136
1.868	0.440409
1.869	0.440685
1.87	0.440962
1.871	0.44124
1.872	0.441519
1.873	0.441798
1.874	0.44208
1.875	0.442362
1.876	0.442647
1.877	0.442932
1.878	0.443218
1.879	0.443507
1.88	0.443797
1.881	0.444088
1.882	0.444379
1.883	0.444671
1.884	0.444962
1.885	0.445254
1.886	0.445546
1.887	0.445838
1.888	0.446129
1.889	0.44642
1.89	0.446713
1.891	0.447007
1.892	0.447302
1.893	0.447599
1.894	0.447896
1.895	0.448194
1.896	0.448493
1.897	0.448793
1.898	0.449095
1.899	0.449398
1.9	0.449701
1.901	0.450006
1.902	0.450311
1.903	0.450618
1.904	0.450927
1.905	0.451238
1.906	0.45155
1.907	0.451863
1.908	0.45218
1.909	0.452497
1.91	0.452814
1.911	0.453133
1.912	0.453452
1.913	0.453774
1.914	0.454097
1.915	0.45442
1.916	0.454744
1.917	0.455068
1.918	0.455393
1.919	0.455719
1.92	0.456046
1.921	0.456374
1.922	0.456704
1.923	0.457035
1.924	0.457366
1.925	0.457698
1.926	0.458031
1.927	0.458365
1.928	0.458701
1.929	0.459038
1.93	0.459377
1.931	0.459718
1.932	0.460058
1.933	0.4604
1.934	0.460742
1.935	0.461084
1.936	0.461426
1.937	0.461768
1.938	0.462111
1.939	0.462456
1.94	0.462801
1.941	0.463147
1.942	0.463492
1.943	0.463838
1.944	0.464184
1.945	0.46453
1.946	0.464878
1.947	0.465227
1.948	0.465576
1.949	0.465927
1.95	0.466277
1.951	0.466627
1.952	0.466976
1.953	0.467326
1.954	0.467676
1.955	0.468026
1.956	0.468375
1.957	0.468721
1.958	0.469066
1.959	0.46941
1.96	0.469754
1.961	0.470098
1.962	0.470442
1.963	0.470788
1.964	0.471134
1.965	0.47148
1.966	0.471827
1.967	0.472173
1.968	0.472517
1.969	0.472862
1.97	0.473205
1.971	0.473547
1.972	0.47389
1.973	0.474233
1.974	0.474576
1.975	0.474917
1.976	0.475256
1.977	0.475595
1.978	0.475931
1.979	0.476266
1.98	0.476599
1.981	0.47693
1.982	0.477259
1.983	0.477585
1.984	0.477908
1.985	0.478231
1.986	0.478552
1.987	0.478872
1.988	0.479191
1.989	0.479508
1.99	0.479824
1.991	0.480138
1.992	0.480452
1.993	0.480764
1.994	0.481076
1.995	0.481387
1.996	0.481696
1.997	0.482006
1.998	0.482316
1.999	0.482625
2	0.482935


==> data/1_320_POINT_POINT_reciprocal.txt <==
-1	0.159194
-0.999	0.159321
-0.998	0.159476
-0.997	0.159138
-0.996	0.15907
-0.995	0.159335
-0.994	0.158993
-0.993	0.158703
-0.992	0.158384
-0.991	0.158253
-0.99	0.158109
-0.989	0.158129
-0.988	0.157772
-0.987	0.158228
-0.986	0.158484
-0.985	0.158724
-0.984	0.159269
-0.983	0.159073
-0.982	0.15828
-0.981	0.157772
-0.98	0.158027
-0.979	0.158215
-0.978	0.158244
-0.977	0.158307
-0.976	0.158363
-0.975	0.158398
-0.974	0.158312
-0.973	0.158256
-0.972	0.158025
-0.971	0.157633
-0.97	0.157873
-0.969	0.158375
-0.968	0.15792
-0.967	0.157827
-0.966	0.157285
-0.965	0.157368
-0.964	0.157734
-0.963	0.157957
-0.962	0.157034
-0.961	0.156899
-0.96	0.156916
-0.959	0.157452
-0.958	0.157629
-0.957	0.157831
-0.956	0.157912
-0.955	0.158325
-0.954	0.158136
-0.953	0.157706
-0.952	0.157711
-0.951	0.157428
-0.95	0.157648
-0.949	0.157954
-0.948	0.158066
-0.947	0.15751
-0.946	0.157624
-0.945	0.157956
-0.944	0.158037
-0.943	0.15761
-0.942	0.157778
-0.941	0.158049
-0.94	0.158189
-0.939	0.158382
-0.938	0.159017
-0.937	0.158894
-0.936	0.159373
-0.935	0.159102
-0.934	0.159064
-0.933	0.158487
-0.932	0.158346
-0.931	0.158277
-0.93	0.158079
-0.929	0.157982
-0.928	0.1584
-0.927	0.158333
-0.926	0.157908
-0.925	0.158114
-0.924	0.158186
-0.923	0.158262
-0.922	0.158149
-0.921	0.158037
-0.92	0.158074
-0.919	0.158242
-0.918	0.157874
-0.917	0.157759
-0.916	0.157807
-0.915	0.157196
-0.914	0.157236
-0.913	0.157427
-0.912	0.157633
-0.911	0.158337
-0.91	0.158561
-0.909	0.159207
-0.908	0.159067
-0.907	0.158732
-0.906	0.158419
-0.905	0.158415
-0.904	0.158433
-0.903	0.158333
-0.902	0.157954
-0.901	0.158137
-0.9	0.157784
-0.899	0.157525
-0.898	0.157377
-0.897	0.157737
-0.896	0.156938
-0.895	0.157209
-0.894	0.156821
-0.893	0.156724
-0.892	0.157171
-0.891	0.156708
-0.89	0.15614
-0.889	0.156453
-0.888	0.156927
-0.887	0.157186
-0.886	0.157266
-0.885	0.156994
-0.884	0.156782
-0.883	0.15643
-0.882	0.15607
-0.881	0.155339
-0.88	0.155497
-0.879	0.15548
-0.878	0.155102
-0.877	0.156628
-0.876	0.156769
-0.875	0.157504
-0.874	0.158154
-0.873	0.158602
-0.872	0.158722
-0.871	0.159844
-0.87	0.161137
-0.869	0.161229
-0.868	0.160578
-0.867	0.160335
-0.866	0.160087
-0.865	0.159889
-0.864	0.159832
-0.863	0.160554
-0.862	0.16084
-0.861	0.160754
-0.86	0.160374
-0.859	0.160623
-0.858	0.159935
-0.857	0.159331
-0.856	0.159274
-0.855	0.159372
-0.854	0.159311
-0.853	0.158727
-0.852	0.158842
-0.851	0.158944
-0.85	0.15899
-0.849	0.158515
-0.848	0.158039
-0.847	0.158217
-0.846	0.158519
-0.845	0.158788
-0.844	0.158504
-0.843	0.158519
-0.842	0.158783
-0.841	0.159013
-0.84	0.158686
-0.839	0.158432
-0.838	0.15834
-0.837	0.158234
-0.836	0.158665
-0.835	0.158537
-0.834	0.158087
-0.833	0.157586
-0.832	0.157365
-0.831	0.157044
-0.83	0.156699
-0.829	0.156482
-0.828	0.156614
-0.827	0.156696
-0.826	0.156685
-0.825	0.156882
-0.824	0.156805
-0.823	0.156457
-0.822	0.156408
-0.821	0.156877
-0.82	0.15684
-0.819	0.156902
-0.818	0.157074
-0.817	0.157189
-0.816	0.156952
-0.815	0.15711
-0.814	0.156832
-0.813	0.156642
-0.812	0.156465
-0.811	0.156049
-0.81	0.155735
-0.809	0.156031
-0.808	0.155704
-0.807	0.155425
-0.806	0.155011
-0.805	0.155035
-0.804	0.154908
-0.803	0.1551
-0.802	0.155173
-0.801	0.154775
-0.8	0.154403
-0.799	0.153414
-0.798	0.153149
-0.797	0.153138
-0.796	0.153348
-0.795	0.15314
-0.794	0.153302
-0.793	0.153462
-0.792	0.153324
-0.791	0.153121
-0.79	0.153533
-0.789	0.153026
-0.788	0.152996
-0.787	0.152485
-0.786	0.15271
-0.785	0.152857
-0.784	0.152613
-0.783	0.152106
-0.782	0.152378
-0.781	0.152186
-0.78	0.152305
-0.779	0.15212
-0.778	0.152361
-0.777	0.15197
-0.776	0.15185
-0.775	0.151543
-0.774	0.151544
-0.773	0.15185
-0.772	0.151836
-0.771	0.151994
-0.77	0.15176
-0.769	0.15133
-0.768	0.151504
-0.767	0.150764
-0.766	0.150844
-0.765	0.150237
-0.764	0.150425
-0.763	0.150991
-0.762	0.150989
-0.761	0.150366
-0.76	0.150298
-0.759	0.150602
-0.758	0.150264
-0.757	0.150198
-0.756	0.150201
-0.755	0.150288
-0.754	0.150418
-0.753	0.151192
-0.752	0.151705
-0.751	0.151405
-0.75	0.15155
-0.749	0.15142
-0.748	0.151628
-0.747	0.151626
-0.746	0.151634
-0.745	0.151615
-0.744	0.152055
-0.743	0.152189
-0.742	0.153051
-0.741	0.152982
-0.74	0.152631
-0.739	0.152345
-0.738	0.152652
-0.737	0.152693
-0.736	0.152377
-0.735	0.152476
-0.734	0.152309
-0.733	0.151894
-0.732	0.151554
-0.731	0.151505
-0.73	0.151814
-0.729	0.15199
-0.728	0.152101
-0.727	0.15246
-0.726	0.152702
-0.725	0.152981
-0.724	0.152852
-0.723	0.152679
-0.722	0.15228
-0.721	0.152456
-0.72	0.152218
-0.719	0.152017
-0.718	0.152115
-0.717	0.151822
-0.716	0.152011
-0.715	0.151932
-0.714	0.151984
-0.713	0.152202
-0.712	0.152238
-0.711	0.152784
-0.71	0.152843
-0.709	0.15269
-0.708	0.15296
-0.707	0.15258
-0.706	0.152531
-0.705	0.152508
-0.704	0.151949
-0.703	0.151749
-0.702	0.151402
-0.701	0.151175
-0.7	0.151323
-0.699	0.151061
-0.698	0.150511
-0.697	0.150086
-0.696	0.150023
-0.695	0.149876
-0.694	0.149714
-0.693	0.149536
-0.692	0.149262
-0.691	0.14929
-0.69	0.149223
-0.689	0.148767
-0.688	0.148837
-0.687	0.14866
-0.686	0.148124
-0.685	0.14786
-0.684	0.14832
-0.683	0.147891
-0.682	0.147579
-0.681	0.147564
-0.68	0.147814
-0.679	0.146681
-0.678	0.146882
-0.677	0.147225
-0.676	0.147842
-0.675	0.147692
-0.674	0.14764
-0.673	0.147092
-0.672	0.147313
-0.671	0.146928
-0.67	0.146662
-0.669	0.146035
-0.668	0.145994
-0.667	0.146141
-0.666	0.145965
-0.665	0.145834
-0.664	0.145677
-0.663	0.145863
-0.662	0.14619
-0.661	0.145953
-0.66	0.14578
-0.659	0.145602
-0.658	0.145906
-0.657	0.146031
-0.656	0.14582
-0.655	0.145911
-0.654	0.145881
-0.653	0.146133
-0.652	0.146429
-0.651	0.146962
-0.65	0.147161
-0.649	0.14714
-0.648	0.146786
-0.647	0.147589
-0.646	0.147711
-0.645	0.147908
-0.644	0.147871
-0.643	0.147757
-0.642	0.147143
-0.641	0.14735
-0.64	0.147148
-0.639	0.147476
-0.638	0.147632
-0.637	0.147701
-0.636	0.14696
-0.635	0.146961
-0.634	0.146863
-0.633	0.146722
-0.632	0.146397
-0.631	0.146279
-0.63	0.146446
-0.629	0.146291
-0.628	0.145404
-0.627	0.145324
-0.626	0.14521
-0.625	0.145301
-0.624	0.144941
-0.623	0.144957
-0.622	0.144979
-0.621	0.145067
-0.62	0.144902
-0.619	0.144692
-0.618	0.144727
-0.617	0.145318
-0.616	0.145653
-0.615	0.145664
-0.614	0.145971
-0.613	0.145944
-0.612	0.145481
-0.611	0.14523
-0.61	0.14538
-0.609	0.145468
-0.608	0.145301
-0.607	0.145337
-0.606	0.145099
-0.605	0.145111
-0.604	0.145268
-0.603	0.145263
-0.602	0.144767
-0.601	0.144696
-0.6	0.144848
-0.599	0.144736
-0.598	0.144704
-0.597	0.144399
-0.596	0.144456
-0.595	0.144306
-0.594	0.144083
-0.593	0.144528
-0.592	0.144926
-0.591	0.14433
-0.59	0.144691
-0.589	0.144316
-0.588	0.14399
-0.587	0.144162
-0.586	0.144554
-0.585	0.144474
-0.584	0.144969
-0.583	0.145371
-0.582	0.145332
-0.581	0.145567
-0.58	0.144918
-0.579	0.144939
-0.578	0.145054
-0.577	0.145163
-0.576	0.144864
-0.575	0.144694
-0.574	0.144748
-0.573	0.143851
-0.572	0.143698
-0.571	0.142754
-0.57	0.143061
-0.569	0.143012
-0.568	0.143188
-0.567	0.143407
-0.566	0.14318
-0.565	0.14306
-0.564	0.143628
-0.563	0.143325
-0.562	0.143041
-0.561	0.142669
-0.56	0.142221
-0.559	0.14209
-0.558	0.141987
-0.557	0.141592
-0.556	0.141156
-0.555	0.140983
-0.554	0.140894
-0.553	0.140223
-0.552	0.139885
-0.551	0.139521
-0.55	0.139485
-0.549	0.139859
-0.548	0.13981
-0.547	0.139796
-0.546	0.14007
-0.545	0.140297
-0.544	0.141071
-0.543	0.140387
-0.542	0.140196
-0.541	0.140222
-0.54	0.14081
-0.539	0.140213
-0.538	0.140472
-0.537	0.140663
-0.536	0.140774
-0.535	0.140992
-0.534	0.140912
-0.533	0.14071
-0.532	0.140542
-0.531	0.14075
-0.53	0.140922
-0.529	0.140783
-0.528	0.141014
-0.527	0.141153
-0.526	0.140972
-0.525	0.141017
-0.524	0.140818
-0.523	0.140586
-0.522	0.139984
-0.521	0.140208
-0.52	0.140212
-0.519	0.139765
-0.518	0.139461
-0.517	0.139706
-0.516	0.139987
-0.515	0.14012
-0.514	0.139987
-0.513	0.140081
-0.512	0.140128
-0.511	0.140189
-0.51	0.140271
-0.509	0.139936
-0.508	0.139821
-0.507	0.13957
-0.506	0.139159
-0.505	0.139207
-0.504	0.139261
-0.503	0.1392
-0.502	0.139344
-0.501	0.139608
-0.5	0.139234
-0.499	0.138898
-0.498	0.138419
-0.497	0.138286
-0.496	0.138327
-0.495	0.138339
-0.494	0.138273
-0.493	0.13805
-0.492	0.138029
-0.491	0.138549
-0.49	0.138443
-0.489	0.138213
-0.488	0.13812
-0.487	0.137759
-0.486	0.137247
-0.485	0.137472
-0.484	0.137147
-0.483	0.136925
-0.482	0.136684
-0.481	0.136563
-0.48	0.136526
-0.479	0.136303
-0.478	0.136936
-0.477	0.136882
-0.476	0.137128
-0.475	0.136936
-0.474	0.136649
-0.473	0.136693
-0.472	0.136431
-0.471	0.136751
-0.47	0.136811
-0.469	0.136841
-0.468	0.137031
-0.467	0.136979
-0.466	0.136825
-0.465	0.136681
-0.464	0.136342
-0.463	0.135831
-0.462	0.135837
-0.461	0.135885
-0.46	0.13595
-0.459	0.135866
-0.458	0.135552
-0.457	0.13545
-0.456	0.135407
-0.455	0.134954
-0.454	0.134475
-0.453	0.134795
-0.452	0.134414
-0.451	0.134193
-0.45	0.13426
-0.449	0.134501
-0.448	0.134568
-0.447	0.134669
-0.446	0.134928
-0.445	0.134912
-0.444	0.135021
-0.443	0.135186
-0.442	0.135959
-0.441	0.135918
-0.44	0.13598
-0.439	0.136489
-0.438	0.136508
-0.437	0.136405
-0.436	0.136341
-0.435	0.136182
-0.434	0.136474
-0.433	0.136576
-0.432	0.136417
-0.431	0.136375
-0.43	0.135859
-0.429	0.135761
-0.428	0.135249
-0.427	0.1352
-0.426	0.135044
-0.425	0.135033
-0.424	0.134758
-0.423	0.135122
-0.422	0.135307
-0.421	0.135004
-0.42	0.134618
-0.419	0.134954
-0.418	0.135054
-0.417	0.135079
-0.416	0.134694
-0.415	0.134378
-0.414	0.134123
-0.413	0.134295
-0.412	0.133995
-0.411	0.133464
-0.41	0.133346
-0.409	0.133127
-0.408	0.132757
-0.407	0.132129
-0.406	0.131908
-0.405	0.132015
-0.404	0.131871
-0.403	0.13161
-0.402	0.131404
-0.401	0.131402
-0.4	0.131297
-0.399	0.131533
-0.398	0.131102
-0.397	0.130782
-0.396	0.130547
-0.395	0.130132
-0.394	0.129519
-0.393	0.129417
-0.392	0.129113
-0.391	0.129082
-0.39	0.129201
-0.389	0.128974
-0.388	0.128433
-0.387	0.128273
-0.386	0.128204
-0.385	0.128077
-0.384	0.127894
-0.383	0.127596
-0.382	0.127447
-0.381	0.127401
-0.38	0.127191
-0.379	0.126836
-0.378	0.126645
-0.377	0.126478
-0.376	0.126407
-0.375	0.126578
-0.374	0.126692
-0.373	0.126511
-0.372	0.126419
-0.371	0.126825
-0.37	0.126537
-0.369	0.127017
-0.368	0.127182
-0.367	0.127396
-0.366	0.127467
-0.365	0.127579
-0.364	0.127805
-0.363	0.127592
-0.362	0.128214
-0.361	0.128281
-0.36	0.128827
-0.359	0.129211
-0.358	0.129041
-0.357	0.129016
-0.356	0.128949
-0.355	0.129093
-0.354	0.128958
-0.353	0.12897
-0.352	0.128844
-0.351	0.128917
-0.35	0.128856
-0.349	0.128467
-0.348	0.128419
-0.347	0.128463
-0.346	0.128519
-0.345	0.128624
-0.344	0.128682
-0.343	0.128738
-0.342	0.128336
-0.341	0.128347
-0.34	0.127869
-0.339	0.127609
-0.338	0.12763
-0.337	0.12758
-0.336	0.127689
-0.335	0.127659
-0.334	0.127731
-0.333	0.127924
-0.332	0.127704
-0.331	0.127762
-0.33	0.127552
-0.329	0.127317
-0.328	0.127318
-0.327	0.126976
-0.326	0.126573
-0.325	0.126082
-0.324	0.125726
-0.323	0.125244
-0.322	0.125203
-0.321	0.12517
-0.32	0.125204
-0.319	0.124834
-0.318	0.124836
-0.317	0.124951
-0.316	0.125073
-0.315	0.125115
-0.314	0.124736
-0.313	0.124744
-0.312	0.125011
-0.311	0.124985
-0.31	0.125024
-0.309	0.125088
-0.308	0.124709
-0.307	0.124608
-0.306	0.124528
-0.305	0.124857
-0.304	0.124832
-0.303	0.124823
-0.302	0.124515
-0.301	0.124229
-0.3	0.12419
-0.299	0.124187
-0.298	0.124149
-0.297	0.124187
-0.296	0.123964
-0.295	0.124139
-0.294	0.123984
-0.293	0.123827
-0.292	0.123662
-0.291	0.123551
-0.29	0.123341
-0.289	0.123054
-0.288	0.122755
-0.287	0.122591
-0.286	0.122468
-0.285	0.122253
-0.284	0.122065
-0.283	0.12208
-0.282	0.121764
-0.281	0.121328
-0.28	0.121153
-0.279	0.120782
-0.278	0.120505
-0.277	0.120463
-0.276	0.120216
-0.275	0.119811
-0.274	0.119322
-0.273	0.11926
-0.272	0.11904
-0.271	0.119013
-0.27	0.118861
-0.269	0.118438
-0.268	0.118691
-0.267	0.118922
-0.266	0.118008
-0.265	0.117977
-0.264	0.117678
-0.263	0.117677
-0.262	0.117663
-0.261	0.117348
-0.26	0.117026
-0.259	0.116847
-0.258	0.116665
-0.257	0.116543
-0.256	0.116547
-0.255	0.116307
-0.254	0.116414
-0.253	0.116422
-0.252	0.116304
-0.251	0.116096
-0.25	0.116132
-0.249	0.116186
-0.248	0.1161
-0.247	0.116051
-0.246	0.115619
-0.245	0.11556
-0.244	0.115458
-0.243	0.115327
-0.242	0.114965
-0.241	0.114791
-0.24	0.11424
-0.239	0.113982
-0.238	0.1139
-0.237	0.113805
-0.236	0.113931
-0.235	0.114013
-0.234	0.113932
-0.233	0.1139
-0.232	0.113862
-0.231	0.114118
-0.23	0.114007
-0.229	0.113983
-0.228	0.113618
-0.227	0.113421
-0.226	0.113244
-0.225	0.112996
-0.224	0.112762
-0.223	0.112491
-0.222	0.112283
-0.221	0.11206
-0.22	0.111628
-0.219	0.11142
-0.218	0.11132
-0.217	0.111229
-0.216	0.111212
-0.215	0.111396
-0.214	0.111714
-0.213	0.111722
-0.212	0.112132
-0.211	0.11184
-0.21	0.111768
-0.209	0.111621
-0.208	0.111718
-0.207	0.111517
-0.206	0.111012
-0.205	0.11076
-0.204	0.110614
-0.203	0.110451
-0.202	0.110253
-0.201	0.110044
-0.2	0.110089
-0.199	0.110161
-0.198	0.109904
-0.197	0.109717
-0.196	0.109913
-0.195	0.108785
-0.194	0.108615
-0.193	0.10851
-0.192	0.108495
-0.191	0.10838
-0.19	0.108288
-0.189	0.108
-0.188	0.108068
-0.187	0.108221
-0.186	0.108105
-0.185	0.10796
-0.184	0.107627
-0.183	0.107159
-0.182	0.107139
-0.181	0.106866
-0.18	0.106582
-0.179	0.10645
-0.178	0.105997
-0.177	0.105802
-0.176	0.105836
-0.175	0.105575
-0.174	0.105333
-0.173	0.105156
-0.172	0.104812
-0.171	0.104325
-0.17	0.104099
-0.169	0.103732
-0.168	0.103535
-0.167	0.10345
-0.166	0.10316
-0.165	0.103037
-0.164	0.102653
-0.163	0.102561
-0.162	0.102329
-0.161	0.10214
-0.16	0.101917
-0.159	0.10172
-0.158	0.101556
-0.157	0.101628
-0.156	0.101399
-0.155	0.101406
-0.154	0.101375
-0.153	0.101119
-0.152	0.101261
-0.151	0.101117
-0.15	0.101084
-0.149	0.10093
-0.148	0.100811
-0.147	0.100884
-0.146	0.100829
-0.145	0.100832
-0.144	0.100632
-0.143	0.100383
-0.142	0.100042
-0.141	0.0995802
-0.14	0.0993281
-0.139	0.0990489
-0.138	0.0994299
-0.137	0.0997093
-0.136	0.0991958
-0.135	0.0988478
-0.134	0.098395
-0.133	0.0982232
-0.132	0.0980087
-0.131	0.0976265
-0.13	0.0975594
-0.129	0.0972435
-0.128	0.0969641
-0.127	0.0965696
-0.126	0.0962907
-0.125	0.095968
-0.124	0.0957857
-0.123	0.0956873
-0.122	0.0952886
-0.121	0.0950082
-0.12	0.0949489
-0.119	0.0944703
-0.118	0.0939157
-0.117	0.0933778
-0.116	0.0931331
-0.115	0.0931567
-0.114	0.09269
-0.113	0.0924031
-0.112	0.091851
-0.111	0.0913544
-0.11	0.091132
-0.109	0.0908546
-0.108	0.0906466
-0.107	0.0904143
-0.106	0.0901005
-0.105	0.0900148
-0.104	0.0895908
-0.103	0.0894351
-0.102	0.0894148
-0.101	0.0891081
-0.1	0.0889667
-0.099	0.0887224
-0.098	0.0885872
-0.097	0.088462
-0.096	0.0882474
-0.095	0.0880991
-0.094	0.0877917
-0.093	0.0875319
-0.092	0.0874892
-0.091	0.0869
-0.09	0.0866205
-0.089	0.0862941
-0.088	0.0859871
-0.087	0.0861524
-0.086	0.0857259
-0.085	0.0852494
-0.084	0.0847771
-0.083	0.0843125
-0.082	0.0841497
-0.081	0.083924
-0.08	0.0837357
-0.079	0.0835077
-0.078	0.0834126
-0.077	0.08315
-0.076	0.0828646
-0.075	0.0824925
-0.074	0.082154
-0.073	0.0818463
-0.072	0.0816824
-0.071	0.0815055
-0.07	0.0812416
-0.069	0.0807672
-0.068	0.0807014
-0.067	0.0806047
-0.066	0.08031
-0.065	0.0801057
-0.064	0.079749
-0.063	0.0795093
-0.062	0.0793672
-0.061	0.0792741
-0.06	0.0792396
-0.059	0.0790322
-0.058	0.0787563
-0.057	0.0783011
-0.056	0.0781165
-0.055	0.0779313
-0.054	0.0779493
-0.053	0.0779303
-0.052	0.0778586
-0.051	0.0774176
-0.05	0.0774313
-0.049	0.0775199
-0.048	0.0772964
-0.047	0.0768117
-0.046	0.0767781
-0.045	0.0768615
-0.044	0.0766995
-0.043	0.0767065
-0.042	0.0767182
-0.041	0.0767916
-0.04	0.0764197
-0.039	0.0763309
-0.038	0.076192
-0.037	0.0761963
-0.036	0.0760917
-0.035	0.0760021
-0.034	0.0760122
-0.033	0.0759473
-0.032	0.0756124
-0.031	0.0752078
-0.03	0.0749129
-0.029	0.0748488
-0.028	0.0747562
-0.027	0.0746655
-0.026	0.0744781
-0.025	0.0743751
-0.024	0.0743696
-0.023	0.0742581
-0.022	0.0743102
-0.021	0.0742193
-0.02	0.0739874
-0.019	0.0736354
-0.018	0.0733219
-0.017	0.0729936
-0.016	0.0725476
-0.015	0.0723038
-0.014	0.0723074
-0.013	0.0721601
-0.012	0.072235
-0.011	0.0721311
-0.01	0.0720365
-0.009	0.0721847
-0.008	0.0721717
-0.007	0.072308
-0.006	0.0724742
-0.005	0.0729918
-0.004	0.0733903
-0.003	0.0738616
-0.002	0.0739902
-0.001	0.0744976
0	0.0748849
0.001	0.0752397
0.002	0.0756418
0.003	0.0759417
0.004	0.0765343
0.005	0.077091
0.006	0.077777
0.007	0.0783793
0.008	0.0787321
0.009	0.0788769
0.01	0.0792531
0.011	0.0797524
0.012	0.0801869
0.013	0.0809123
0.014	0.0815356
0.015	0.0820649
0.016	0.0826532
0.017	0.083192
0.018	0.083565
0.019	0.0838636
0.02	0.0842273
0.021	0.0847119
0.022	0.0852118
0.023	0.0855499
0.024	0.0858202
0.025	0.0864481
0.026	0.0866967
0.027	0.087324
0.028	0.0876948
0.029	0.087957
0.03	0.0880585
0.031	0.0886295
0.032	0.0887399
0.033	0.0889138
0.034	0.088924
0.035	0.089251
0.036	0.089435
0.037	0.0897027
0.038	0.0899951
0.039	0.0902236
0.04	0.090302
0.041	0.0908075
0.042	0.0908663
0.043	0.0909922
0.044	0.091133
0.045	0.0914804
0.046	0.0918109
0.047	0.0920014
0.048	0.092444
0.049	0.0926781
0.05	0.0929981
0.051	0.0933194
0.052	0.093765
0.053	0.0941766
0.054	0.0948134
0.055	0.0953653
0.056	0.0958419
0.057	0.0963925
0.058	0.0968331
0.059	0.0972636
0.06	0.0978813
0.061	0.0981046
0.062	0.0986679
0.063	0.0997326
0.064	0.0996077
0.065	0.0998685
0.066	0.10011
0.067	0.100064
0.068	0.100439
0.069	0.100879
0.07	0.101495
0.071	0.101819
0.072	0.101887
0.073	0.102132
0.074	0.102502
0.075	0.102915
0.076	0.103525
0.077	0.103763
0.078	0.104126
0.079	0.104692
0.08	0.104973
0.081	0.105234
0.082	0.105047
0.083	0.105727
0.084	0.106119
0.085	0.106656
0.086	0.107325
0.087	0.107885
0.088	0.108084
0.089	0.108606
0.09	0.108783
0.091	0.109147
0.092	0.109234
0.093	0.109546
0.094	0.109913
0.095	0.110126
0.096	0.110272
0.097	0.110821
0.098	0.111015
0.099	0.111231
0.1	0.111554
0.101	0.11173
0.102	0.112138
0.103	0.112395
0.104	0.11292
0.105	0.11311
0.106	0.113469
0.107	0.113818
0.108	0.114129
0.109	0.114379
0.11	0.11433
0.111	0.114547
0.112	0.115011
0.113	0.115383
0.114	0.115465
0.115	0.115562
0.116	0.115545
0.117	0.115833
0.118	0.115999
0.119	0.116153
0.12	0.116422
0.121	0.116592
0.122	0.116804
0.123	0.116926
0.124	0.117139
0.125	0.116678
0.126	0.117602
0.127	0.117758
0.128	0.118073
0.129	0.118387
0.13	0.118403
0.131	0.118226
0.132	0.118277
0.133	0.11829
0.134	0.118515
0.135	0.118769
0.136	0.119077
0.137	0.118848
0.138	0.119052
0.139	0.11908
0.14	0.119457
0.141	0.119479
0.142	0.119578
0.143	0.119543
0.144	0.119845
0.145	0.120207
0.146	0.120472
0.147	0.120816
0.148	0.121285
0.149	0.121941
0.15	0.122465
0.151	0.122446
0.152	0.122315
0.153	0.122314
0.154	0.12272
0.155	0.123034
0.156	0.123155
0.157	0.123194
0.158	0.123479
0.159	0.123159
0.16	0.123377
0.161	0.123686
0.162	0.123894
0.163	0.124164
0.164	0.124741
0.165	0.124898
0.166	0.125173
0.167	0.125282
0.168	0.125594
0.169	0.125482
0.17	0.125228
0.171	0.125204
0.172	0.125291
0.173	0.12579
0.174	0.125571
0.175	0.125669
0.176	0.125658
0.177	0.125651
0.178	0.126209
0.179	0.126408
0.18	0.126651
0.181	0.126474
0.182	0.12628
0.183	0.126475
0.184	0.12644
0.185	0.126444
0.186	0.126576
0.187	0.126735
0.188	0.126613
0.189	0.126941
0.19	0.126956
0.191	0.126816
0.192	0.126598
0.193	0.126464
0.194	0.126195
0.195	0.126475
0.196	0.1267
0.197	0.126695
0.198	0.126454
0.199	0.126533
0.2	0.126551
0.201	0.126418
0.202	0.125875
0.203	0.128476
0.204	0.128492
0.205	0.128335
0.206	0.128348
0.207	0.128094
0.208	0.128361
0.209	0.128595
0.21	0.128423
0.211	0.128534
0.212	0.12885
0.213	0.129182
0.214	0.129479
0.215	0.129632
0.216	0.129766
0.217	0.129684
0.218	0.129421
0.219	0.129103
0.22	0.129134
0.221	0.129391
0.222	0.129763
0.223	0.129988
0.224	0.130017
0.225	0.130093
0.226	0.130497
0.227	0.130981
0.228	0.131066
0.229	0.131543
0.23	0.13169
0.231	0.131792
0.232	0.131943
0.233	0.132043
0.234	0.132152
0.235	0.132058
0.236	0.132846
0.237	0.132765
0.238	0.132709
0.239	0.132535
0.24	0.132569
0.241	0.132617
0.242	0.132862
0.243	0.132322
0.244	0.132316
0.245	0.132563
0.246	0.132409
0.247	0.132201
0.248	0.132645
0.249	0.132948
0.25	0.132548
0.251	0.132622
0.252	0.132583
0.253	0.132332
0.254	0.132373
0.255	0.132476
0.256	0.132595
0.257	0.132363
0.258	0.132235
0.259	0.132412
0.26	0.132239
0.261	0.132541
0.262	0.132765
0.263	0.13259
0.264	0.132688
0.265	0.132883
0.266	0.132994
0.267	0.133329
0.268	0.133151
0.269	0.133271
0.27	0.133474
0.271	0.13333
0.272	0.133357
0.273	0.133452
0.274	0.133692
0.275	0.133699
0.276	0.133661
0.277	0.133761
0.278	0.134239
0.279	0.134661
0.28	0.134703
0.281	0.134744
0.282	0.134704
0.283	0.134399
0.284	0.134388
0.285	0.134436
0.286	0.134695
0.287	0.134389
0.288	0.134321
0.289	0.134468
0.29	0.134785
0.291	0.135294
0.292	0.135843
0.293	0.135918
0.294	0.135884
0.295	0.135883
0.296	0.136575
0.297	0.136613
0.298	0.136687
0.299	0.136876
0.3	0.136786
0.301	0.136767
0.302	0.137127
0.303	0.13682
0.304	0.136879
0.305	0.137043
0.306	0.137044
0.307	0.137034
0.308	0.137017
0.309	0.136846
0.31	0.137062
0.311	0.136963
0.312	0.137284
0.313	0.137211
0.314	0.137151
0.315	0.137294
0.316	0.137725
0.317	0.137758
0.318	0.137827
0.319	0.137907
0.32	0.138335
0.321	0.138202
0.322	0.137965
0.323	0.137836
0.324	0.137566
0.325	0.13776
0.326	0.13748
0.327	0.137547
0.328	0.136886
0.329	0.136573
0.33	0.136862
0.331	0.136784
0.332	0.136668
0.333	0.136724
0.334	0.136571
0.335	0.136736
0.336	0.1364
0.337	0.136895
0.338	0.137027
0.339	0.137217
0.34	0.137402
0.341	0.137451
0.342	0.1375
0.343	0.137541
0.344	0.137568
0.345	0.137567
0.346	0.137226
0.347	0.137226
0.348	0.136922
0.349	0.136896
0.35	0.136802
0.351	0.136707
0.352	0.137337
0.353	0.137293
0.354	0.137513
0.355	0.137522
0.356	0.137388
0.357	0.137357
0.358	0.137489
0.359	0.13815
0.36	0.138375
0.361	0.138394
0.362	0.138177
0.363	0.138545
0.364	0.138819
0.365	0.13894
0.366	0.1389
0.367	0.139038
0.368	0.139251
0.369	0.139276
0.37	0.139342
0.371	0.139729
0.372	0.140018
0.373	0.140147
0.374	0.140213
0.375	0.139949
0.376	0.140314
0.377	0.140288
0.378	0.140246
0.379	0.140697
0.38	0.140702
0.381	0.141184
0.382	0.141535
0.383	0.141751
0.384	0.14213
0.385	0.142184
0.386	0.142079
0.387	0.142506
0.388	0.142442
0.389	0.142564
0.39	0.142874
0.391	0.142711
0.392	0.142843
0.393	0.142676
0.394	0.142386
0.395	0.142647
0.396	0.142986
0.397	0.143041
0.398	0.143388
0.399	0.143891
0.4	0.143886
0.401	0.143972
0.402	0.143563
0.403	0.144121
0.404	0.144543
0.405	0.144644
0.406	0.144933
0.407	0.145257
0.408	0.145075
0.409	0.145093
0.41	0.145525
0.411	0.145495
0.412	0.145691
0.413	0.145443
0.414	0.145663
0.415	0.145539
0.416	0.146019
0.417	0.146274
0.418	0.14656
0.419	0.146188
0.42	0.146303
0.421	0.146378
0.422	0.146723
0.423	0.146908
0.424	0.146336
0.425	0.146456
0.426	0.146613
0.427	0.146698
0.428	0.146611
0.429	0.14625
0.43	0.146243
0.431	0.145664
0.432	0.146062
0.433	0.146101
0.434	0.145879
0.435	0.146357
0.436	0.146825
0.437	0.147376
0.438	0.146316
0.439	0.145512
0.44	0.146268
0.441	0.146477
0.442	0.146478
0.443	0.146657
0.444	0.147459
0.445	0.147858
0.446	0.148267
0.447	0.147977
0.448	0.147713
0.449	0.148085
0.45	0.147387
0.451	0.147419
0.452	0.147397
0.453	0.147563
0.454	0.147299
0.455	0.146862
0.456	0.147098
0.457	0.147606
0.458	0.147537
0.459	0.147182
0.46	0.147391
0.461	0.147311
0.462	0.146985
0.463	0.14786
0.464	0.148158
0.465	0.148137
0.466	0.148343
0.467	0.148196
0.468	0.148224
0.469	0.148554
0.47	0.148372
0.471	0.147852
0.472	0.147848
0.473	0.148309
0.474	0.148722
0.475	0.149349
0.476	0.148861
0.477	0.14902
0.478	0.149356
0.479	0.149459
0.48	0.14948
0.481	0.149741
0.482	0.149948
0.483	0.150102
0.484	0.150163
0.485	0.150201
0.486	0.150259
0.487	0.150236
0.488	0.150644
0.489	0.150459
0.49	0.150679
0.491	0.150823
0.492	0.151106
0.493	0.151088
0.494	0.151099
0.495	0.151145
0.496	0.150988
0.497	0.150691
0.498	0.150335
0.499	0.150402
0.5	0.150759
0.501	0.150166
0.502	0.15072
0.503	0.150994
0.504	0.151495
0.505	0.151468
0.506	0.151758
0.507	0.151873
0.508	0.152186
0.509	0.152283
0.51	0.152546
0.511	0.152443
0.512	0.152681
0.513	0.152563
0.514	0.152826
0.515	0.152873
0.516	0.153213
0.517	0.152858
0.518	0.153524
0.519	0.153843
0.52	0.153895
0.521	0.154018
0.522	0.153533
0.523	0.154054
0.524	0.153921
0.525	0.153478
0.526	0.15373
0.527	0.154065
0.528	0.153547
0.529	0.153735
0.53	0.153595
0.531	0.154006
0.532	0.153533
0.533	0.153354
0.534	0.15403
0.535	0.15359
0.536	0.153411
0.537	0.153177
0.538	0.153236
0.539	0.152772
0.54	0.152952
0.541	0.153099
0.542	0.153319
0.543	0.153633
0.544	0.153843
0.545	0.154111
0.546	0.153646
0.547	0.153823
0.548	0.153043
0.549	0.15302
0.55	0.152947
0.551	0.152629
0.552	0.15344
0.553	0.153703
0.554	0.153868
0.555	0.153464
0.556	0.153873
0.557	0.153785
0.558	0.15373
0.559	0.153965
0.56	0.154036
0.561	0.154579
0.562	0.154472
0.563	0.154107
0.564	0.153506
0.565	0.153475
0.566	0.152457
0.567	0.152415
0.568	0.151849
0.569	0.151582
0.57	0.151789
0.571	0.152904
0.572	0.153081
0.573	0.15229
0.574	0.152369
0.575	0.151847
0.576	0.151679
0.577	0.152564
0.578	0.151976
0.579	0.152335
0.58	0.152401
0.581	0.152933
0.582	0.152941
0.583	0.152815
0.584	0.153214
0.585	0.153635
0.586	0.15343
0.587	0.153545
0.588	0.154382
0.589	0.154424
0.59	0.154683
0.591	0.154768
0.592	0.154583
0.593	0.154462
0.594	0.154087
0.595	0.154141
0.596	0.153972
0.597	0.153897
0.598	0.154139
0.599	0.154107
0.6	0.15395
0.601	0.153966
0.602	0.153568
0.603	0.153742
0.604	0.153701
0.605	0.153111
0.606	0.153168
0.607	0.152867
0.608	0.152416
0.609	0.152204
0.61	0.152147
0.611	0.152249
0.612	0.151867
0.613	0.15298
0.614	0.152856
0.615	0.153015
0.616	0.153094
0.617	0.152996
0.618	0.152661
0.619	0.152872
0.62	0.152971
0.621	0.1533
0.622	0.153055
0.623	0.153114
0.624	0.153132
0.625	0.153042
0.626	0.152907
0.627	0.153171
0.628	0.15311
0.629	0.152814
0.63	0.15275
0.631	0.152686
0.632	0.152612
0.633	0.152947
0.634	0.153108
0.635	0.153036
0.636	0.15335
0.637	0.153035
0.638	0.153719
0.639	0.153867
0.64	0.153672
0.641	0.153974
0.642	0.153481
0.643	0.153156
0.644	0.15315
0.645	0.15337
0.646	0.153307
0.647	0.153892
0.648	0.154002
0.649	0.154162
0.65	0.153515
0.651	0.153817
0.652	0.153946
0.653	0.153944
0.654	0.153789
0.655	0.153734
0.656	0.153833
0.657	0.154045
0.658	0.154093
0.659	0.154389
0.66	0.154722
0.661	0.154452
0.662	0.154998
0.663	0.154656
0.664	0.154938
0.665	0.15503
0.666	0.155041
0.667	0.154967
0.668	0.155319
0.669	0.155515
0.67	0.155716
0.671	0.155575
0.672	0.155168
0.673	0.155277
0.674	0.155852
0.675	0.155878
0.676	0.155753
0.677	0.155728
0.678	0.155842
0.679	0.155232
0.68	0.155117
0.681	0.155227
0.682	0.155229
0.683	0.154845
0.684	0.154801
0.685	0.155267
0.686	0.155392
0.687	0.154398
0.688	0.154299
0.689	0.155058
0.69	0.155423
0.691	0.155439
0.692	0.155126
0.693	0.155051
0.694	0.154535
0.695	0.154329
0.696	0.154061
0.697	0.154305
0.698	0.154405
0.699	0.154429
0.7	0.154718
0.701	0.154641
0.702	0.154743
0.703	0.154489
0.704	0.153942
0.705	0.153873
0.706	0.153697
0.707	0.153782
0.708	0.154408
0.709	0.1541
0.71	0.154
0.711	0.15391
0.712	0.153417
0.713	0.153219
0.714	0.153843
0.715	0.154455
0.716	0.154524
0.717	0.154255
0.718	0.15419
0.719	0.154213
0.72	0.154313
0.721	0.15479
0.722	0.155374
0.723	0.156105
0.724	0.156452
0.725	0.15619
0.726	0.155834
0.727	0.155754
0.728	0.155804
0.729	0.155047
0.73	0.154673
0.731	0.154853
0.732	0.154291
0.733	0.154991
0.734	0.155537
0.735	0.15605
0.736	0.156349
0.737	0.156258
0.738	0.156472
0.739	0.15657
0.74	0.15666
0.741	0.156509
0.742	0.156072
0.743	0.156447
0.744	0.155686
0.745	0.156227
0.746	0.155808
0.747	0.156322
0.748	0.157138
0.749	0.157241
0.75	0.157518
0.751	0.157679
0.752	0.157705
0.753	0.157477
0.754	0.157168
0.755	0.157059
0.756	0.156927
0.757	0.15645
0.758	0.156686
0.759	0.156184
0.76	0.156269
0.761	0.156182
0.762	0.156188
0.763	0.15627
0.764	0.156139
0.765	0.155851
0.766	0.155611
0.767	0.155614
0.768	0.154719
0.769	0.154586
0.77	0.154423
0.771	0.154169
0.772	0.15373
0.773	0.15413
0.774	0.154475
0.775	0.154379
0.776	0.155651
0.777	0.155844
0.778	0.15583
0.779	0.155758
0.78	0.155674
0.781	0.155182
0.782	0.154821
0.783	0.154793
0.784	0.154558
0.785	0.153853
0.786	0.153639
0.787	0.152873
0.788	0.15307
0.789	0.152552
0.79	0.152702
0.791	0.152648
0.792	0.151771
0.793	0.151865
0.794	0.151863
0.795	0.151094
0.796	0.151429
0.797	0.15111
0.798	0.151178
0.799	0.151531
0.8	0.151455
0.801	0.151479
0.802	0.151771
0.803	0.152604
0.804	0.152546
0.805	0.151889
0.806	0.151863
0.807	0.152529
0.808	0.152588
0.809	0.152135
0.81	0.152664
0.811	0.152787
0.812	0.15291
0.813	0.152901
0.814	0.152236
0.815	0.152259
0.816	0.152416
0.817	0.150346
0.818	0.150329
0.819	0.149327
0.82	0.150345
0.821	0.150078
0.822	0.149996
0.823	0.149875
0.824	0.148882
0.825	0.148054
0.826	0.148414
0.827	0.148244
0.828	0.147761
0.829	0.146656
0.83	0.146711
0.831	0.146897
0.832	0.146978
0.833	0.147098
0.834	0.14697
0.835	0.146409
0.836	0.146934
0.837	0.146792
0.838	0.146727
0.839	0.146966
0.84	0.146358
0.841	0.146311
0.842	0.146092
0.843	0.145889
0.844	0.146775
0.845	0.14675
0.846	0.146949
0.847	0.14756
0.848	0.147055
0.849	0.146649
0.85	0.146345
0.851	0.146597
0.852	0.146983
0.853	0.146687
0.854	0.14738
0.855	0.14792
0.856	0.147553
0.857	0.146903
0.858	0.147355
0.859	0.147237
0.86	0.147044
0.861	0.146591
0.862	0.146563
0.863	0.146828
0.864	0.146738
0.865	0.147134
0.866	0.147722
0.867	0.147618
0.868	0.147565
0.869	0.147836
0.87	0.147785
0.871	0.14807
0.872	0.147919
0.873	0.147964
0.874	0.147623
0.875	0.147561
0.876	0.147705
0.877	0.147682
0.878	0.147765
0.879	0.147561
0.88	0.1474
0.881	0.148343
0.882	0.148256
0.883	0.148683
0.884	0.149108
0.885	0.148814
0.886	0.148637
0.887	0.1486
0.888	0.147868
0.889	0.147824
0.89	0.147289
0.891	0.14717
0.892	0.146595
0.893	0.144955
0.894	0.145386
0.895	0.145413
0.896	0.146284
0.897	0.145492
0.898	0.143282
0.899	0.143193
0.9	0.142763
0.901	0.141856
0.902	0.141833
0.903	0.14135
0.904	0.140694
0.905	0.140615
0.906	0.140756
0.907	0.140503
0.908	0.140775
0.909	0.140734
0.91	0.140562
0.911	0.140346
0.912	0.140445
0.913	0.140452
0.914	0.140114
0.915	0.139074
0.916	0.13936
0.917	0.139365
0.918	0.138853
0.919	0.138678
0.92	0.138481
0.921	0.137549
0.922	0.138881
0.923	0.138377
0.924	0.138256
0.925	0.138509
0.926	0.138643
0.927	0.138451
0.928	0.138062
0.929	0.138064
0.93	0.137975
0.931	0.137927
0.932	0.138146
0.933	0.137285
0.934	0.13628
0.935	0.136179
0.936	0.136108
0.937	0.135973
0.938	0.136026
0.939	0.13625
0.94	0.135041
0.941	0.13465
0.942	0.134499
0.943	0.135257
0.944	0.133939
0.945	0.133786
0.946	0.133813
0.947	0.133908
0.948	0.133907
0.949	0.133737
0.95	0.133642
0.951	0.133783
0.952	0.13382
0.953	0.134256
0.954	0.134055
0.955	0.134064
0.956	0.133923
0.957	0.133903
0.958	0.133733
0.959	0.133556
0.96	0.133162
0.961	0.133037
0.962	0.133389
0.963	0.133533
0.964	0.13318
0.965	0.133254
0.966	0.132813
0.967	0.132712
0.968	0.132852
0.969	0.133719
0.97	0.132584
0.971	0.132355
0.972	0.132081
0.973	0.131934
0.974	0.132489
0.975	0.132299
0.976	0.132501
0.977	0.132396
0.978	0.13214
0.979	0.131717
0.98	0.131567
0.981	0.131284
0.982	0.131008
0.983	0.131335
0.984	0.132057
0.985	0.132276
0.986	0.132221
0.987	0.1324
0.988	0.132271
0.989	0.132584
0.99	0.132271
0.991	0.132444
0.992	0.13203
0.993	0.132106
0.994	0.132328
0.995	0.132573
0.996	0.133052
0.997	0.132789
0.998	0.132638
0.999	0.132739
1	0.132653
1.001	0.132433
1.002	0.132571
1.003	0.132337
1.004	0.132604
1.005	0.13288
1.006	0.132908
1.007	0.132626
1.008	0.133495
1.009	0.133419
1.01	0.133688
1.011	0.133668
1.012	0.133191
1.013	0.133386
1.014	0.13342
1.015	0.133114
1.016	0.13317
1.017	0.13346
1.018	0.133235
1.019	0.133354
1.02	0.133221
1.021	0.133385
1.022	0.133393
1.023	0.133443
1.024	0.133879
1.025	0.133475
1.026	0.134068
1.027	0.13386
1.028	0.134173
1.029	0.133877
1.03	0.13321
1.031	0.133185
1.032	0.133287
1.033	0.133034
1.034	0.132849
1.035	0.132684
1.036	0.132797
1.037	0.132914
1.038	0.133237
1.039	0.133222
1.04	0.133335
1.041	0.133574
1.042	0.134013
1.043	0.133644
1.044	0.133769
1.045	0.133878
1.046	0.134143
1.047	0.133919
1.048	0.134165
1.049	0.134287
1.05	0.134469
1.051	0.134409
1.052	0.134452
1.053	0.134478
1.054	0.134421
1.055	0.134374
1.056	0.13434
1.057	0.134285
1.058	0.134335
1.059	0.134452
1.06	0.134575
1.061	0.134437
1.062	0.134599
1.063	0.134675
1.064	0.134638
1.065	0.134883
1.066	0.134867
1.067	0.135003
1.068	0.135292
1.069	0.13604
1.07	0.135955
1.071	0.136426
1.072	0.136023
1.073	0.136179
1.074	0.136232
1.075	0.136342
1.076	0.136295
1.077	0.136196
1.078	0.136141
1.079	0.136045
1.08	0.135763
1.081	0.135898
1.082	0.135879
1.083	0.135979
1.084	0.135977
1.085	0.13605
1.086	0.136037
1.087	0.135882
1.088	0.135991
1.089	0.135703
1.09	0.136117
1.091	0.136131
1.092	0.136047
1.093	0.136613
1.094	0.136839
1.095	0.136751
1.096	0.137003
1.097	0.13712
1.098	0.137181
1.099	0.137212
1.1	0.137845
1.101	0.137681
1.102	0.137846
1.103	0.137669
1.104	0.138038
1.105	0.137902
1.106	0.137455
1.107	0.137634
1.108	0.137922
1.109	0.138044
1.11	0.13808
1.111	0.137597
1.112	0.137563
1.113	0.137551
1.114	0.137791
1.115	0.137795
1.116	0.137567
1.117	0.137771
1.118	0.137842
1.119	0.138343
1.12	0.138357
1.121	0.138595
1.122	0.138404
1.123	0.13769
1.124	0.137548
1.125	0.137812
1.126	0.137752
1.127	0.137783
1.128	0.137768
1.129	0.137564
1.13	0.137575
1.131	0.137585
1.132	0.13786
1.133	0.137864
1.134	0.138041
1.135	0.137601
1.136	0.137755
1.137	0.137632
1.138	0.137543
1.139	0.137236
1.14	0.136861
1.141	0.137026
1.142	0.137434
1.143	0.137482
1.144	0.138074
1.145	0.138104
1.146	0.138035
1.147	0.138073
1.148	0.138213
1.149	0.138149
1.15	0.138155
1.151	0.138104
1.152	0.138286
1.153	0.138451
1.154	0.138356
1.155	0.138708
1.156	0.13725
1.157	0.137149
1.158	0.136764
1.159	0.13679
1.16	0.137112
1.161	0.137118
1.162	0.136911
1.163	0.137686
1.164	0.13767
1.165	0.138122
1.166	0.138382
1.167	0.138676
1.168	0.139639
1.169	0.138367
1.17	0.138329
1.171	0.138455
1.172	0.138512
1.173	0.138373
1.174	0.13859
1.175	0.1387
1.176	0.138498
1.177	0.138619
1.178	0.138766
1.179	0.138507
1.18	0.13888
1.181	0.138785
1.182	0.138676
1.183	0.138788
1.184	0.139035
1.185	0.138937
1.186	0.138748
1.187	0.138546
1.188	0.13849
1.189	0.138587
1.19	0.138795
1.191	0.138764
1.192	0.138862
1.193	0.139453
1.194	0.139557
1.195	0.139292
1.196	0.1394
1.197	0.139797
1.198	0.140066
1.199	0.140103
1.2	0.140082
1.201	0.140324
1.202	0.140898
1.203	0.14087
1.204	0.141046
1.205	0.140967
1.206	0.141104
1.207	0.140759
1.208	0.141016
1.209	0.140927
1.21	0.140594
1.211	0.140573
1.212	0.140641
1.213	0.140396
1.214	0.140156
1.215	0.140062
1.216	0.139882
1.217	0.139828
1.218	0.139443
1.219	0.13891
1.22	0.139127
1.221	0.139234
1.222	0.13927
1.223	0.139425
1.224	0.139225
1.225	0.139029
1.226	0.139352
1.227	0.139618
1.228	0.139746
1.229	0.139168
1.23	0.138868
1.231	0.139093
1.232	0.139278
1.233	0.139214
1.234	0.139464
1.235	0.139274
1.236	0.139975
1.237	0.140071
1.238	0.139922
1.239	0.13985
1.24	0.14031
1.241	0.140782
1.242	0.140779
1.243	0.140977
1.244	0.140966
1.245	0.141538
1.246	0.141809
1.247	0.143721
1.248	0.143892
1.249	0.144194
1.25	0.14374
1.251	0.143284
1.252	0.142754
1.253	0.142913
1.254	0.142716
1.255	0.142888
1.256	0.14287
1.257	0.142625
1.258	0.142915
1.259	0.142881
1.26	0.143024
1.261	0.143162
1.262	0.142999
1.263	0.144791
1.264	0.14453
1.265	0.14462
1.266	0.144982
1.267	0.144863
1.268	0.144845
1.269	0.145156
1.27	0.144743
1.271	0.144478
1.272	0.144377
1.273	0.144544
1.274	0.144025
1.275	0.143622
1.276	0.143479
1.277	0.143231
1.278	0.143329
1.279	0.143353
1.28	0.142981
1.281	0.14355
1.282	0.143388
1.283	0.145117
1.284	0.145397
1.285	0.145524
1.286	0.145737
1.287	0.146297
1.288	0.146505
1.289	0.146308
1.29	0.146594
1.291	0.147731
1.292	0.147343
1.293	0.147503
1.294	0.147098
1.295	0.146961
1.296	0.145386
1.297	0.145521
1.298	0.143391
1.299	0.143268
1.3	0.143152
1.301	0.142947
1.302	0.143122
1.303	0.14371
1.304	0.144085
1.305	0.144077
1.306	0.144284
1.307	0.144321
1.308	0.14467
1.309	0.144975
1.31	0.144959
1.311	0.145223
1.312	0.145553
1.313	0.145675
1.314	0.145762
1.315	0.145482
1.316	0.145503
1.317	0.145932
1.318	0.145573
1.319	0.145294
1.32	0.145374
1.321	0.145314
1.322	0.145424
1.323	0.147446
1.324	0.147124
1.325	0.147111
1.326	0.147396
1.327	0.147414
1.328	0.147819
1.329	0.147696
1.33	0.147589
1.331	0.147308
1.332	0.147756
1.333	0.147977
1.334	0.148035
1.335	0.148222
1.336	0.148261
1.337	0.148299
1.338	0.148345
1.339	0.148315
1.34	0.148167
1.341	0.14824
1.342	0.14859
1.343	0.148066
1.344	0.148193
1.345	0.148357
1.346	0.148213
1.347	0.148519
1.348	0.148577
1.349	0.148328
1.35	0.148633
1.351	0.148494
1.352	0.148296
1.353	0.147925
1.354	0.148379
1.355	0.148199
1.356	0.148507
1.357	0.148852
1.358	0.148877
1.359	0.149098
1.36	0.149792
1.361	0.149795
1.362	0.149909
1.363	0.149596
1.364	0.149504
1.365	0.149322
1.366	0.149433
1.367	0.149474
1.368	0.149672
1.369	0.149682
1.37	0.149972
1.371	0.151389
1.372	0.151691
1.373	0.151836
1.374	0.151711
1.375	0.151463
1.376	0.151618
1.377	0.151482
1.378	0.149634
1.379	0.149494
1.38	0.149646
1.381	0.149384
1.382	0.149162
1.383	0.148658
1.384	0.148601
1.385	0.148409
1.386	0.148591
1.387	0.148535
1.388	0.148487
1.389	0.148618
1.39	0.148468
1.391	0.148497
1.392	0.148918
1.393	0.148657
1.394	0.148506
1.395	0.148573
1.396	0.148478
1.397	0.148259
1.398	0.148331
1.399	0.148447
1.4	0.148398
1.401	0.148388
1.402	0.148825
1.403	0.14918
1.404	0.148918
1.405	0.148677
1.406	0.147992
1.407	0.148024
1.408	0.148129
1.409	0.147872
1.41	0.14964
1.411	0.150063
1.412	0.15013
1.413	0.150207
1.414	0.150182
1.415	0.150024
1.416	0.149802
1.417	0.149818
1.418	0.149776
1.419	0.150143
1.42	0.150433
1.421	0.150335
1.422	0.150072
1.423	0.149605
1.424	0.149532
1.425	0.149384
1.426	0.148977
1.427	0.148969
1.428	0.148593
1.429	0.1486
1.43	0.148915
1.431	0.14907
1.432	0.149066
1.433	0.148683
1.434	0.148842
1.435	0.148747
1.436	0.148771
1.437	0.148927
1.438	0.149005
1.439	0.148894
1.44	0.149022
1.441	0.148727
1.442	0.148268
1.443	0.1485
1.444	0.148835
1.445	0.148915
1.446	0.148682
1.447	0.148631
1.448	0.148344
1.449	0.14936
1.45	0.149396
1.451	0.14893
1.452	0.149503
1.453	0.149274
1.454	0.14974
1.455	0.149529
1.456	0.14952
1.457	0.149848
1.458	0.150493
1.459	0.150246
1.46	0.149781
1.461	0.149598
1.462	0.15015
1.463	0.15013
1.464	0.150498
1.465	0.150803
1.466	0.150721
1.467	0.151225
1.468	0.150962
1.469	0.150925
1.47	0.150839
1.471	0.150913
1.472	0.151087
1.473	0.151034
1.474	0.151036
1.475	0.151288
1.476	0.151144
1.477	0.150837
1.478	0.1509
1.479	0.150779
1.48	0.150976
1.481	0.150695
1.482	0.150605
1.483	0.150455
1.484	0.150553
1.485	0.150274
1.486	0.150541
1.487	0.150556
1.488	0.150164
1.489	0.150093
1.49	0.15016
1.491	0.150034
1.492	0.150067
1.493	0.150212
1.494	0.150401
1.495	0.150141
1.496	0.150264
1.497	0.148881
1.498	0.148871
1.499	0.14889
1.5	0.148996
1.501	0.148787
1.502	0.148619
1.503	0.148737
1.504	0.14877
1.505	0.148302
1.506	0.148207
1.507	0.147957
1.508	0.148221
1.509	0.14812
1.51	0.148116
1.511	0.147957
1.512	0.14786
1.513	0.147435
1.514	0.147598
1.515	0.147986
1.516	0.147947
1.517	0.14788
1.518	0.148189
1.519	0.148228
1.52	0.148375
1.521	0.148609
1.522	0.14837
1.523	0.147921
1.524	0.148204
1.525	0.148169
1.526	0.147998
1.527	0.147893
1.528	0.148164
1.529	0.148365
1.53	0.148248
1.531	0.148317
1.532	0.148382
1.533	0.148387
1.534	0.148024
1.535	0.147809
1.536	0.147987
1.537	0.1481
1.538	0.147891
1.539	0.14779
1.54	0.148121
1.541	0.148119
1.542	0.148012
1.543	0.147789
1.544	0.147999
1.545	0.147521
1.546	0.147403
1.547	0.147394
1.548	0.147188
1.549	0.147534
1.55	0.147608
1.551	0.147705
1.552	0.147532
1.553	0.147486
1.554	0.147178
1.555	0.147286
1.556	0.147637
1.557	0.147424
1.558	0.147177
1.559	0.147693
1.56	0.147466
1.561	0.148
1.562	0.147858
1.563	0.148297
1.564	0.148273
1.565	0.147971
1.566	0.148142
1.567	0.14898
1.568	0.149232
1.569	0.149072
1.57	0.149161
1.571	0.149252
1.572	0.149076
1.573	0.14875
1.574	0.148706
1.575	0.149194
1.576	0.149111
1.577	0.148606
1.578	0.148709
1.579	0.148859
1.58	0.149154
1.581	0.154388
1.582	0.154432
1.583	0.154582
1.584	0.155004
1.585	0.15482
1.586	0.154674
1.587	0.154572
1.588	0.154628
1.589	0.154552
1.59	0.154808
1.591	0.151624
1.592	0.151372
1.593	0.151126
1.594	0.151068
1.595	0.150724
1.596	0.150712
1.597	0.150842
1.598	0.150664
1.599	0.150556
1.6	0.150497
1.601	0.15158
1.602	0.151624
1.603	0.151863
1.604	0.151753
1.605	0.151805
1.606	0.151811
1.607	0.152052
1.608	0.15184
1.609	0.151636
1.61	0.151928
1.611	0.152402
1.612	0.15192
1.613	0.151995
1.614	0.151986
1.615	0.152494
1.616	0.152514
1.617	0.152982
1.618	0.152676
1.619	0.15265
1.62	0.15251
1.621	0.152464
1.622	0.152214
1.623	0.152108
1.624	0.152469
1.625	0.151979
1.626	0.152039
1.627	0.152206
1.628	0.152051
1.629	0.15228
1.63	0.152693
1.631	0.152341
1.632	0.151115
1.633	0.152212
1.634	0.153063
1.635	0.153253
1.636	0.152824
1.637	0.152519
1.638	0.152156
1.639	0.153389
1.64	0.153515
1.641	0.153362
1.642	0.15341
1.643	0.153584
1.644	0.153837
1.645	0.153772
1.646	0.153315
1.647	0.153037
1.648	0.153075
1.649	0.152889
1.65	0.1528
1.651	0.152584
1.652	0.150708
1.653	0.15072
1.654	0.151036
1.655	0.15077
1.656	0.15056
1.657	0.150493
1.658	0.150935
1.659	0.150812
1.66	0.151023
1.661	0.150316
1.662	0.150313
1.663	0.151015
1.664	0.150815
1.665	0.150904
1.666	0.150571
1.667	0.150675
1.668	0.151181
1.669	0.151497
1.67	0.151425
1.671	0.151443
1.672	0.151558
1.673	0.151426
1.674	0.151101
1.675	0.151029
1.676	0.150831
1.677	0.150571
1.678	0.150173
1.679	0.149998
1.68	0.149635
1.681	0.148816
1.682	0.148642
1.683	0.148324
1.684	0.148163
1.685	0.14858
1.686	0.14899
1.687	0.148957
1.688	0.148884
1.689	0.148696
1.69	0.148888
1.691	0.149086
1.692	0.149434
1.693	0.149166
1.694	0.149331
1.695	0.149198
1.696	0.149278
1.697	0.149159
1.698	0.148963
1.699	0.149265
1.7	0.150239
1.701	0.149975
1.702	0.149525
1.703	0.148977
1.704	0.148859
1.705	0.148812
1.706	0.148863
1.707	0.148418
1.708	0.148364
1.709	0.148005
1.71	0.148142
1.711	0.148264
1.712	0.148368
1.713	0.148176
1.714	0.148319
1.715	0.147901
1.716	0.14795
1.717	0.147893
1.718	0.14766
1.719	0.146844
1.72	0.146646
1.721	0.146709
1.722	0.146433
1.723	0.146677
1.724	0.146248
1.725	0.146593
1.726	0.146746
1.727	0.146854
1.728	0.146442
1.729	0.146144
1.73	0.146359
1.731	0.146261
1.732	0.146767
1.733	0.146578
1.734	0.147057
1.735	0.148248
1.736	0.147723
1.737	0.147832
1.738	0.147842
1.739	0.147904
1.74	0.147973
1.741	0.148165
1.742	0.148046
1.743	0.148103
1.744	0.147655
1.745	0.147731
1.746	0.147843
1.747	0.147477
1.748	0.14747
1.749	0.14737
1.75	0.147418
1.751	0.147199
1.752	0.147175
1.753	0.14719
1.754	0.147281
1.755	0.147463
1.756	0.147951
1.757	0.147487
1.758	0.147428
1.759	0.147667
1.76	0.147573
1.761	0.147333
1.762	0.147405
1.763	0.147326
1.764	0.147939
1.765	0.148129
1.766	0.147626
1.767	0.147976
1.768	0.148419
1.769	0.148855
1.77	0.149347
1.771	0.149297
1.772	0.14886
1.773	0.148485
1.774	0.148464
1.775	0.149126
1.776	0.14924
1.777	0.149237
1.778	0.149431
1.779	0.149326
1.78	0.149246
1.781	0.150088
1.782	0.149755
1.783	0.149392
1.784	0.149575
1.785	0.149532
1.786	0.149593
1.787	0.149631
1.788	0.149577
1.789	0.149413
1.79	0.149411
1.791	0.149103
1.792	0.14932
1.793	0.149272
1.794	0.149867
1.795	0.149382
1.796	0.149107
1.797	0.149286
1.798	0.149253
1.799	0.149452
1.8	0.149363
1.801	0.149861
1.802	0.149805
1.803	0.149832
1.804	0.150257
1.805	0.150075
1.806	0.150051
1.807	0.150558
1.808	0.150422
1.809	0.150199
1.81	0.150112
1.811	0.153532
1.812	0.153523
1.813	0.153207
1.814	0.152648
1.815	0.152608
1.816	0.153051
1.817	0.152884
1.818	0.152996
1.819	0.152658
1.82	0.152838
1.821	0.15287
1.822	0.153008
1.823	0.153267
1.824	0.154703
1.825	0.154405
1.826	0.154677
1.827	0.154704
1.828	0.155009
1.829	0.155112
1.83	0.155025
1.831	0.155135
1.832	0.155274
1.833	0.15531
1.834	0.155236
1.835	0.155165
1.836	0.15515
1.837	0.155035
1.838	0.155022
1.839	0.155236
1.84	0.15488
1.841	0.154722
1.842	0.154314
1.843	0.154996
1.844	0.155032
1.845	0.154952
1.846	0.15477
1.847	0.155209
1.848	0.155423
1.849	0.15566
1.85	0.155458
1.851	0.154984
1.852	0.154843
1.853	0.154757
1.854	0.154926
1.855	0.154945
1.856	0.154802
1.857	0.153947
1.858	0.154165
1.859	0.154787
1.86	0.154844
1.861	0.155238
1.862	0.155821
1.863	0.15553
1.864	0.15534
1.865	0.15518
1.866	0.155375
1.867	0.155134
1.868	0.155363
1.869	0.155223
1.87	0.155032
1.871	0.1552
1.872	0.155528
1.873	0.155547
1.874	0.155538
1.875	0.15537
1.876	0.15539
1.877	0.155446
1.878	0.15413
1.879	0.154383
1.88	0.154213
1.881	0.154678
1.882	0.154398
1.883	0.15442
1.884	0.154796
1.885	0.154872
1.886	0.155303
1.887	0.154976
1.888	0.155189
1.889	0.15523
1.89	0.15519
1.891	0.155196
1.892	0.155309
1.893	0.155239
1.894	0.155333
1.895	0.154929
1.896	0.155388
1.897	0.155558
1.898	0.155979
1.899	0.156649
1.9	0.156902
1.901	0.157076
1.902	0.156266
1.903	0.157097
1.904	0.157438
1.905	0.157128
1.906	0.157106
1.907	0.157159
1.908	0.157348
1.909	0.157201
1.91	0.15685
1.911	0.156786
1.912	0.157003
1.913	0.157259
1.914	0.157241
1.915	0.157484
1.916	0.157376
1.917	0.157662
1.918	0.157586
1.919	0.157168
1.92	0.156566
1.921	0.156365
1.922	0.157693
1.923	0.157906
1.924	0.157893
1.925	0.159783
1.926	0.159763
1.927	0.159692
1.928	0.159864
1.929	0.159855
1.93	0.159823
1.931	0.15999
1.932	0.159958
1.933	0.160103
1.934	0.160338
1.935	0.160391
1.936	0.160506
1.937	0.160219
1.938	0.159997
1.939	0.159861
1.94	0.159631
1.941	0.160085
1.942	0.161078
1.943	0.160309
1.944	0.160254
1.945	0.159869
1.946	0.158991
1.947	0.158867
1.948	0.158834
1.949	0.15962
1.95	0.159262
1.951	0.159082
1.952	0.159187
1.953	0.159262
1.954	0.159093
1.955	0.158808
1.956	0.158415
1.957	0.158546
1.958	0.158946
1.959	0.159137
1.96	0.159288
1.961	0.159254
1.962	0.159334
1.963	0.15987
1.964	0.159698
1.965	0.159921
1.966	0.159991
1.967	0.159734
1.968	0.160074
1.969	0.160384
1.97	0.16076
1.971	0.161162
1.972	0.160919
1.973	0.160872
1.974	0.160666
1.975	0.160781
1.976	0.161142
1.977	0.160947
1.978	0.161044
1.979	0.161027
1.98	0.160935
1.981	0.160966
1.982	0.160867
1.983	0.161818
1.984	0.161979
1.985	0.162759
1.986	0.162626
1.987	0.162291
1.988	0.162253
1.989	0.162133
1.99	0.161898
1.991	0.162066
1.992	0.162076
1.993	0.162338
1.994	0.16236
1.995	0.162376
1.996	0.162356
1.997	0.162007
1.998	0.162946
1.999	0.162599
2	0.162915


==> data/1_320_POINT_POINT_rmse.txt <==
-1	0.579337
-0.999	0.578861
-0.998	0.578386
-0.997	0.577911
-0.996	0.577437
-0.995	0.576963
-0.994	0.57649
-0.993	0.576017
-0.992	0.575545
-0.991	0.575073
-0.99	0.574602
-0.989	0.574131
-0.988	0.57366
-0.987	0.57319
-0.986	0.57272
-0.985	0.572251
-0.984	0.571781
-0.983	0.571311
-0.982	0.570841
-0.981	0.570371
-0.98	0.569902
-0.979	0.569433
-0.978	0.568964
-0.977	0.568496
-0.976	0.568028
-0.975	0.567562
-0.974	0.567096
-0.973	0.566631
-0.972	0.566168
-0.971	0.565705
-0.97	0.565243
-0.969	0.564782
-0.968	0.564321
-0.967	0.56386
-0.966	0.563401
-0.965	0.562941
-0.964	0.562483
-0.963	0.562025
-0.962	0.561568
-0.961	0.561112
-0.96	0.560656
-0.959	0.560202
-0.958	0.559748
-0.957	0.559295
-0.956	0.558844
-0.955	0.558392
-0.954	0.557942
-0.953	0.557492
-0.952	0.557043
-0.951	0.556594
-0.95	0.556145
-0.949	0.555696
-0.948	0.555248
-0.947	0.5548
-0.946	0.554353
-0.945	0.553907
-0.944	0.55346
-0.943	0.553014
-0.942	0.552568
-0.941	0.552122
-0.94	0.551675
-0.939	0.551229
-0.938	0.550784
-0.937	0.55034
-0.936	0.549895
-0.935	0.549451
-0.934	0.549006
-0.933	0.548561
-0.932	0.548116
-0.931	0.547671
-0.93	0.547225
-0.929	0.54678
-0.928	0.546333
-0.927	0.545886
-0.926	0.545438
-0.925	0.544989
-0.924	0.544541
-0.923	0.544093
-0.922	0.543644
-0.921	0.543196
-0.92	0.542747
-0.919	0.542298
-0.918	0.541849
-0.917	0.5414
-0.916	0.54095
-0.915	0.5405
-0.914	0.54005
-0.913	0.5396
-0.912	0.53915
-0.911	0.5387
-0.91	0.53825
-0.909	0.537799
-0.908	0.537348
-0.907	0.536897
-0.906	0.536447
-0.905	0.535997
-0.904	0.535547
-0.903	0.535098
-0.902	0.53465
-0.901	0.534201
-0.9	0.533752
-0.899	0.533303
-0.898	0.532853
-0.897	0.532404
-0.896	0.531955
-0.895	0.531505
-0.894	0.531055
-0.893	0.530605
-0.892	0.530155
-0.891	0.529705
-0.89	0.529253
-0.889	0.528802
-0.888	0.52835
-0.887	0.527898
-0.886	0.527446
-0.885	0.526995
-0.884	0.526543
-0.883	0.526091
-0.882	0.525639
-0.881	0.525186
-0.88	0.524733
-0.879	0.524281
-0.878	0.523827
-0.877	0.523372
-0.876	0.522917
-0.875	0.522463
-0.874	0.522007
-0.873	0.52155
-0.872	0.521092
-0.871	0.520634
-0.87	0.520173
-0.869	0.519712
-0.868	0.51925
-0.867	0.518788
-0.866	0.518326
-0.865	0.517864
-0.864	0.517401
-0.863	0.516937
-0.862	0.516472
-0.861	0.516006
-0.86	0.515541
-0.859	0.515076
-0.858	0.51461
-0.857	0.514144
-0.856	0.513677
-0.855	0.51321
-0.854	0.512741
-0.853	0.512272
-0.852	0.511802
-0.851	0.511333
-0.85	0.510863
-0.849	0.510393
-0.848	0.509923
-0.847	0.509452
-0.846	0.508981
-0.845	0.508509
-0.844	0.508037
-0.843	0.507566
-0.842	0.507095
-0.841	0.506624
-0.84	0.506153
-0.839	0.505682
-0.838	0.505211
-0.837	0.504741
-0.836	0.504271
-0.835	0.5038
-0.834	0.503331
-0.833	0.502861
-0.832	0.502392
-0.831	0.501923
-0.83	0.501454
-0.829	0.500985
-0.828	0.500517
-0.827	0.50005
-0.826	0.499584
-0.825	0.499118
-0.824	0.498652
-0.823	0.498187
-0.822	0.497722
-0.821	0.497258
-0.82	0.496793
-0.819	0.496329
-0.818	0.495865
-0.817	0.495402
-0.816	0.49494
-0.815	0.494478
-0.814	0.494017
-0.813	0.493556
-0.812	0.493096
-0.811	0.492636
-0.81	0.492178
-0.809	0.491719
-0.808	0.491262
-0.807	0.490804
-0.806	0.490346
-0.805	0.489889
-0.804	0.489432
-0.803	0.488975
-0.802	0.488517
-0.801	0.48806
-0.8	0.487602
-0.799	0.487145
-0.798	0.486688
-0.797	0.486231
-0.796	0.485773
-0.795	0.485315
-0.794	0.484858
-0.793	0.4844
-0.792	0.483942
-0.791	0.483485
-0.79	0.483028
-0.789	0.482571
-0.788	0.482115
-0.787	0.481658
-0.786	0.481202
-0.785	0.480747
-0.784	0.480292
-0.783	0.479838
-0.782	0.479385
-0.781	0.478933
-0.78	0.478481
-0.779	0.478031
-0.778	0.477582
-0.777	0.477133
-0.776	0.476684
-0.775	0.476236
-0.774	0.475788
-0.773	0.475339
-0.772	0.474892
-0.771	0.474445
-0.77	0.473998
-0.769	0.473552
-0.768	0.473106
-0.767	0.472661
-0.766	0.472216
-0.765	0.471772
-0.764	0.471329
-0.763	0.470886
-0.762	0.470443
-0.761	0.470001
-0.76	0.469559
-0.759	0.469117
-0.758	0.468675
-0.757	0.468234
-0.756	0.467792
-0.755	0.46735
-0.754	0.466909
-0.753	0.466467
-0.752	0.466025
-0.751	0.465583
-0.75	0.46514
-0.749	0.464697
-0.748	0.464254
-0.747	0.46381
-0.746	0.463366
-0.745	0.462922
-0.744	0.462478
-0.743	0.462034
-0.742	0.46159
-0.741	0.461145
-0.74	0.460699
-0.739	0.460253
-0.738	0.459806
-0.737	0.459359
-0.736	0.458912
-0.735	0.458465
-0.734	0.458017
-0.733	0.457568
-0.732	0.457118
-0.731	0.456668
-0.73	0.456218
-0.729	0.455768
-0.728	0.455316
-0.727	0.454864
-0.726	0.454412
-0.725	0.45396
-0.724	0.453507
-0.723	0.453055
-0.722	0.452602
-0.721	0.45215
-0.72	0.451698
-0.719	0.451246
-0.718	0.450795
-0.717	0.450346
-0.716	0.449897
-0.715	0.449449
-0.714	0.449001
-0.713	0.448554
-0.712	0.448106
-0.711	0.44766
-0.71	0.447213
-0.709	0.446768
-0.708	0.446322
-0.707	0.445877
-0.706	0.445432
-0.705	0.444987
-0.704	0.444543
-0.703	0.444099
-0.702	0.443655
-0.701	0.443211
-0.7	0.442767
-0.699	0.442323
-0.698	0.44188
-0.697	0.441437
-0.696	0.440995
-0.695	0.440552
-0.694	0.440109
-0.693	0.439666
-0.692	0.439223
-0.691	0.43878
-0.69	0.438337
-0.689	0.437894
-0.688	0.437452
-0.687	0.437011
-0.686	0.43657
-0.685	0.43613
-0.684	0.435691
-0.683	0.435252
-0.682	0.434814
-0.681	0.434376
-0.68	0.433939
-0.679	0.433504
-0.678	0.433068
-0.677	0.432634
-0.676	0.432199
-0.675	0.431765
-0.674	0.43133
-0.673	0.430895
-0.672	0.430459
-0.671	0.430022
-0.67	0.429585
-0.669	0.429147
-0.668	0.428708
-0.667	0.42827
-0.666	0.427832
-0.665	0.427395
-0.664	0.426959
-0.663	0.426524
-0.662	0.426089
-0.661	0.425655
-0.66	0.425221
-0.659	0.424786
-0.658	0.42435
-0.657	0.423915
-0.656	0.42348
-0.655	0.423044
-0.654	0.42261
-0.653	0.422176
-0.652	0.421743
-0.651	0.421312
-0.65	0.42088
-0.649	0.42045
-0.648	0.42002
-0.647	0.41959
-0.646	0.41916
-0.645	0.418732
-0.644	0.418304
-0.643	0.417876
-0.642	0.417448
-0.641	0.417018
-0.64	0.416589
-0.639	0.41616
-0.638	0.41573
-0.637	0.415299
-0.636	0.414868
-0.635	0.414437
-0.634	0.414006
-0.633	0.413574
-0.632	0.413141
-0.631	0.412708
-0.63	0.412275
-0.629	0.411841
-0.628	0.411407
-0.627	0.410973
-0.626	0.410539
-0.625	0.410105
-0.624	0.409671
-0.623	0.409237
-0.622	0.408803
-0.621	0.408367
-0.62	0.407932
-0.619	0.407498
-0.618	0.407063
-0.617	0.406629
-0.616	0.406194
-0.615	0.40576
-0.614	0.405327
-0.613	0.404894
-0.612	0.404461
-0.611	0.404028
-0.61	0.403593
-0.609	0.403159
-0.608	0.402725
-0.607	0.402291
-0.606	0.401858
-0.605	0.401426
-0.604	0.400995
-0.603	0.400564
-0.602	0.400133
-0.601	0.399703
-0.6	0.399272
-0.599	0.398841
-0.598	0.398412
-0.597	0.397982
-0.596	0.397553
-0.595	0.397125
-0.594	0.396697
-0.593	0.39627
-0.592	0.395844
-0.591	0.395418
-0.59	0.394993
-0.589	0.394569
-0.588	0.394146
-0.587	0.393725
-0.586	0.393303
-0.585	0.392882
-0.584	0.392461
-0.583	0.392041
-0.582	0.39162
-0.581	0.3912
-0.58	0.390779
-0.579	0.390358
-0.578	0.389937
-0.577	0.389516
-0.576	0.389095
-0.575	0.388676
-0.574	0.388255
-0.573	0.387834
-0.572	0.387412
-0.571	0.386991
-0.57	0.386571
-0.569	0.38615
-0.568	0.385729
-0.567	0.385309
-0.566	0.384888
-0.565	0.384469
-0.564	0.38405
-0.563	0.383632
-0.562	0.383215
-0.561	0.382798
-0.56	0.382382
-0.559	0.381966
-0.558	0.381551
-0.557	0.381137
-0.556	0.380724
-0.555	0.380311
-0.554	0.379897
-0.553	0.379484
-0.552	0.37907
-0.551	0.378657
-0.55	0.378245
-0.549	0.377832
-0.548	0.377419
-0.547	0.377005
-0.546	0.37659
-0.545	0.376175
-0.544	0.375759
-0.543	0.375343
-0.542	0.374928
-0.541	0.374512
-0.54	0.374096
-0.539	0.373679
-0.538	0.373262
-0.537	0.372845
-0.536	0.372429
-0.535	0.372012
-0.534	0.371593
-0.533	0.371176
-0.532	0.370758
-0.531	0.37034
-0.53	0.36992
-0.529	0.3695
-0.528	0.36908
-0.527	0.368661
-0.526	0.368242
-0.525	0.367822
-0.524	0.367399
-0.523	0.366976
-0.522	0.366552
-0.521	0.366127
-0.52	0.365702
-0.519	0.365276
-0.518	0.36485
-0.517	0.364424
-0.516	0.363999
-0.515	0.363574
-0.514	0.363149
-0.513	0.362724
-0.512	0.362299
-0.511	0.361875
-0.51	0.361451
-0.509	0.361028
-0.508	0.360606
-0.507	0.360185
-0.506	0.359765
-0.505	0.359344
-0.504	0.358924
-0.503	0.358503
-0.502	0.358083
-0.501	0.357664
-0.5	0.357245
-0.499	0.356827
-0.498	0.35641
-0.497	0.355994
-0.496	0.355579
-0.495	0.355165
-0.494	0.354752
-0.493	0.35434
-0.492	0.353931
-0.491	0.353523
-0.49	0.353116
-0.489	0.35271
-0.488	0.352305
-0.487	0.351901
-0.486	0.351497
-0.485	0.351092
-0.484	0.350689
-0.483	0.350286
-0.482	0.349883
-0.481	0.34948
-0.48	0.349077
-0.479	0.348675
-0.478	0.348274
-0.477	0.347874
-0.476	0.347474
-0.475	0.347075
-0.474	0.346677
-0.473	0.346279
-0.472	0.345882
-0.471	0.345485
-0.47	0.345088
-0.469	0.344692
-0.468	0.344296
-0.467	0.343899
-0.466	0.343503
-0.465	0.343108
-0.464	0.342713
-0.463	0.342318
-0.462	0.341925
-0.461	0.341534
-0.46	0.341143
-0.459	0.340753
-0.458	0.340364
-0.457	0.339975
-0.456	0.339588
-0.455	0.339202
-0.454	0.338816
-0.453	0.33843
-0.452	0.338044
-0.451	0.337659
-0.45	0.337274
-0.449	0.33689
-0.448	0.336507
-0.447	0.336125
-0.446	0.335745
-0.445	0.335366
-0.444	0.334988
-0.443	0.33461
-0.442	0.334234
-0.441	0.333858
-0.44	0.333483
-0.439	0.333109
-0.438	0.332735
-0.437	0.332361
-0.436	0.331988
-0.435	0.331617
-0.434	0.331246
-0.433	0.330877
-0.432	0.330508
-0.431	0.330141
-0.43	0.329773
-0.429	0.329407
-0.428	0.329041
-0.427	0.328674
-0.426	0.328308
-0.425	0.327942
-0.424	0.327576
-0.423	0.327211
-0.422	0.326846
-0.421	0.326481
-0.42	0.326117
-0.419	0.325754
-0.418	0.325393
-0.417	0.325033
-0.416	0.324675
-0.415	0.324318
-0.414	0.323959
-0.413	0.323602
-0.412	0.323245
-0.411	0.322889
-0.41	0.322533
-0.409	0.322176
-0.408	0.321819
-0.407	0.321462
-0.406	0.321105
-0.405	0.320747
-0.404	0.320388
-0.403	0.320031
-0.402	0.319673
-0.401	0.319315
-0.4	0.318957
-0.399	0.318598
-0.398	0.318238
-0.397	0.317879
-0.396	0.31752
-0.395	0.317161
-0.394	0.316802
-0.393	0.316445
-0.392	0.316087
-0.391	0.315729
-0.39	0.31537
-0.389	0.31501
-0.388	0.314649
-0.387	0.314289
-0.386	0.31393
-0.385	0.313571
-0.384	0.313213
-0.383	0.312855
-0.382	0.312499
-0.381	0.312143
-0.38	0.311788
-0.379	0.311433
-0.378	0.311079
-0.377	0.310725
-0.376	0.310373
-0.375	0.31002
-0.374	0.309669
-0.373	0.309318
-0.372	0.308967
-0.371	0.308616
-0.37	0.308266
-0.369	0.307915
-0.368	0.307562
-0.367	0.30721
-0.366	0.306855
-0.365	0.306499
-0.364	0.306142
-0.363	0.305784
-0.362	0.305428
-0.361	0.305072
-0.36	0.304716
-0.359	0.304361
-0.358	0.304008
-0.357	0.303657
-0.356	0.303307
-0.355	0.302958
-0.354	0.30261
-0.353	0.302263
-0.352	0.301916
-0.351	0.301571
-0.35	0.301226
-0.349	0.300881
-0.348	0.300536
-0.347	0.30019
-0.346	0.299844
-0.345	0.299499
-0.344	0.299155
-0.343	0.298811
-0.342	0.298468
-0.341	0.298124
-0.34	0.297781
-0.339	0.297439
-0.338	0.297099
-0.337	0.296759
-0.336	0.29642
-0.335	0.296083
-0.334	0.295746
-0.333	0.295409
-0.332	0.295073
-0.331	0.294736
-0.33	0.294397
-0.329	0.294057
-0.328	0.293715
-0.327	0.29337
-0.326	0.293023
-0.325	0.292677
-0.324	0.292331
-0.323	0.291985
-0.322	0.29164
-0.321	0.291295
-0.32	0.290954
-0.319	0.290615
-0.318	0.290278
-0.317	0.289943
-0.316	0.28961
-0.315	0.289279
-0.314	0.288951
-0.313	0.288625
-0.312	0.288301
-0.311	0.287979
-0.31	0.287658
-0.309	0.287337
-0.308	0.287016
-0.307	0.286696
-0.306	0.286377
-0.305	0.286059
-0.304	0.285741
-0.303	0.285424
-0.302	0.285107
-0.301	0.28479
-0.3	0.284473
-0.299	0.284157
-0.298	0.28384
-0.297	0.283523
-0.296	0.283205
-0.295	0.282885
-0.294	0.282565
-0.293	0.282244
-0.292	0.281923
-0.291	0.2816
-0.29	0.281277
-0.289	0.280953
-0.288	0.280628
-0.287	0.280303
-0.286	0.279977
-0.285	0.279649
-0.284	0.279322
-0.283	0.278993
-0.282	0.278664
-0.281	0.278335
-0.28	0.278004
-0.279	0.277674
-0.278	0.277344
-0.277	0.277013
-0.276	0.276683
-0.275	0.276355
-0.274	0.276027
-0.273	0.2757
-0.272	0.275372
-0.271	0.275045
-0.27	0.274718
-0.269	0.274391
-0.268	0.274064
-0.267	0.273735
-0.266	0.273406
-0.265	0.273076
-0.264	0.272746
-0.263	0.272415
-0.262	0.272084
-0.261	0.271753
-0.26	0.271422
-0.259	0.271091
-0.258	0.270761
-0.257	0.270431
-0.256	0.270102
-0.255	0.269772
-0.254	0.269443
-0.253	0.269116
-0.252	0.268789
-0.251	0.268462
-0.25	0.268136
-0.249	0.267811
-0.248	0.267488
-0.247	0.267163
-0.246	0.26684
-0.245	0.266519
-0.244	0.266199
-0.243	0.265879
-0.242	0.265562
-0.241	0.265247
-0.24	0.264934
-0.239	0.264622
-0.238	0.264311
-0.237	0.264003
-0.236	0.263698
-0.235	0.263395
-0.234	0.263095
-0.233	0.262797
-0.232	0.262501
-0.231	0.262205
-0.23	0.261911
-0.229	0.261618
-0.228	0.261325
-0.227	0.261032
-0.226	0.260738
-0.225	0.260445
-0.224	0.260152
-0.223	0.259859
-0.222	0.259565
-0.221	0.259269
-0.22	0.258973
-0.219	0.258676
-0.218	0.258378
-0.217	0.25808
-0.216	0.257782
-0.215	0.257486
-0.214	0.257191
-0.213	0.256897
-0.212	0.256604
-0.211	0.256312
-0.21	0.25602
-0.209	0.255728
-0.208	0.255438
-0.207	0.255149
-0.206	0.254861
-0.205	0.254575
-0.204	0.254289
-0.203	0.254007
-0.202	0.253726
-0.201	0.253447
-0.2	0.25317
-0.199	0.252894
-0.198	0.25262
-0.197	0.252348
-0.196	0.252078
-0.195	0.251811
-0.194	0.251544
-0.193	0.251279
-0.192	0.251015
-0.191	0.250753
-0.19	0.250493
-0.189	0.250234
-0.188	0.249974
-0.187	0.249713
-0.186	0.249449
-0.185	0.249183
-0.184	0.248915
-0.183	0.248647
-0.182	0.248376
-0.181	0.248102
-0.18	0.247824
-0.179	0.247543
-0.178	0.247262
-0.177	0.24698
-0.176	0.246697
-0.175	0.246414
-0.174	0.246128
-0.173	0.245842
-0.172	0.245553
-0.171	0.245264
-0.17	0.244974
-0.169	0.244684
-0.168	0.244392
-0.167	0.244099
-0.166	0.243807
-0.165	0.243516
-0.164	0.243226
-0.163	0.242939
-0.162	0.242653
-0.161	0.242371
-0.16	0.242093
-0.159	0.241819
-0.158	0.241548
-0.157	0.241279
-0.156	0.241015
-0.155	0.240753
-0.154	0.240494
-0.153	0.240237
-0.152	0.239983
-0.151	0.239731
-0.15	0.239482
-0.149	0.239234
-0.148	0.238988
-0.147	0.238743
-0.146	0.238498
-0.145	0.238254
-0.144	0.238009
-0.143	0.237761
-0.142	0.237511
-0.141	0.23726
-0.14	0.237006
-0.139	0.23675
-0.138	0.236491
-0.137	0.236229
-0.136	0.235961
-0.135	0.235692
-0.134	0.235418
-0.133	0.235142
-0.132	0.234862
-0.131	0.234578
-0.13	0.234293
-0.129	0.234006
-0.128	0.233717
-0.127	0.233427
-0.126	0.233136
-0.125	0.232843
-0.124	0.23255
-0.123	0.232256
-0.122	0.231961
-0.121	0.231667
-0.12	0.231372
-0.119	0.231076
-0.118	0.23078
-0.117	0.230483
-0.116	0.230186
-0.115	0.229888
-0.114	0.229589
-0.113	0.229291
-0.112	0.22899
-0.111	0.228689
-0.11	0.228386
-0.109	0.228085
-0.108	0.227784
-0.107	0.227484
-0.106	0.227185
-0.105	0.226887
-0.104	0.22659
-0.103	0.226292
-0.102	0.225995
-0.101	0.225699
-0.1	0.225406
-0.099	0.225113
-0.098	0.224822
-0.097	0.224533
-0.096	0.224247
-0.095	0.223963
-0.094	0.22368
-0.093	0.223398
-0.092	0.223117
-0.091	0.222837
-0.09	0.222556
-0.089	0.222275
-0.088	0.221993
-0.087	0.221713
-0.086	0.221432
-0.085	0.221153
-0.084	0.220876
-0.083	0.2206
-0.082	0.220327
-0.081	0.220058
-0.08	0.219791
-0.079	0.219527
-0.078	0.219266
-0.077	0.219007
-0.076	0.21875
-0.075	0.218495
-0.074	0.218241
-0.073	0.217988
-0.072	0.217737
-0.071	0.217487
-0.07	0.217238
-0.069	0.21699
-0.068	0.216745
-0.067	0.216503
-0.066	0.216263
-0.065	0.216025
-0.064	0.215789
-0.063	0.215552
-0.062	0.215315
-0.061	0.215078
-0.06	0.214843
-0.059	0.214609
-0.058	0.214377
-0.057	0.214148
-0.056	0.213923
-0.055	0.213702
-0.054	0.213485
-0.053	0.213271
-0.052	0.21306
-0.051	0.212854
-0.05	0.212651
-0.049	0.212452
-0.048	0.212257
-0.047	0.212065
-0.046	0.211878
-0.045	0.211694
-0.044	0.211513
-0.043	0.211335
-0.042	0.211161
-0.041	0.21099
-0.04	0.210822
-0.039	0.210659
-0.038	0.210499
-0.037	0.210345
-0.036	0.210194
-0.035	0.210045
-0.034	0.209901
-0.033	0.20976
-0.032	0.209622
-0.031	0.20949
-0.03	0.209361
-0.029	0.209237
-0.028	0.209117
-0.027	0.209001
-0.026	0.20889
-0.025	0.208783
-0.024	0.208679
-0.023	0.208579
-0.022	0.208481
-0.021	0.208386
-0.02	0.208294
-0.019	0.208205
-0.018	0.208121
-0.017	0.208041
-0.016	0.207965
-0.015	0.207895
-0.014	0.207831
-0.013	0.207771
-0.012	0.207716
-0.011	0.207665
-0.01	0.207616
-0.009	0.20757
-0.008	0.207528
-0.007	0.207489
-0.006	0.207455
-0.005	0.207425
-0.004	0.207399
-0.003	0.20738
-0.002	0.207365
-0.001	0.207354
0	0.207348
0.001	0.207346
0.002	0.207348
0.003	0.207356
0.004	0.20737
0.005	0.20739
0.006	0.207414
0.007	0.207443
0.008	0.207477
0.009	0.207516
0.01	0.207561
0.011	0.207612
0.012	0.207668
0.013	0.207729
0.014	0.207796
0.015	0.207869
0.016	0.207947
0.017	0.20803
0.018	0.208117
0.019	0.20821
0.02	0.208306
0.021	0.208407
0.022	0.208511
0.023	0.208619
0.024	0.20873
0.025	0.208843
0.026	0.20896
0.027	0.209078
0.028	0.209199
0.029	0.20932
0.03	0.209444
0.031	0.20957
0.032	0.209699
0.033	0.209829
0.034	0.209962
0.035	0.210096
0.036	0.210231
0.037	0.210367
0.038	0.210503
0.039	0.210639
0.04	0.210777
0.041	0.210915
0.042	0.211053
0.043	0.211191
0.044	0.21133
0.045	0.211468
0.046	0.211608
0.047	0.211747
0.048	0.211887
0.049	0.212025
0.05	0.212164
0.051	0.212302
0.052	0.212442
0.053	0.212581
0.054	0.21272
0.055	0.212859
0.056	0.212999
0.057	0.213137
0.058	0.213276
0.059	0.213414
0.06	0.213552
0.061	0.213688
0.062	0.213824
0.063	0.21396
0.064	0.214095
0.065	0.214229
0.066	0.214365
0.067	0.214501
0.068	0.214638
0.069	0.214777
0.07	0.214917
0.071	0.21506
0.072	0.215202
0.073	0.215343
0.074	0.215484
0.075	0.215624
0.076	0.215764
0.077	0.215904
0.078	0.216042
0.079	0.216179
0.08	0.216318
0.081	0.216457
0.082	0.216597
0.083	0.216736
0.084	0.216877
0.085	0.217018
0.086	0.217161
0.087	0.217306
0.088	0.217452
0.089	0.217599
0.09	0.217748
0.091	0.217896
0.092	0.218046
0.093	0.218197
0.094	0.218349
0.095	0.218505
0.096	0.218663
0.097	0.218823
0.098	0.218985
0.099	0.219145
0.1	0.219302
0.101	0.219457
0.102	0.219609
0.103	0.219756
0.104	0.2199
0.105	0.220038
0.106	0.220172
0.107	0.220302
0.108	0.220428
0.109	0.220548
0.11	0.220666
0.111	0.22078
0.112	0.220891
0.113	0.220999
0.114	0.221103
0.115	0.221204
0.116	0.221304
0.117	0.221402
0.118	0.221499
0.119	0.221595
0.12	0.221688
0.121	0.22178
0.122	0.221872
0.123	0.221964
0.124	0.222056
0.125	0.222147
0.126	0.222238
0.127	0.222329
0.128	0.22242
0.129	0.222511
0.13	0.222602
0.131	0.222693
0.132	0.222785
0.133	0.222876
0.134	0.222968
0.135	0.223061
0.136	0.223153
0.137	0.223248
0.138	0.223344
0.139	0.223441
0.14	0.22354
0.141	0.223642
0.142	0.223747
0.143	0.223855
0.144	0.223965
0.145	0.224078
0.146	0.224193
0.147	0.224311
0.148	0.224431
0.149	0.224553
0.15	0.224677
0.151	0.224801
0.152	0.224924
0.153	0.225046
0.154	0.225169
0.155	0.22529
0.156	0.22541
0.157	0.225531
0.158	0.225648
0.159	0.225766
0.16	0.225884
0.161	0.226
0.162	0.226113
0.163	0.226226
0.164	0.226339
0.165	0.22645
0.166	0.226559
0.167	0.226667
0.168	0.226774
0.169	0.226881
0.17	0.226987
0.171	0.227091
0.172	0.227194
0.173	0.227294
0.174	0.227393
0.175	0.227491
0.176	0.227588
0.177	0.227686
0.178	0.227782
0.179	0.227879
0.18	0.227975
0.181	0.22807
0.182	0.228163
0.183	0.228254
0.184	0.228342
0.185	0.228429
0.186	0.228514
0.187	0.228597
0.188	0.228678
0.189	0.228757
0.19	0.228834
0.191	0.22891
0.192	0.228986
0.193	0.229061
0.194	0.229136
0.195	0.229212
0.196	0.229288
0.197	0.229364
0.198	0.229439
0.199	0.229515
0.2	0.229592
0.201	0.22967
0.202	0.229749
0.203	0.229828
0.204	0.229907
0.205	0.229989
0.206	0.230071
0.207	0.230155
0.208	0.23024
0.209	0.230325
0.21	0.230412
0.211	0.2305
0.212	0.23059
0.213	0.23068
0.214	0.230771
0.215	0.230864
0.216	0.230958
0.217	0.231054
0.218	0.231151
0.219	0.231251
0.22	0.231354
0.221	0.231459
0.222	0.231568
0.223	0.231677
0.224	0.23179
0.225	0.231906
0.226	0.232025
0.227	0.232146
0.228	0.232269
0.229	0.232392
0.23	0.232515
0.231	0.232638
0.232	0.232762
0.233	0.232883
0.234	0.233002
0.235	0.233119
0.236	0.233232
0.237	0.233341
0.238	0.233448
0.239	0.233552
0.24	0.233654
0.241	0.233755
0.242	0.233855
0.243	0.233954
0.244	0.234052
0.245	0.23415
0.246	0.23425
0.247	0.23435
0.248	0.234449
0.249	0.23455
0.25	0.234652
0.251	0.234755
0.252	0.234859
0.253	0.234966
0.254	0.235073
0.255	0.235183
0.256	0.235292
0.257	0.235403
0.258	0.235514
0.259	0.235624
0.26	0.235736
0.261	0.235849
0.262	0.235962
0.263	0.236075
0.264	0.236187
0.265	0.2363
0.266	0.236413
0.267	0.236526
0.268	0.236638
0.269	0.236749
0.27	0.23686
0.271	0.236969
0.272	0.237079
0.273	0.237188
0.274	0.237296
0.275	0.237404
0.276	0.23751
0.277	0.237617
0.278	0.237724
0.279	0.23783
0.28	0.237936
0.281	0.238043
0.282	0.238148
0.283	0.238253
0.284	0.238358
0.285	0.238463
0.286	0.238568
0.287	0.238672
0.288	0.238778
0.289	0.238883
0.29	0.238989
0.291	0.239094
0.292	0.239199
0.293	0.239302
0.294	0.239406
0.295	0.239509
0.296	0.23961
0.297	0.239711
0.298	0.239812
0.299	0.239915
0.3	0.240018
0.301	0.240121
0.302	0.240222
0.303	0.240324
0.304	0.240426
0.305	0.240529
0.306	0.240633
0.307	0.240737
0.308	0.240843
0.309	0.240951
0.31	0.241061
0.311	0.241173
0.312	0.241288
0.313	0.241405
0.314	0.241524
0.315	0.241645
0.316	0.241768
0.317	0.241893
0.318	0.24202
0.319	0.242148
0.32	0.242277
0.321	0.242408
0.322	0.242539
0.323	0.242672
0.324	0.242807
0.325	0.242943
0.326	0.243081
0.327	0.24322
0.328	0.243361
0.329	0.243503
0.33	0.243646
0.331	0.243792
0.332	0.24394
0.333	0.244089
0.334	0.244238
0.335	0.244388
0.336	0.244539
0.337	0.244692
0.338	0.244847
0.339	0.245003
0.34	0.24516
0.341	0.245319
0.342	0.245479
0.343	0.245641
0.344	0.245805
0.345	0.24597
0.346	0.246135
0.347	0.246303
0.348	0.246472
0.349	0.246643
0.35	0.246814
0.351	0.246985
0.352	0.247157
0.353	0.247331
0.354	0.247506
0.355	0.247683
0.356	0.247861
0.357	0.248041
0.358	0.248222
0.359	0.248404
0.36	0.248588
0.361	0.248773
0.362	0.248959
0.363	0.249146
0.364	0.249335
0.365	0.249527
0.366	0.24972
0.367	0.249915
0.368	0.250111
0.369	0.250311
0.37	0.250512
0.371	0.250715
0.372	0.25092
0.373	0.251126
0.374	0.251335
0.375	0.251546
0.376	0.251758
0.377	0.251971
0.378	0.252186
0.379	0.252402
0.38	0.252619
0.381	0.252838
0.382	0.253058
0.383	0.253278
0.384	0.253497
0.385	0.253718
0.386	0.253939
0.387	0.25416
0.388	0.25438
0.389	0.254601
0.39	0.254821
0.391	0.25504
0.392	0.255259
0.393	0.255477
0.394	0.255694
0.395	0.25591
0.396	0.256125
0.397	0.256337
0.398	0.256546
0.399	0.256751
0.4	0.256954
0.401	0.257156
0.402	0.257355
0.403	0.257551
0.404	0.257743
0.405	0.257934
0.406	0.258123
0.407	0.258312
0.408	0.258499
0.409	0.258684
0.41	0.258868
0.411	0.259051
0.412	0.259234
0.413	0.259415
0.414	0.259598
0.415	0.259779
0.416	0.25996
0.417	0.260141
0.418	0.260322
0.419	0.260503
0.42	0.260683
0.421	0.260863
0.422	0.261041
0.423	0.261219
0.424	0.261396
0.425	0.261571
0.426	0.261748
0.427	0.261925
0.428	0.262101
0.429	0.262278
0.43	0.262455
0.431	0.262633
0.432	0.262811
0.433	0.262992
0.434	0.263173
0.435	0.263355
0.436	0.263536
0.437	0.263718
0.438	0.263897
0.439	0.264075
0.44	0.26425
0.441	0.264423
0.442	0.264597
0.443	0.264769
0.444	0.264939
0.445	0.265109
0.446	0.265278
0.447	0.265446
0.448	0.265614
0.449	0.26578
0.45	0.265945
0.451	0.266108
0.452	0.266268
0.453	0.266427
0.454	0.266585
0.455	0.266741
0.456	0.266896
0.457	0.26705
0.458	0.267205
0.459	0.267358
0.46	0.267512
0.461	0.267667
0.462	0.267824
0.463	0.26798
0.464	0.268136
0.465	0.268293
0.466	0.268451
0.467	0.268608
0.468	0.268766
0.469	0.268924
0.47	0.269084
0.471	0.269243
0.472	0.269402
0.473	0.269562
0.474	0.269722
0.475	0.269881
0.476	0.27004
0.477	0.270199
0.478	0.27036
0.479	0.270521
0.48	0.270683
0.481	0.270846
0.482	0.271009
0.483	0.271173
0.484	0.271337
0.485	0.271502
0.486	0.271667
0.487	0.271833
0.488	0.271998
0.489	0.272163
0.49	0.272327
0.491	0.272493
0.492	0.272659
0.493	0.272827
0.494	0.272995
0.495	0.273165
0.496	0.273336
0.497	0.273508
0.498	0.273681
0.499	0.273855
0.5	0.274031
0.501	0.274208
0.502	0.274386
0.503	0.274566
0.504	0.274747
0.505	0.274929
0.506	0.275111
0.507	0.275294
0.508	0.275476
0.509	0.275659
0.51	0.275843
0.511	0.276026
0.512	0.276209
0.513	0.276393
0.514	0.276577
0.515	0.276761
0.516	0.276944
0.517	0.277126
0.518	0.277308
0.519	0.277487
0.52	0.277666
0.521	0.277842
0.522	0.278017
0.523	0.278189
0.524	0.278359
0.525	0.278529
0.526	0.278697
0.527	0.278864
0.528	0.27903
0.529	0.279194
0.53	0.279358
0.531	0.27952
0.532	0.279682
0.533	0.279844
0.534	0.280005
0.535	0.280166
0.536	0.280328
0.537	0.280489
0.538	0.280651
0.539	0.280813
0.54	0.280977
0.541	0.281142
0.542	0.281308
0.543	0.281474
0.544	0.281641
0.545	0.281809
0.546	0.281979
0.547	0.28215
0.548	0.282322
0.549	0.282495
0.55	0.28267
0.551	0.282846
0.552	0.283024
0.553	0.283203
0.554	0.283382
0.555	0.283564
0.556	0.283746
0.557	0.283929
0.558	0.284112
0.559	0.284296
0.56	0.28448
0.561	0.284663
0.562	0.284847
0.563	0.285029
0.564	0.28521
0.565	0.28539
0.566	0.285569
0.567	0.285748
0.568	0.285926
0.569	0.286105
0.57	0.286284
0.571	0.286462
0.572	0.28664
0.573	0.286817
0.574	0.286994
0.575	0.287172
0.576	0.287351
0.577	0.287528
0.578	0.287704
0.579	0.287878
0.58	0.288051
0.581	0.288222
0.582	0.288393
0.583	0.288563
0.584	0.288734
0.585	0.288907
0.586	0.289079
0.587	0.289251
0.588	0.289424
0.589	0.289599
0.59	0.289774
0.591	0.28995
0.592	0.290125
0.593	0.290298
0.594	0.290471
0.595	0.290644
0.596	0.290815
0.597	0.290983
0.598	0.29115
0.599	0.291314
0.6	0.291475
0.601	0.291635
0.602	0.29179
0.603	0.291944
0.604	0.292095
0.605	0.292244
0.606	0.292392
0.607	0.292539
0.608	0.292685
0.609	0.292831
0.61	0.292976
0.611	0.29312
0.612	0.293263
0.613	0.293406
0.614	0.293549
0.615	0.293692
0.616	0.293833
0.617	0.293975
0.618	0.294116
0.619	0.294258
0.62	0.2944
0.621	0.294543
0.622	0.294686
0.623	0.294831
0.624	0.294977
0.625	0.295123
0.626	0.29527
0.627	0.295416
0.628	0.295561
0.629	0.295705
0.63	0.295849
0.631	0.295992
0.632	0.296135
0.633	0.296277
0.634	0.296419
0.635	0.296561
0.636	0.296702
0.637	0.296843
0.638	0.296983
0.639	0.297122
0.64	0.29726
0.641	0.297398
0.642	0.297535
0.643	0.297672
0.644	0.297809
0.645	0.297947
0.646	0.298084
0.647	0.298222
0.648	0.29836
0.649	0.298498
0.65	0.298638
0.651	0.298779
0.652	0.298922
0.653	0.299066
0.654	0.29921
0.655	0.299357
0.656	0.299505
0.657	0.299655
0.658	0.299806
0.659	0.299958
0.66	0.300111
0.661	0.300266
0.662	0.300421
0.663	0.300577
0.664	0.300734
0.665	0.30089
0.666	0.301045
0.667	0.301199
0.668	0.301353
0.669	0.301506
0.67	0.30166
0.671	0.301814
0.672	0.301969
0.673	0.302124
0.674	0.30228
0.675	0.302435
0.676	0.302591
0.677	0.302748
0.678	0.302905
0.679	0.303063
0.68	0.303219
0.681	0.303377
0.682	0.303534
0.683	0.30369
0.684	0.303847
0.685	0.304003
0.686	0.304159
0.687	0.304316
0.688	0.304471
0.689	0.304625
0.69	0.304777
0.691	0.304929
0.692	0.305081
0.693	0.305233
0.694	0.305385
0.695	0.305536
0.696	0.305686
0.697	0.305834
0.698	0.305981
0.699	0.306127
0.7	0.306274
0.701	0.306418
0.702	0.306562
0.703	0.306705
0.704	0.30685
0.705	0.306995
0.706	0.307139
0.707	0.307283
0.708	0.307425
0.709	0.307568
0.71	0.307711
0.711	0.307854
0.712	0.307997
0.713	0.308141
0.714	0.308285
0.715	0.308427
0.716	0.308567
0.717	0.308707
0.718	0.308846
0.719	0.308984
0.72	0.309121
0.721	0.309256
0.722	0.309391
0.723	0.309525
0.724	0.309656
0.725	0.309784
0.726	0.309911
0.727	0.310036
0.728	0.31016
0.729	0.310281
0.73	0.3104
0.731	0.31052
0.732	0.310638
0.733	0.310754
0.734	0.310868
0.735	0.310979
0.736	0.311087
0.737	0.311193
0.738	0.311298
0.739	0.311401
0.74	0.311503
0.741	0.311604
0.742	0.311704
0.743	0.311804
0.744	0.311902
0.745	0.311999
0.746	0.312096
0.747	0.312192
0.748	0.312287
0.749	0.312383
0.75	0.31248
0.751	0.312575
0.752	0.31267
0.753	0.312764
0.754	0.312857
0.755	0.312949
0.756	0.313042
0.757	0.313135
0.758	0.313228
0.759	0.313322
0.76	0.313416
0.761	0.313511
0.762	0.313604
0.763	0.313698
0.764	0.313792
0.765	0.313888
0.766	0.313985
0.767	0.314082
0.768	0.314182
0.769	0.314281
0.77	0.31438
0.771	0.314481
0.772	0.314584
0.773	0.314688
0.774	0.314794
0.775	0.314902
0.776	0.315013
0.777	0.315124
0.778	0.315236
0.779	0.315349
0.78	0.315464
0.781	0.315581
0.782	0.315699
0.783	0.315818
0.784	0.315937
0.785	0.316056
0.786	0.316176
0.787	0.316297
0.788	0.316418
0.789	0.31654
0.79	0.316662
0.791	0.316784
0.792	0.316907
0.793	0.317029
0.794	0.317151
0.795	0.317273
0.796	0.317396
0.797	0.317521
0.798	0.317645
0.799	0.317771
0.8	0.317897
0.801	0.318025
0.802	0.318154
0.803	0.318284
0.804	0.318416
0.805	0.318549
0.806	0.318682
0.807	0.318816
0.808	0.31895
0.809	0.319086
0.81	0.319221
0.811	0.319358
0.812	0.319498
0.813	0.319639
0.814	0.319782
0.815	0.319925
0.816	0.32007
0.817	0.320215
0.818	0.32036
0.819	0.320507
0.82	0.320654
0.821	0.320803
0.822	0.320953
0.823	0.321104
0.824	0.321256
0.825	0.321409
0.826	0.321564
0.827	0.32172
0.828	0.321877
0.829	0.322033
0.83	0.322186
0.831	0.322342
0.832	0.322497
0.833	0.322653
0.834	0.322806
0.835	0.322958
0.836	0.323109
0.837	0.32326
0.838	0.32341
0.839	0.323558
0.84	0.323706
0.841	0.323852
0.842	0.323998
0.843	0.324145
0.844	0.324292
0.845	0.324439
0.846	0.324588
0.847	0.324734
0.848	0.324878
0.849	0.325021
0.85	0.325162
0.851	0.325303
0.852	0.325444
0.853	0.325584
0.854	0.325724
0.855	0.325862
0.856	0.326001
0.857	0.326141
0.858	0.326281
0.859	0.32642
0.86	0.32656
0.861	0.326701
0.862	0.326842
0.863	0.326983
0.864	0.327123
0.865	0.327263
0.866	0.327403
0.867	0.327541
0.868	0.32768
0.869	0.327819
0.87	0.327957
0.871	0.328095
0.872	0.328232
0.873	0.32837
0.874	0.328506
0.875	0.328641
0.876	0.328775
0.877	0.328908
0.878	0.329039
0.879	0.32917
0.88	0.3293
0.881	0.329428
0.882	0.329556
0.883	0.329683
0.884	0.329809
0.885	0.329935
0.886	0.330061
0.887	0.330186
0.888	0.330312
0.889	0.330437
0.89	0.330563
0.891	0.330688
0.892	0.330813
0.893	0.330939
0.894	0.331066
0.895	0.331193
0.896	0.331318
0.897	0.331443
0.898	0.331566
0.899	0.331688
0.9	0.331809
0.901	0.33193
0.902	0.33205
0.903	0.332171
0.904	0.332292
0.905	0.332413
0.906	0.332534
0.907	0.332655
0.908	0.332777
0.909	0.332899
0.91	0.333021
0.911	0.333144
0.912	0.333266
0.913	0.333389
0.914	0.333511
0.915	0.333634
0.916	0.333757
0.917	0.333881
0.918	0.334006
0.919	0.33413
0.92	0.334255
0.921	0.334381
0.922	0.334507
0.923	0.334634
0.924	0.334762
0.925	0.33489
0.926	0.335018
0.927	0.335146
0.928	0.335274
0.929	0.335404
0.93	0.335534
0.931	0.335664
0.932	0.335796
0.933	0.335929
0.934	0.336063
0.935	0.336195
0.936	0.336328
0.937	0.336461
0.938	0.336594
0.939	0.336727
0.94	0.336861
0.941	0.336996
0.942	0.337131
0.943	0.337267
0.944	0.337402
0.945	0.337538
0.946	0.337674
0.947	0.337811
0.948	0.33795
0.949	0.33809
0.95	0.33823
0.951	0.338371
0.952	0.338512
0.953	0.338652
0.954	0.338792
0.955	0.338931
0.956	0.33907
0.957	0.339209
0.958	0.339347
0.959	0.339486
0.96	0.339625
0.961	0.339763
0.962	0.3399
0.963	0.340036
0.964	0.340173
0.965	0.34031
0.966	0.340448
0.967	0.340585
0.968	0.340723
0.969	0.340861
0.97	0.340999
0.971	0.341139
0.972	0.341279
0.973	0.34142
0.974	0.341563
0.975	0.341706
0.976	0.341849
0.977	0.341993
0.978	0.342138
0.979	0.342283
0.98	0.342428
0.981	0.342573
0.982	0.342717
0.983	0.342862
0.984	0.343007
0.985	0.343153
0.986	0.3433
0.987	0.343447
0.988	0.343595
0.989	0.343744
0.99	0.343894
0.991	0.344044
0.992	0.344196
0.993	0.34435
0.994	0.344504
0.995	0.344659
0.996	0.344815
0.997	0.344972
0.998	0.34513
0.999	0.34529
1	0.345451
1.001	0.345614
1.002	0.345777
1.003	0.345942
1.004	0.346108
1.005	0.346276
1.006	0.346447
1.007	0.346619
1.008	0.346792
1.009	0.346967
1.01	0.347143
1.011	0.347321
1.012	0.347502
1.013	0.347684
1.014	0.347869
1.015	0.348056
1.016	0.348245
1.017	0.348436
1.018	0.348629
1.019	0.348823
1.02	0.349018
1.021	0.349215
1.022	0.349412
1.023	0.34961
1.024	0.349809
1.025	0.350009
1.026	0.35021
1.027	0.350412
1.028	0.350616
1.029	0.350822
1.03	0.351029
1.031	0.351238
1.032	0.351449
1.033	0.35166
1.034	0.351873
1.035	0.352088
1.036	0.352305
1.037	0.352522
1.038	0.352741
1.039	0.352961
1.04	0.353182
1.041	0.353404
1.042	0.353626
1.043	0.353847
1.044	0.354069
1.045	0.35429
1.046	0.35451
1.047	0.354729
1.048	0.354947
1.049	0.355166
1.05	0.355384
1.051	0.355602
1.052	0.35582
1.053	0.356038
1.054	0.356257
1.055	0.356474
1.056	0.356691
1.057	0.356908
1.058	0.357125
1.059	0.357342
1.06	0.35756
1.061	0.357776
1.062	0.357993
1.063	0.35821
1.064	0.358426
1.065	0.358642
1.066	0.358856
1.067	0.35907
1.068	0.359282
1.069	0.359494
1.07	0.359706
1.071	0.359917
1.072	0.360129
1.073	0.36034
1.074	0.360549
1.075	0.360758
1.076	0.360967
1.077	0.361176
1.078	0.361382
1.079	0.361589
1.08	0.361795
1.081	0.362001
1.082	0.362208
1.083	0.362414
1.084	0.362619
1.085	0.362825
1.086	0.36303
1.087	0.363235
1.088	0.363439
1.089	0.363643
1.09	0.363847
1.091	0.364051
1.092	0.364255
1.093	0.364459
1.094	0.364663
1.095	0.364868
1.096	0.365072
1.097	0.365277
1.098	0.365483
1.099	0.365689
1.1	0.365897
1.101	0.366104
1.102	0.366312
1.103	0.366519
1.104	0.366727
1.105	0.366935
1.106	0.367145
1.107	0.367355
1.108	0.367566
1.109	0.367779
1.11	0.367993
1.111	0.368207
1.112	0.368422
1.113	0.368637
1.114	0.368854
1.115	0.369071
1.116	0.369289
1.117	0.369508
1.118	0.369727
1.119	0.369946
1.12	0.370165
1.121	0.370384
1.122	0.370604
1.123	0.370822
1.124	0.37104
1.125	0.371257
1.126	0.371475
1.127	0.371692
1.128	0.37191
1.129	0.372129
1.13	0.372347
1.131	0.372566
1.132	0.372785
1.133	0.373006
1.134	0.373227
1.135	0.373449
1.136	0.373671
1.137	0.373892
1.138	0.374114
1.139	0.374338
1.14	0.374561
1.141	0.374786
1.142	0.375012
1.143	0.375239
1.144	0.375467
1.145	0.375695
1.146	0.375925
1.147	0.376157
1.148	0.376389
1.149	0.376623
1.15	0.376857
1.151	0.377093
1.152	0.377329
1.153	0.377566
1.154	0.377805
1.155	0.378046
1.156	0.378287
1.157	0.378529
1.158	0.378772
1.159	0.379016
1.16	0.379261
1.161	0.379507
1.162	0.379754
1.163	0.380002
1.164	0.38025
1.165	0.380499
1.166	0.38075
1.167	0.381
1.168	0.381251
1.169	0.381502
1.17	0.381754
1.171	0.382007
1.172	0.38226
1.173	0.382515
1.174	0.38277
1.175	0.383025
1.176	0.383282
1.177	0.383539
1.178	0.383797
1.179	0.384056
1.18	0.384314
1.181	0.384573
1.182	0.384833
1.183	0.385094
1.184	0.385355
1.185	0.385617
1.186	0.38588
1.187	0.386143
1.188	0.386405
1.189	0.386667
1.19	0.386928
1.191	0.387189
1.192	0.38745
1.193	0.38771
1.194	0.387969
1.195	0.388227
1.196	0.388482
1.197	0.388736
1.198	0.388988
1.199	0.389239
1.2	0.38949
1.201	0.389739
1.202	0.389988
1.203	0.390238
1.204	0.390487
1.205	0.390735
1.206	0.390984
1.207	0.391232
1.208	0.391481
1.209	0.39173
1.21	0.391979
1.211	0.392228
1.212	0.392477
1.213	0.392725
1.214	0.392973
1.215	0.39322
1.216	0.393468
1.217	0.393716
1.218	0.393963
1.219	0.39421
1.22	0.394458
1.221	0.394706
1.222	0.394954
1.223	0.395201
1.224	0.395447
1.225	0.395693
1.226	0.395939
1.227	0.396184
1.228	0.39643
1.229	0.396677
1.23	0.396925
1.231	0.397174
1.232	0.397423
1.233	0.397672
1.234	0.397921
1.235	0.39817
1.236	0.398418
1.237	0.398668
1.238	0.398919
1.239	0.399171
1.24	0.399424
1.241	0.399678
1.242	0.399931
1.243	0.400185
1.244	0.400438
1.245	0.400692
1.246	0.400947
1.247	0.401201
1.248	0.401455
1.249	0.401709
1.25	0.401965
1.251	0.40222
1.252	0.402475
1.253	0.402731
1.254	0.402987
1.255	0.403244
1.256	0.403503
1.257	0.403763
1.258	0.404023
1.259	0.404283
1.26	0.404543
1.261	0.404804
1.262	0.405064
1.263	0.405324
1.264	0.405584
1.265	0.405844
1.266	0.406104
1.267	0.406365
1.268	0.406626
1.269	0.406887
1.27	0.407148
1.271	0.407408
1.272	0.407668
1.273	0.407928
1.274	0.408187
1.275	0.408445
1.276	0.408702
1.277	0.40896
1.278	0.409215
1.279	0.40947
1.28	0.409724
1.281	0.409976
1.282	0.410228
1.283	0.410479
1.284	0.41073
1.285	0.410981
1.286	0.411231
1.287	0.41148
1.288	0.411729
1.289	0.411977
1.29	0.412224
1.291	0.41247
1.292	0.412717
1.293	0.412962
1.294	0.413206
1.295	0.41345
1.296	0.413695
1.297	0.413938
1.298	0.414179
1.299	0.414421
1.3	0.41466
1.301	0.414899
1.302	0.415137
1.303	0.415374
1.304	0.415611
1.305	0.415848
1.306	0.416084
1.307	0.416319
1.308	0.416553
1.309	0.416787
1.31	0.417019
1.311	0.417251
1.312	0.417481
1.313	0.417712
1.314	0.417942
1.315	0.418172
1.316	0.418401
1.317	0.418629
1.318	0.418856
1.319	0.419082
1.32	0.419308
1.321	0.419534
1.322	0.41976
1.323	0.419984
1.324	0.420208
1.325	0.420431
1.326	0.420654
1.327	0.420876
1.328	0.421098
1.329	0.42132
1.33	0.421541
1.331	0.421761
1.332	0.42198
1.333	0.422198
1.334	0.422416
1.335	0.422633
1.336	0.42285
1.337	0.423066
1.338	0.42328
1.339	0.423494
1.34	0.423708
1.341	0.423922
1.342	0.424134
1.343	0.424346
1.344	0.424557
1.345	0.424769
1.346	0.42498
1.347	0.425192
1.348	0.425403
1.349	0.425615
1.35	0.425827
1.351	0.426039
1.352	0.426251
1.353	0.426464
1.354	0.426677
1.355	0.42689
1.356	0.427104
1.357	0.427317
1.358	0.427531
1.359	0.427745
1.36	0.427959
1.361	0.428174
1.362	0.428389
1.363	0.428604
1.364	0.42882
1.365	0.429037
1.366	0.429254
1.367	0.429472
1.368	0.429691
1.369	0.429911
1.37	0.430131
1.371	0.430351
1.372	0.43057
1.373	0.43079
1.374	0.431011
1.375	0.431232
1.376	0.431454
1.377	0.431675
1.378	0.431897
1.379	0.432119
1.38	0.432341
1.381	0.432563
1.382	0.432785
1.383	0.433007
1.384	0.433228
1.385	0.433449
1.386	0.43367
1.387	0.433893
1.388	0.434116
1.389	0.434339
1.39	0.434562
1.391	0.434785
1.392	0.435009
1.393	0.435233
1.394	0.435458
1.395	0.435683
1.396	0.435909
1.397	0.436134
1.398	0.43636
1.399	0.436585
1.4	0.43681
1.401	0.437036
1.402	0.437261
1.403	0.437486
1.404	0.437709
1.405	0.437933
1.406	0.438157
1.407	0.438379
1.408	0.438603
1.409	0.438826
1.41	0.43905
1.411	0.439275
1.412	0.4395
1.413	0.439726
1.414	0.439953
1.415	0.44018
1.416	0.440408
1.417	0.440636
1.418	0.440866
1.419	0.441096
1.42	0.441328
1.421	0.441559
1.422	0.441792
1.423	0.442025
1.424	0.442259
1.425	0.442492
1.426	0.442724
1.427	0.442957
1.428	0.443191
1.429	0.443423
1.43	0.443656
1.431	0.443888
1.432	0.44412
1.433	0.444352
1.434	0.444582
1.435	0.444813
1.436	0.445043
1.437	0.445272
1.438	0.445501
1.439	0.445728
1.44	0.445955
1.441	0.446181
1.442	0.446405
1.443	0.446629
1.444	0.446852
1.445	0.447075
1.446	0.447299
1.447	0.447522
1.448	0.447745
1.449	0.447969
1.45	0.448193
1.451	0.448417
1.452	0.448641
1.453	0.448865
1.454	0.44909
1.455	0.449313
1.456	0.449537
1.457	0.449761
1.458	0.449985
1.459	0.450208
1.46	0.450431
1.461	0.450653
1.462	0.450874
1.463	0.451094
1.464	0.451314
1.465	0.451534
1.466	0.451754
1.467	0.451974
1.468	0.452193
1.469	0.452412
1.47	0.452631
1.471	0.45285
1.472	0.45307
1.473	0.453289
1.474	0.453508
1.475	0.453728
1.476	0.453948
1.477	0.454167
1.478	0.454388
1.479	0.454608
1.48	0.454827
1.481	0.455046
1.482	0.455266
1.483	0.455486
1.484	0.455706
1.485	0.455927
1.486	0.456147
1.487	0.456367
1.488	0.456588
1.489	0.456809
1.49	0.457031
1.491	0.457254
1.492	0.457478
1.493	0.457702
1.494	0.457927
1.495	0.458152
1.496	0.458378
1.497	0.458603
1.498	0.458829
1.499	0.459055
1.5	0.459283
1.501	0.459513
1.502	0.459743
1.503	0.459973
1.504	0.460203
1.505	0.460435
1.506	0.460666
1.507	0.460897
1.508	0.461129
1.509	0.461361
1.51	0.461593
1.511	0.461825
1.512	0.462056
1.513	0.462288
1.514	0.462521
1.515	0.462754
1.516	0.462987
1.517	0.46322
1.518	0.463453
1.519	0.463687
1.52	0.463922
1.521	0.464157
1.522	0.464391
1.523	0.464626
1.524	0.464859
1.525	0.465093
1.526	0.465326
1.527	0.46556
1.528	0.465794
1.529	0.466027
1.53	0.466261
1.531	0.466494
1.532	0.466728
1.533	0.466962
1.534	0.467195
1.535	0.467429
1.536	0.467662
1.537	0.467894
1.538	0.468124
1.539	0.468354
1.54	0.468584
1.541	0.468812
1.542	0.46904
1.543	0.469267
1.544	0.469494
1.545	0.469719
1.546	0.469944
1.547	0.470168
1.548	0.470392
1.549	0.470613
1.55	0.470833
1.551	0.471051
1.552	0.471268
1.553	0.471483
1.554	0.471697
1.555	0.471911
1.556	0.472124
1.557	0.472335
1.558	0.472545
1.559	0.472754
1.56	0.472962
1.561	0.473168
1.562	0.473373
1.563	0.473578
1.564	0.473782
1.565	0.473986
1.566	0.47419
1.567	0.474394
1.568	0.474597
1.569	0.4748
1.57	0.475002
1.571	0.475204
1.572	0.475405
1.573	0.475607
1.574	0.475808
1.575	0.476008
1.576	0.476209
1.577	0.47641
1.578	0.476611
1.579	0.476811
1.58	0.47701
1.581	0.47721
1.582	0.477409
1.583	0.477609
1.584	0.477807
1.585	0.478005
1.586	0.478202
1.587	0.478399
1.588	0.478594
1.589	0.478787
1.59	0.47898
1.591	0.479172
1.592	0.479364
1.593	0.479554
1.594	0.479743
1.595	0.479931
1.596	0.480117
1.597	0.480302
1.598	0.480486
1.599	0.480669
1.6	0.480852
1.601	0.481034
1.602	0.481216
1.603	0.481399
1.604	0.48158
1.605	0.481761
1.606	0.481942
1.607	0.482122
1.608	0.482301
1.609	0.482481
1.61	0.482661
1.611	0.482841
1.612	0.483021
1.613	0.483202
1.614	0.483382
1.615	0.483562
1.616	0.483743
1.617	0.483922
1.618	0.484101
1.619	0.48428
1.62	0.484461
1.621	0.484642
1.622	0.484823
1.623	0.485005
1.624	0.485187
1.625	0.485369
1.626	0.48555
1.627	0.485731
1.628	0.485913
1.629	0.486093
1.63	0.486272
1.631	0.486451
1.632	0.486629
1.633	0.486806
1.634	0.486984
1.635	0.48716
1.636	0.487338
1.637	0.487515
1.638	0.487693
1.639	0.487871
1.64	0.488049
1.641	0.488228
1.642	0.488406
1.643	0.488584
1.644	0.488762
1.645	0.488938
1.646	0.489115
1.647	0.489291
1.648	0.489467
1.649	0.489644
1.65	0.48982
1.651	0.489997
1.652	0.490174
1.653	0.490351
1.654	0.49053
1.655	0.490709
1.656	0.490889
1.657	0.491071
1.658	0.491253
1.659	0.491436
1.66	0.491621
1.661	0.491805
1.662	0.491992
1.663	0.492178
1.664	0.492366
1.665	0.492554
1.666	0.492744
1.667	0.492934
1.668	0.493126
1.669	0.493319
1.67	0.493512
1.671	0.493705
1.672	0.493899
1.673	0.494094
1.674	0.494288
1.675	0.494483
1.676	0.494679
1.677	0.494874
1.678	0.495069
1.679	0.495265
1.68	0.495461
1.681	0.495658
1.682	0.495856
1.683	0.496053
1.684	0.496251
1.685	0.49645
1.686	0.49665
1.687	0.496849
1.688	0.497047
1.689	0.497245
1.69	0.497444
1.691	0.497642
1.692	0.49784
1.693	0.49804
1.694	0.49824
1.695	0.498441
1.696	0.498642
1.697	0.498842
1.698	0.499043
1.699	0.499245
1.7	0.499447
1.701	0.499649
1.702	0.499852
1.703	0.500055
1.704	0.500258
1.705	0.500463
1.706	0.500667
1.707	0.500872
1.708	0.501076
1.709	0.501281
1.71	0.501487
1.711	0.501694
1.712	0.501902
1.713	0.502111
1.714	0.502321
1.715	0.502532
1.716	0.502743
1.717	0.502954
1.718	0.503167
1.719	0.503381
1.72	0.503597
1.721	0.503813
1.722	0.50403
1.723	0.504248
1.724	0.504466
1.725	0.504686
1.726	0.504907
1.727	0.505129
1.728	0.505352
1.729	0.505576
1.73	0.5058
1.731	0.506025
1.732	0.506251
1.733	0.506477
1.734	0.506702
1.735	0.506929
1.736	0.507156
1.737	0.507383
1.738	0.507611
1.739	0.507838
1.74	0.508066
1.741	0.508294
1.742	0.508522
1.743	0.50875
1.744	0.508979
1.745	0.509207
1.746	0.509435
1.747	0.509662
1.748	0.509889
1.749	0.510115
1.75	0.510339
1.751	0.510564
1.752	0.510789
1.753	0.511013
1.754	0.511236
1.755	0.511458
1.756	0.511681
1.757	0.511903
1.758	0.512125
1.759	0.512347
1.76	0.512569
1.761	0.512792
1.762	0.513015
1.763	0.513236
1.764	0.513457
1.765	0.513677
1.766	0.513897
1.767	0.514117
1.768	0.514337
1.769	0.514558
1.77	0.514778
1.771	0.514997
1.772	0.515217
1.773	0.515437
1.774	0.515658
1.775	0.515879
1.776	0.516099
1.777	0.516319
1.778	0.516538
1.779	0.516757
1.78	0.516976
1.781	0.517193
1.782	0.517411
1.783	0.517628
1.784	0.517844
1.785	0.518061
1.786	0.518275
1.787	0.518488
1.788	0.5187
1.789	0.518912
1.79	0.519124
1.791	0.519336
1.792	0.519548
1.793	0.51976
1.794	0.519972
1.795	0.520185
1.796	0.520397
1.797	0.52061
1.798	0.520823
1.799	0.521035
1.8	0.521247
1.801	0.52146
1.802	0.521673
1.803	0.521886
1.804	0.522098
1.805	0.522308
1.806	0.522519
1.807	0.52273
1.808	0.522941
1.809	0.523152
1.81	0.523361
1.811	0.523569
1.812	0.523777
1.813	0.523985
1.814	0.524192
1.815	0.524398
1.816	0.524605
1.817	0.524811
1.818	0.525016
1.819	0.525221
1.82	0.525427
1.821	0.525632
1.822	0.525837
1.823	0.526043
1.824	0.526248
1.825	0.526453
1.826	0.526658
1.827	0.526862
1.828	0.527066
1.829	0.527269
1.83	0.527473
1.831	0.527677
1.832	0.52788
1.833	0.528081
1.834	0.52828
1.835	0.528478
1.836	0.528674
1.837	0.528868
1.838	0.529059
1.839	0.52925
1.84	0.52944
1.841	0.529628
1.842	0.529817
1.843	0.530005
1.844	0.530192
1.845	0.530379
1.846	0.530565
1.847	0.53075
1.848	0.530934
1.849	0.531117
1.85	0.5313
1.851	0.531483
1.852	0.531666
1.853	0.531848
1.854	0.532031
1.855	0.532214
1.856	0.532397
1.857	0.532581
1.858	0.532765
1.859	0.532948
1.86	0.533132
1.861	0.533316
1.862	0.533501
1.863	0.533686
1.864	0.533872
1.865	0.534058
1.866	0.534245
1.867	0.534432
1.868	0.534619
1.869	0.534807
1.87	0.534995
1.871	0.535184
1.872	0.535372
1.873	0.535561
1.874	0.53575
1.875	0.535939
1.876	0.536129
1.877	0.536319
1.878	0.536509
1.879	0.536699
1.88	0.536889
1.881	0.53708
1.882	0.537271
1.883	0.537461
1.884	0.537651
1.885	0.53784
1.886	0.538029
1.887	0.538217
1.888	0.538405
1.889	0.538593
1.89	0.53878
1.891	0.538967
1.892	0.539154
1.893	0.539341
1.894	0.539527
1.895	0.539713
1.896	0.539899
1.897	0.540085
1.898	0.54027
1.899	0.540455
1.9	0.540639
1.901	0.540822
1.902	0.541004
1.903	0.541187
1.904	0.54137
1.905	0.541553
1.906	0.541738
1.907	0.541923
1.908	0.542109
1.909	0.542295
1.91	0.54248
1.911	0.542666
1.912	0.542851
1.913	0.543036
1.914	0.543223
1.915	0.54341
1.916	0.543596
1.917	0.543783
1.918	0.54397
1.919	0.544156
1.92	0.544343
1.921	0.544529
1.922	0.544716
1.923	0.544904
1.924	0.54509
1.925	0.545277
1.926	0.545464
1.927	0.545652
1.928	0.54584
1.929	0.546028
1.93	0.546217
1.931	0.546407
1.932	0.546596
1.933	0.546785
1.934	0.546974
1.935	0.547163
1.936	0.547353
1.937	0.547542
1.938	0.547731
1.939	0.54792
1.94	0.548108
1.941	0.548297
1.942	0.548485
1.943	0.548673
1.944	0.54886
1.945	0.549046
1.946	0.549233
1.947	0.54942
1.948	0.549607
1.949	0.549794
1.95	0.54998
1.951	0.550165
1.952	0.550349
1.953	0.550534
1.954	0.550718
1.955	0.550902
1.956	0.551085
1.957	0.551266
1.958	0.551448
1.959	0.551628
1.96	0.551808
1.961	0.551988
1.962	0.552167
1.963	0.552347
1.964	0.552526
1.965	0.552704
1.966	0.552882
1.967	0.553058
1.968	0.553233
1.969	0.553406
1.97	0.553578
1.971	0.553749
1.972	0.553918
1.973	0.554087
1.974	0.554254
1.975	0.554421
1.976	0.554586
1.977	0.554751
1.978	0.554913
1.979	0.555074
1.98	0.555235
1.981	0.555394
1.982	0.555552
1.983	0.555707
1.984	0.555861
1.985	0.556015
1.986	0.556168
1.987	0.55632
1.988	0.556471
1.989	0.55662
1.99	0.556767
1.991	0.556914
1.992	0.557061
1.993	0.557207
1.994	0.557352
1.995	0.557497
1.996	0.557641
1.997	0.557785
1.998	0.557928
1.999	0.558071
2	0.558215


==> data/1_320_SYMM_rmse.txt <==
-1	0.406968
-0.98	0.402025
-0.96	0.39778
-0.94	0.392178
-0.92	0.387433
-0.9	0.383079
-0.88	0.377949
-0.86	0.373099
-0.84	0.367808
-0.82	0.362658
-0.8	0.357867
-0.78	0.352386
-0.76	0.347426
-0.74	0.342404
-0.72	0.338173
-0.7	0.332941
-0.68	0.327779
-0.66	0.322764
-0.64	0.318188
-0.62	0.314259
-0.6	0.3095
-0.58	0.304931
-0.56	0.300841
-0.54	0.296789
-0.52	0.292512
-0.5	0.288704
-0.48	0.28467
-0.46	0.280782
-0.44	0.277773
-0.42	0.274615
-0.4	0.271239
-0.38	0.267582
-0.36	0.263673
-0.34	0.259971
-0.32	0.256132
-0.3	0.25249
-0.28	0.248732
-0.26	0.244262
-0.24	0.24074
-0.22	0.237311
-0.2	0.232746
-0.18	0.228848
-0.16	0.224142
-0.14	0.220681
-0.12	0.21693
-0.1	0.213076
-0.08	0.209345
-0.06	0.206305
-0.04	0.202788
-0.02	0.199563
0	0.19627
0.02	0.193726
0.04	0.191698
0.06	0.188555
0.08	0.18647
0.1	0.184315
0.12	0.181935
0.14	0.179084
0.16	0.177311
0.18	0.174211
0.2	0.170718
0.22	0.16754
0.24	0.164829
0.26	0.163254
0.28	0.160586
0.3	0.158391
0.32	0.156071
0.34	0.153715
0.36	0.152048
0.38	0.150448
0.4	0.148421
0.42	0.147728
0.44	0.146145
0.46	0.143605
0.48	0.141473
0.5	0.140028
0.52	0.138079
0.54	0.13602
0.56	0.134414
0.58	0.132847
0.6	0.131402
0.62	0.129949
0.64	0.128549
0.66	0.127088
0.68	0.125842
0.7	0.124088
0.72	0.121591
0.74	0.12046
0.76	0.118711
0.78	0.116705
0.8	0.115484
0.82	0.114579
0.84	0.113536
0.86	0.112236
0.88	0.110454
0.9	0.108764
0.92	0.107528
0.94	0.105603
0.96	0.104834
0.98	0.103759
1	0.103812
1.02	0.104515
1.04	0.106185
1.06	0.107764
1.08	0.109274
1.1	0.111785
1.12	0.114089
1.14	0.1174
1.16	0.120184
1.18	0.122281
1.2	0.124892
1.22	0.12708
1.24	0.128615
1.26	0.129671
1.28	0.131124
1.3	0.133286
1.32	0.134123
1.34	0.135594
1.36	0.137126
1.38	0.137495
1.4	0.138539
1.42	0.140102
1.44	0.140875
1.46	0.142133
1.48	0.143753
1.5	0.145205
1.52	0.147665
1.54	0.149688
1.56	0.150967
1.58	0.153181
1.6	0.155075
1.62	0.156632
1.64	0.158214
1.66	0.160317
1.68	0.160802
1.7	0.162231
1.72	0.164067
1.74	0.164211
1.76	0.165668
1.78	0.168421
1.8	0.169772
1.82	0.1725
1.84	0.175663
1.86	0.177318
1.88	0.179984
1.9	0.18422
1.92	0.186481
1.94	0.187745
1.96	0.189507
1.98	0.192783
2	0.193233


==> data/1_420_EDGEEDGELINESEGMENT_edges.txt <==
-1	0.420905
-0.99	0.416655
-0.98	0.420337
-0.97	0.418894
-0.96	0.418997
-0.95	0.418063
-0.94	0.420064
-0.93	0.416075
-0.92	0.417006
-0.91	0.420204
-0.9	0.418591
-0.89	0.41852
-0.88	0.419056
-0.87	0.423096
-0.86	0.421957
-0.85	0.421725
-0.84	0.419935
-0.83	0.418572
-0.82	0.421965
-0.81	0.420103
-0.8	0.421297
-0.79	0.421183
-0.78	0.419198
-0.77	0.416165
-0.76	0.41544
-0.75	0.416602
-0.74	0.410976
-0.73	0.409344
-0.72	0.413071
-0.71	0.41331
-0.7	0.409155
-0.69	0.405442
-0.68	0.405969
-0.67	0.402579
-0.66	0.403839
-0.65	0.402453
-0.64	0.402782
-0.63	0.403705
-0.62	0.4015
-0.61	0.399787
-0.6	0.396772
-0.59	0.399093
-0.58	0.403496
-0.57	0.404076
-0.56	0.404811
-0.55	0.403052
-0.54	0.401878
-0.53	0.402893
-0.52	0.402453
-0.51	0.399907
-0.5	0.402079
-0.49	0.40185
-0.48	0.402286
-0.47	0.401996
-0.46	0.403132
-0.45	0.398511
-0.44	0.400251
-0.43	0.398055
-0.42	0.396904
-0.41	0.398238
-0.4	0.396681
-0.39	0.393366
-0.38	0.396598
-0.37	0.39352
-0.36	0.392406
-0.35	0.387965
-0.34	0.38328
-0.33	0.380412
-0.32	0.379762
-0.31	0.37516
-0.3	0.370269
-0.29	0.365581
-0.28	0.365246
-0.27	0.364687
-0.26	0.359526
-0.25	0.35443
-0.24	0.353586
-0.23	0.348655
-0.22	0.343872
-0.21	0.340834
-0.2	0.3381
-0.19	0.335794
-0.18	0.3331
-0.17	0.33402
-0.16	0.328903
-0.15	0.325518
-0.14	0.326458
-0.13	0.324947
-0.12	0.324297
-0.11	0.325235
-0.1	0.324154
-0.09	0.328975
-0.08	0.326164
-0.07	0.326033
-0.06	0.326614
-0.05	0.329873
-0.04	0.327955
-0.03	0.324673
-0.02	0.323002
-0.01	0.316951
0	0.312078
0.01	0.313469
0.02	0.31884
0.03	0.327259
0.04	0.330175
0.05	0.333399
0.06	0.339141
0.07	0.342723
0.08	0.343779
0.09	0.34582
0.1	0.347795
0.11	0.350667
0.12	0.351526
0.13	0.355975
0.14	0.355385
0.15	0.354686
0.16	0.357565
0.17	0.359614
0.18	0.366311
0.19	0.371959
0.2	0.373412
0.21	0.373739
0.22	0.374735
0.23	0.372113
0.24	0.370888
0.25	0.373804
0.26	0.38116
0.27	0.381255
0.28	0.38628
0.29	0.385091
0.3	0.388719
0.31	0.391145
0.32	0.393107
0.33	0.397998
0.34	0.398326
0.35	0.402733
0.36	0.40271
0.37	0.39994
0.38	0.407422
0.39	0.411411
0.4	0.415246
0.41	0.417008
0.42	0.422508
0.43	0.422577
0.44	0.427087
0.45	0.427992
0.46	0.430259
0.47	0.425453
0.48	0.430062
0.49	0.434682
0.5	0.438882
0.51	0.436502
0.52	0.438386
0.53	0.442045
0.54	0.443995
0.55	0.442205
0.56	0.445042
0.57	0.452173
0.58	0.453471
0.59	0.461489
0.6	0.461973
0.61	0.457217
0.62	0.462233
0.63	0.465271
0.64	0.471996
0.65	0.476242
0.66	0.477648
0.67	0.479275
0.68	0.477628
0.69	0.482128
0.7	0.482537
0.71	0.485687
0.72	0.484123
0.73	0.481599
0.74	0.474691
0.75	0.478682
0.76	0.475941
0.77	0.47464
0.78	0.470291
0.79	0.468252
0.8	0.470939
0.81	0.466923
0.82	0.462535
0.83	0.460164
0.84	0.45599
0.85	0.458749
0.86	0.457224
0.87	0.451577
0.88	0.452308
0.89	0.446806
0.9	0.446369
0.91	0.442373
0.92	0.439765
0.93	0.437069
0.94	0.434667
0.95	0.42685
0.96	0.427342
0.97	0.426081
0.98	0.421652
0.99	0.416045
1	0.42042
1.01	0.420599
1.02	0.428003
1.03	0.429802
1.04	0.432371
1.05	0.434682
1.06	0.433119
1.07	0.442262
1.08	0.43362
1.09	0.441055
1.1	0.443434
1.11	0.449258
1.12	0.449068
1.13	0.456498
1.14	0.454436
1.15	0.455524
1.16	0.457349
1.17	0.463549
1.18	0.465592
1.19	0.470104
1.2	0.471582
1.21	0.473587
1.22	0.474761
1.23	0.4782
1.24	0.481213
1.25	0.48339
1.26	0.480507
1.27	0.48185
1.28	0.481945
1.29	0.483052
1.3	0.483818
1.31	0.48537
1.32	0.482993
1.33	0.481791
1.34	0.48224
1.35	0.48578
1.36	0.48285
1.37	0.469879
1.38	0.474476
1.39	0.475056
1.4	0.473357
1.41	0.472627
1.42	0.473501
1.43	0.478909
1.44	0.474506
1.45	0.473042
1.46	0.470187
1.47	0.474332
1.48	0.469147
1.49	0.468914
1.5	0.468462
1.51	0.469572
1.52	0.470995
1.53	0.467582
1.54	0.467881
1.55	0.471049
1.56	0.475875
1.57	0.469963
1.58	0.472249
1.59	0.471293
1.6	0.470864
1.61	0.470292
1.62	0.470328
1.63	0.474121
1.64	0.47075
1.65	0.469402
1.66	0.468595
1.67	0.472303
1.68	0.477523
1.69	0.471441
1.7	0.47222
1.71	0.471552
1.72	0.473922
1.73	0.472825
1.74	0.470906
1.75	0.468933
1.76	0.468284
1.77	0.473357
1.78	0.474885
1.79	0.47463
1.8	0.472041
1.81	0.470411
1.82	0.470264
1.83	0.467865
1.84	0.466446
1.85	0.467003
1.86	0.465829
1.87	0.465742
1.88	0.466172
1.89	0.464667
1.9	0.460273
1.91	0.46554
1.92	0.467618
1.93	0.468382
1.94	0.468949
1.95	0.469014
1.96	0.469777
1.97	0.474913
1.98	0.474102
1.99	0.471649
2	0.473219


==> data/1_420_EDGEEDGELINESEGMENT_ocf_rmse.txt <==
-1	0.492143
-0.99	0.489978
-0.98	0.488936
-0.97	0.488718
-0.96	0.486735
-0.95	0.48642
-0.94	0.483771
-0.93	0.483932
-0.92	0.482632
-0.91	0.483517
-0.9	0.486645
-0.89	0.486323
-0.88	0.488576
-0.87	0.483493
-0.86	0.484385
-0.85	0.48356
-0.84	0.481585
-0.83	0.477412
-0.82	0.480371
-0.81	0.482588
-0.8	0.483111
-0.79	0.483374
-0.78	0.482649
-0.77	0.481844
-0.76	0.484897
-0.75	0.480358
-0.74	0.480938
-0.73	0.481451
-0.72	0.481252
-0.71	0.482125
-0.7	0.480697
-0.69	0.482749
-0.68	0.481767
-0.67	0.47783
-0.66	0.477194
-0.65	0.47738
-0.64	0.477326
-0.63	0.476482
-0.62	0.47947
-0.61	0.479842
-0.6	0.482431
-0.59	0.480572
-0.58	0.477358
-0.57	0.478808
-0.56	0.477366
-0.55	0.475431
-0.54	0.477256
-0.53	0.473825
-0.52	0.472963
-0.51	0.470149
-0.5	0.469641
-0.49	0.47028
-0.48	0.468311
-0.47	0.465438
-0.46	0.464755
-0.45	0.46501
-0.44	0.467343
-0.43	0.464844
-0.42	0.466269
-0.41	0.460414
-0.4	0.460232
-0.39	0.456713
-0.38	0.457128
-0.37	0.457167
-0.36	0.457685
-0.35	0.45605
-0.34	0.45661
-0.33	0.452274
-0.32	0.451148
-0.31	0.452054
-0.3	0.45118
-0.29	0.451434
-0.28	0.44935
-0.27	0.449339
-0.26	0.448
-0.25	0.446424
-0.24	0.447511
-0.23	0.447971
-0.22	0.445762
-0.21	0.443821
-0.2	0.44327
-0.19	0.445026
-0.18	0.444447
-0.17	0.443982
-0.16	0.442525
-0.15	0.445169
-0.14	0.446667
-0.13	0.444363
-0.12	0.443211
-0.11	0.441707
-0.1	0.443064
-0.09	0.442139
-0.08	0.442085
-0.07	0.441126
-0.06	0.445214
-0.05	0.442755
-0.04	0.441423
-0.03	0.440628
-0.02	0.438875
-0.01	0.435627
0	0.431437
0.01	0.426673
0.02	0.42396
0.03	0.427414
0.04	0.432732
0.05	0.435075
0.06	0.441564
0.07	0.440966
0.08	0.442451
0.09	0.44314
0.1	0.444717
0.11	0.440806
0.12	0.436937
0.13	0.435283
0.14	0.433569
0.15	0.437259
0.16	0.43662
0.17	0.436004
0.18	0.431812
0.19	0.43147
0.2	0.427218
0.21	0.429025
0.22	0.425691
0.23	0.426968
0.24	0.425567
0.25	0.426259
0.26	0.429349
0.27	0.429013
0.28	0.430877
0.29	0.430311
0.3	0.433287
0.31	0.435185
0.32	0.436298
0.33	0.431774
0.34	0.432607
0.35	0.437731
0.36	0.435905
0.37	0.432231
0.38	0.435146
0.39	0.432978
0.4	0.435388
0.41	0.435907
0.42	0.434724
0.43	0.437307
0.44	0.432911
0.45	0.432231
0.46	0.431026
0.47	0.42772
0.48	0.425389
0.49	0.422752
0.5	0.420952
0.51	0.42148
0.52	0.422016
0.53	0.420478
0.54	0.419999
0.55	0.416083
0.56	0.415469
0.57	0.413921
0.58	0.41621
0.59	0.41799
0.6	0.42066
0.61	0.422292
0.62	0.426184
0.63	0.427027
0.64	0.423141
0.65	0.420118
0.66	0.422591
0.67	0.41774
0.68	0.412941
0.69	0.411149
0.7	0.408979
0.71	0.40744
0.72	0.403597
0.73	0.39892
0.74	0.397193
0.75	0.391328
0.76	0.388981
0.77	0.381917
0.78	0.381984
0.79	0.374305
0.8	0.36931
0.81	0.365458
0.82	0.364992
0.83	0.362892
0.84	0.358308
0.85	0.352519
0.86	0.347053
0.87	0.340559
0.88	0.33535
0.89	0.32915
0.9	0.319403
0.91	0.315226
0.92	0.308027
0.93	0.301021
0.94	0.291364
0.95	0.278969
0.96	0.265721
0.97	0.250959
0.98	0.236428
0.99	0.228597
1	0.224438
1.01	0.228705
1.02	0.240258
1.03	0.253965
1.04	0.268944
1.05	0.281227
1.06	0.292779
1.07	0.305002
1.08	0.311723
1.09	0.317888
1.1	0.322804
1.11	0.328232
1.12	0.334276
1.13	0.340543
1.14	0.345347
1.15	0.349152
1.16	0.351826
1.17	0.354982
1.18	0.361539
1.19	0.362224
1.2	0.368055
1.21	0.368946
1.22	0.369696
1.23	0.374138
1.24	0.376543
1.25	0.379342
1.26	0.382223
1.27	0.386168
1.28	0.388988
1.29	0.390394
1.3	0.391189
1.31	0.394431
1.32	0.394436
1.33	0.395064
1.34	0.397044
1.35	0.396548
1.36	0.393974
1.37	0.396066
1.38	0.394888
1.39	0.394034
1.4	0.389546
1.41	0.384442
1.42	0.384418
1.43	0.38558
1.44	0.382707
1.45	0.383683
1.46	0.386787
1.47	0.384445
1.48	0.383824
1.49	0.384579
1.5	0.385127
1.51	0.386884
1.52	0.389764
1.53	0.386177
1.54	0.385643
1.55	0.389032
1.56	0.388304
1.57	0.387006
1.58	0.385614
1.59	0.390844
1.6	0.394938
1.61	0.393729
1.62	0.396052
1.63	0.394726
1.64	0.391895
1.65	0.393022
1.66	0.389564
1.67	0.392037
1.68	0.394818
1.69	0.39502
1.7	0.396151
1.71	0.393538
1.72	0.39768
1.73	0.395963
1.74	0.397115
1.75	0.39704
1.76	0.398287
1.77	0.398591
1.78	0.398116
1.79	0.397148
1.8	0.398631
1.81	0.400341
1.82	0.400975
1.83	0.400177
1.84	0.402509
1.85	0.405146
1.86	0.405229
1.87	0.406792
1.88	0.406968
1.89	0.408347
1.9	0.40561
1.91	0.403923
1.92	0.402416
1.93	0.399358
1.94	0.402914
1.95	0.400084
1.96	0.400466
1.97	0.402397
1.98	0.405416
1.99	0.40726
2	0.407689


==> data/1_420_PLANARPLANAR.txt <==
-1	0.209042
-0.98	0.206844
-0.96	0.208046
-0.94	0.206227
-0.92	0.204364
-0.9	0.201835
-0.88	0.201427
-0.86	0.200997
-0.84	0.202928
-0.82	0.20295
-0.8	0.202414
-0.78	0.200945
-0.76	0.201483
-0.74	0.199526
-0.72	0.200831
-0.7	0.200628
-0.68	0.200984
-0.66	0.200699
-0.64	0.199533
-0.62	0.199294
-0.6	0.199231
-0.58	0.195982
-0.56	0.195504
-0.54	0.194185
-0.52	0.19114
-0.5	0.18663
-0.48	0.184863
-0.46	0.179758
-0.44	0.177345
-0.42	0.174251
-0.4	0.166522
-0.38	0.162688
-0.36	0.159173
-0.34	0.156281
-0.32	0.154717
-0.3	0.151296
-0.28	0.148469
-0.26	0.149057
-0.24	0.149644
-0.22	0.152849
-0.2	0.151816
-0.18	0.158002
-0.16	0.159567
-0.14	0.157587
-0.12	0.15848
-0.1	0.157719
-0.08	0.153226
-0.06	0.148841
-0.04	0.13422
-0.02	0.118627
0	0.121812
0.02	0.109408
0.04	0.0975029
0.06	0.10255
0.08	0.109072
0.1	0.117277
0.12	0.125239
0.14	0.130145
0.16	0.139143
0.18	0.143587
0.2	0.148108
0.22	0.153059
0.24	0.158223
0.26	0.161571
0.28	0.167521
0.3	0.171958
0.32	0.17798
0.34	0.182413
0.36	0.189319
0.38	0.192931
0.4	0.193819
0.42	0.199553
0.44	0.200039
0.46	0.199746
0.48	0.203102
0.5	0.203326
0.52	0.204991
0.54	0.203571
0.56	0.201149
0.58	0.202729
0.6	0.200068
0.62	0.198668
0.64	0.200231
0.66	0.198803
0.68	0.196117
0.7	0.198743
0.72	0.20219
0.74	0.203056
0.76	0.203409
0.78	0.201984
0.8	0.20052
0.82	0.19973
0.84	0.199473
0.86	0.198976
0.88	0.19928
0.9	0.19853
0.92	0.19629
0.94	0.196251
0.96	0.194829
0.98	0.195936
1	0.196329
1.02	0.197063
1.04	0.194699
1.06	0.193452
1.08	0.192185
1.1	0.190831
1.12	0.191367
1.14	0.18972
1.16	0.190881
1.18	0.190249
1.2	0.189039
1.22	0.18897
1.24	0.19131
1.26	0.195032
1.28	0.193793
1.3	0.194857
1.32	0.195431
1.34	0.196585
1.36	0.198318
1.38	0.20075
1.4	0.201788
1.42	0.201707
1.44	0.200358
1.46	0.199042
1.48	0.196713
1.5	0.194678
1.52	0.195364
1.54	0.196409
1.56	0.19645
1.58	0.195335
1.6	0.196203
1.62	0.195945
1.64	0.195375
1.66	0.197235
1.68	0.196898
1.7	0.195957
1.72	0.195494
1.74	0.195858
1.76	0.196535
1.78	0.196801
1.8	0.196163
1.82	0.197323
1.84	0.198093
1.86	0.198426
1.88	0.19726
1.9	0.198931
1.92	0.202402
1.94	0.199851
1.96	0.200906
1.98	0.200812
2	0.198623


==> data/1_420_PLANARPLANAR_ocf_rmse.txt <==
-1	0.274225
-0.99	0.273569
-0.98	0.271727
-0.97	0.26949
-0.96	0.267748
-0.95	0.270362
-0.94	0.276002
-0.93	0.268479
-0.92	0.268476
-0.91	0.275376
-0.9	0.272059
-0.89	0.268668
-0.88	0.266897
-0.87	0.271102
-0.86	0.268228
-0.85	0.273484
-0.84	0.271035
-0.83	0.274261
-0.82	0.27123
-0.81	0.275915
-0.8	0.269601
-0.79	0.266635
-0.78	0.268074
-0.77	0.272583
-0.76	0.269295
-0.75	0.265649
-0.74	0.26342
-0.73	0.266495
-0.72	0.267378
-0.71	0.265808
-0.7	0.270855
-0.69	0.268305
-0.68	0.268788
-0.67	0.273911
-0.66	0.273569
-0.65	0.272102
-0.64	0.273417
-0.63	0.270264
-0.62	0.270156
-0.61	0.271236
-0.6	0.272336
-0.59	0.270343
-0.58	0.264599
-0.57	0.266445
-0.56	0.260547
-0.55	0.263454
-0.54	0.263533
-0.53	0.26283
-0.52	0.266277
-0.51	0.265383
-0.5	0.266262
-0.49	0.263556
-0.48	0.266764
-0.47	0.267372
-0.46	0.267313
-0.45	0.266994
-0.44	0.265701
-0.43	0.26689
-0.42	0.268808
-0.41	0.271523
-0.4	0.268809
-0.39	0.271538
-0.38	0.268587
-0.37	0.270561
-0.36	0.274005
-0.35	0.27355
-0.34	0.27479
-0.33	0.278075
-0.32	0.271846
-0.31	0.27069
-0.3	0.26568
-0.29	0.263047
-0.28	0.262481
-0.27	0.265076
-0.26	0.263466
-0.25	0.263979
-0.24	0.268973
-0.23	0.272269
-0.22	0.274138
-0.21	0.274931
-0.2	0.272814
-0.19	0.27179
-0.18	0.272639
-0.17	0.265589
-0.16	0.256837
-0.15	0.262553
-0.14	0.261209
-0.13	0.261213
-0.12	0.261858
-0.11	0.264072
-0.1	0.262955
-0.09	0.264044
-0.08	0.261143
-0.07	0.259343
-0.06	0.256757
-0.05	0.253851
-0.04	0.248447
-0.03	0.251023
-0.02	0.248874
-0.01	0.25956
0	0.257553
0.01	0.259837
0.02	0.264471
0.03	0.257653
0.04	0.258443
0.05	0.248666
0.06	0.254299
0.07	0.244881
0.08	0.244902
0.09	0.251412
0.1	0.248308
0.11	0.245428
0.12	0.244035
0.13	0.244744
0.14	0.236598
0.15	0.241007
0.16	0.247324
0.17	0.246033
0.18	0.242067
0.19	0.247344
0.2	0.249142
0.21	0.247432
0.22	0.238445
0.23	0.240732
0.24	0.245746
0.25	0.250001
0.26	0.246954
0.27	0.242818
0.28	0.243722
0.29	0.237959
0.3	0.243127
0.31	0.24554
0.32	0.249609
0.33	0.246765
0.34	0.243154
0.35	0.242537
0.36	0.239419
0.37	0.236047
0.38	0.24102
0.39	0.239817
0.4	0.23622
0.41	0.235719
0.42	0.231714
0.43	0.221705
0.44	0.221339
0.45	0.224839
0.46	0.224531
0.47	0.217145
0.48	0.218625
0.49	0.21617
0.5	0.221535
0.51	0.214516
0.52	0.211829
0.53	0.208938
0.54	0.208303
0.55	0.206126
0.56	0.205338
0.57	0.198933
0.58	0.194126
0.59	0.196282
0.6	0.196839
0.61	0.192183
0.62	0.198966
0.63	0.199504
0.64	0.19906
0.65	0.199684
0.66	0.195149
0.67	0.191087
0.68	0.183625
0.69	0.178698
0.7	0.172312
0.71	0.166514
0.72	0.164426
0.73	0.162353
0.74	0.15723
0.75	0.151476
0.76	0.146829
0.77	0.13792
0.78	0.134126
0.79	0.13127
0.8	0.127059
0.81	0.124096
0.82	0.119884
0.83	0.11643
0.84	0.11084
0.85	0.107012
0.86	0.103889
0.87	0.0993111
0.88	0.0968084
0.89	0.096593
0.9	0.0896057
0.91	0.08484
0.92	0.0804619
0.93	0.0742853
0.94	0.0690801
0.95	0.0633143
0.96	0.0554919
0.97	0.0483844
0.98	0.0384915
0.99	0.0328171
1	0.0298632
1.01	0.0319329
1.02	0.0378812
1.03	0.0463983
1.04	0.0553163
1.05	0.0620817
1.06	0.0681787
1.07	0.0740063
1.08	0.0791611
1.09	0.0826628
1.1	0.0867997
1.11	0.0899037
1.12	0.0912717
1.13	0.0970315
1.14	0.0992628
1.15	0.103573
1.16	0.107874
1.17	0.110352
1.18	0.114141
1.19	0.117409
1.2	0.119416
1.21	0.122822
1.22	0.125737
1.23	0.127479
1.24	0.130722
1.25	0.134955
1.26	0.13855
1.27	0.140552
1.28	0.14432
1.29	0.144801
1.3	0.14873
1.31	0.146971
1.32	0.150829
1.33	0.154175
1.34	0.157381
1.35	0.160014
1.36	0.162277
1.37	0.154579
1.38	0.144982
1.39	0.1461
1.4	0.139891
1.41	0.137001
1.42	0.136521
1.43	0.135365
1.44	0.135979
1.45	0.138187
1.46	0.140339
1.47	0.138959
1.48	0.138601
1.49	0.142348
1.5	0.142516
1.51	0.140509
1.52	0.144848
1.53	0.145613
1.54	0.145992
1.55	0.144697
1.56	0.146982
1.57	0.152478
1.58	0.149931
1.59	0.149109
1.6	0.150713
1.61	0.148603
1.62	0.151185
1.63	0.151605
1.64	0.152172
1.65	0.150308
1.66	0.148921
1.67	0.149809
1.68	0.154992
1.69	0.152098
1.7	0.153407
1.71	0.156901
1.72	0.158611
1.73	0.158129
1.74	0.160046
1.75	0.160436
1.76	0.159671
1.77	0.163032
1.78	0.156932
1.79	0.153567
1.8	0.155983
1.81	0.157202
1.82	0.158539
1.83	0.156282
1.84	0.159168
1.85	0.154582
1.86	0.158316
1.87	0.160564
1.88	0.169448
1.89	0.171332
1.9	0.169735
1.91	0.172136
1.92	0.170511
1.93	0.169427
1.94	0.170376
1.95	0.170169
1.96	0.166146
1.97	0.166505
1.98	0.166603
1.99	0.164498
2	0.164918


==> data/1_420_POINT_PLANE.txt <==
-1	0.322657
-0.99	0.320801
-0.98	0.319867
-0.97	0.316631
-0.96	0.314997
-0.95	0.313146
-0.94	0.311045
-0.93	0.309301
-0.92	0.30771
-0.91	0.306777
-0.9	0.305274
-0.89	0.304092
-0.88	0.303058
-0.87	0.301538
-0.86	0.301111
-0.85	0.299494
-0.84	0.298354
-0.83	0.29739
-0.82	0.296119
-0.81	0.294861
-0.8	0.293385
-0.79	0.292174
-0.78	0.291023
-0.77	0.289888
-0.76	0.288546
-0.75	0.287135
-0.74	0.285671
-0.73	0.284007
-0.72	0.282328
-0.71	0.281336
-0.7	0.280217
-0.69	0.27795
-0.68	0.277044
-0.67	0.276617
-0.66	0.273534
-0.65	0.271847
-0.64	0.269624
-0.63	0.267585
-0.62	0.265695
-0.61	0.264328
-0.6	0.262312
-0.59	0.261222
-0.58	0.260051
-0.57	0.258963
-0.56	0.257785
-0.55	0.25708
-0.54	0.255778
-0.53	0.254351
-0.52	0.252714
-0.51	0.251978
-0.5	0.250925
-0.49	0.249711
-0.48	0.247962
-0.47	0.248391
-0.46	0.246824
-0.45	0.244946
-0.44	0.242762
-0.43	0.241389
-0.42	0.24051
-0.41	0.238553
-0.4	0.237349
-0.39	0.236145
-0.38	0.233959
-0.37	0.232908
-0.36	0.230665
-0.35	0.228507
-0.34	0.226921
-0.33	0.225385
-0.32	0.224551
-0.31	0.223669
-0.3	0.222737
-0.29	0.221019
-0.28	0.219701
-0.27	0.218477
-0.26	0.216976
-0.25	0.21556
-0.24	0.214602
-0.23	0.213572
-0.22	0.212542
-0.21	0.211162
-0.2	0.21082
-0.19	0.209524
-0.18	0.208468
-0.17	0.20686
-0.16	0.205674
-0.15	0.205061
-0.14	0.203422
-0.13	0.203132
-0.12	0.201686
-0.11	0.200742
-0.1	0.198862
-0.09	0.198041
-0.08	0.196579
-0.07	0.195376
-0.06	0.193744
-0.05	0.192554
-0.04	0.191314
-0.03	0.190364
-0.02	0.18878
-0.01	0.187774
0	0.186975
0.01	0.186107
0.02	0.18532
0.03	0.18411
0.04	0.183466
0.05	0.182462
0.06	0.181915
0.07	0.181276
0.08	0.18069
0.09	0.180756
0.1	0.18024
0.11	0.179559
0.12	0.17936
0.13	0.179141
0.14	0.179181
0.15	0.178907
0.16	0.178813
0.17	0.178591
0.18	0.178595
0.19	0.178349
0.2	0.17842
0.21	0.178356
0.22	0.178609
0.23	0.178606
0.24	0.178985
0.25	0.179122
0.26	0.179494
0.27	0.179143
0.28	0.179375
0.29	0.179914
0.3	0.17993
0.31	0.180074
0.32	0.180679
0.33	0.180796
0.34	0.180806
0.35	0.181103
0.36	0.181578
0.37	0.182309
0.38	0.182574
0.39	0.182999
0.4	0.183242
0.41	0.183473
0.42	0.18409
0.43	0.184392
0.44	0.184269
0.45	0.184664
0.46	0.185198
0.47	0.185653
0.48	0.186596
0.49	0.187016
0.5	0.187581
0.51	0.188229
0.52	0.188931
0.53	0.189669
0.54	0.190001
0.55	0.190611
0.56	0.191226
0.57	0.192183
0.58	0.192859
0.59	0.19345
0.6	0.194286
0.61	0.194847
0.62	0.195563
0.63	0.196314
0.64	0.197032
0.65	0.19827
0.66	0.19911
0.67	0.199941
0.68	0.200724
0.69	0.201428
0.7	0.202406
0.71	0.202943
0.72	0.203635
0.73	0.204607
0.74	0.205676
0.75	0.206737
0.76	0.207688
0.77	0.208314
0.78	0.209416
0.79	0.209943
0.8	0.210488
0.81	0.211883
0.82	0.21279
0.83	0.213974
0.84	0.215072
0.85	0.215863
0.86	0.216637
0.87	0.218152
0.88	0.219292
0.89	0.220723
0.9	0.221902
0.91	0.223196
0.92	0.224237
0.93	0.225501
0.94	0.226445
0.95	0.227444
0.96	0.22893
0.97	0.230213
0.98	0.230824
0.99	0.232057
1	0.23331
1.01	0.23512
1.02	0.23621
1.03	0.237561
1.04	0.239245
1.05	0.241087
1.06	0.242531
1.07	0.244261
1.08	0.24593
1.09	0.24759
1.1	0.248638
1.11	0.249525
1.12	0.250994
1.13	0.252282
1.14	0.253341
1.15	0.254728
1.16	0.2559
1.17	0.257528
1.18	0.258513
1.19	0.259586
1.2	0.26037
1.21	0.261534
1.22	0.262935
1.23	0.264396
1.24	0.26586
1.25	0.267093
1.26	0.268298
1.27	0.269409
1.28	0.270289
1.29	0.271065
1.3	0.272371
1.31	0.273229
1.32	0.27415
1.33	0.274736
1.34	0.275047
1.35	0.276092
1.36	0.27792
1.37	0.279002
1.38	0.280482
1.39	0.281718
1.4	0.28271
1.41	0.284177
1.42	0.285558
1.43	0.286781
1.44	0.288372
1.45	0.289865
1.46	0.291092
1.47	0.292043
1.48	0.293103
1.49	0.294551
1.5	0.2957
1.51	0.296561
1.52	0.297611
1.53	0.298914
1.54	0.299516
1.55	0.300866
1.56	0.302311
1.57	0.302992
1.58	0.304097
1.59	0.305191
1.6	0.306433
1.61	0.307257
1.62	0.30864
1.63	0.309806
1.64	0.310841
1.65	0.311948
1.66	0.313065
1.67	0.314271
1.68	0.315605
1.69	0.317871
1.7	0.319208
1.71	0.321052
1.72	0.322281
1.73	0.323253
1.74	0.324761
1.75	0.326237
1.76	0.327975
1.77	0.329477
1.78	0.33034
1.79	0.332169
1.8	0.334097
1.81	0.335044
1.82	0.336454
1.83	0.338136
1.84	0.339531
1.85	0.34048
1.86	0.341328
1.87	0.342538
1.88	0.344344
1.89	0.346155
1.9	0.346232
1.91	0.347678
1.92	0.34959
1.93	0.35103
1.94	0.352719
1.95	0.354543
1.96	0.356373
1.97	0.355612
1.98	0.356493
1.99	0.358316
2	0.359911


==> data/1_420_POINT_PLANE_ocf_rmse.txt <==
-1	0.314298
-0.99	0.313528
-0.98	0.314087
-0.97	0.314544
-0.96	0.315152
-0.95	0.315212
-0.94	0.314453
-0.93	0.314399
-0.92	0.313825
-0.91	0.313477
-0.9	0.312581
-0.89	0.311963
-0.88	0.311703
-0.87	0.310251
-0.86	0.309126
-0.85	0.307551
-0.84	0.307892
-0.83	0.306977
-0.82	0.305876
-0.81	0.30475
-0.8	0.305383
-0.79	0.304948
-0.78	0.304789
-0.77	0.305111
-0.76	0.305936
-0.75	0.30594
-0.74	0.306671
-0.73	0.306646
-0.72	0.307554
-0.71	0.306823
-0.7	0.306347
-0.69	0.305685
-0.68	0.305467
-0.67	0.304444
-0.66	0.303617
-0.65	0.302402
-0.64	0.300513
-0.63	0.299831
-0.62	0.297942
-0.61	0.295936
-0.6	0.293693
-0.59	0.291692
-0.58	0.289909
-0.57	0.287883
-0.56	0.286126
-0.55	0.284645
-0.54	0.282369
-0.53	0.281095
-0.52	0.279788
-0.51	0.278255
-0.5	0.277414
-0.49	0.27615
-0.48	0.275401
-0.47	0.274383
-0.46	0.273255
-0.45	0.271658
-0.44	0.269956
-0.43	0.26802
-0.42	0.265906
-0.41	0.264401
-0.4	0.262062
-0.39	0.260616
-0.38	0.259273
-0.37	0.258187
-0.36	0.256396
-0.35	0.255355
-0.34	0.253822
-0.33	0.252971
-0.32	0.251516
-0.31	0.251069
-0.3	0.250166
-0.29	0.24976
-0.28	0.248194
-0.27	0.246354
-0.26	0.245145
-0.25	0.243897
-0.24	0.242892
-0.23	0.241506
-0.22	0.240236
-0.21	0.239179
-0.2	0.236961
-0.19	0.236693
-0.18	0.23574
-0.17	0.234597
-0.16	0.233323
-0.15	0.232508
-0.14	0.229757
-0.13	0.228099
-0.12	0.225977
-0.11	0.224578
-0.1	0.222805
-0.09	0.221121
-0.08	0.219125
-0.07	0.218198
-0.06	0.215261
-0.05	0.214583
-0.04	0.212179
-0.03	0.211809
-0.02	0.210762
-0.01	0.208963
0	0.207918
0.01	0.206368
0.02	0.204696
0.03	0.203564
0.04	0.201222
0.05	0.200098
0.06	0.19917
0.07	0.197123
0.08	0.195506
0.09	0.193849
0.1	0.190188
0.11	0.189009
0.12	0.186237
0.13	0.183351
0.14	0.180644
0.15	0.178158
0.16	0.176835
0.17	0.175191
0.18	0.173107
0.19	0.169479
0.2	0.16692
0.21	0.164127
0.22	0.161615
0.23	0.158351
0.24	0.154941
0.25	0.151913
0.26	0.149699
0.27	0.146893
0.28	0.143375
0.29	0.13986
0.3	0.136764
0.31	0.133647
0.32	0.130339
0.33	0.127021
0.34	0.124091
0.35	0.118475
0.36	0.115985
0.37	0.113229
0.38	0.111116
0.39	0.108617
0.4	0.106409
0.41	0.103904
0.42	0.101276
0.43	0.0985304
0.44	0.0966489
0.45	0.094192
0.46	0.0926717
0.47	0.0912908
0.48	0.0897313
0.49	0.0881107
0.5	0.0861884
0.51	0.0850762
0.52	0.0837329
0.53	0.083009
0.54	0.082077
0.55	0.0801601
0.56	0.0782972
0.57	0.0771491
0.58	0.0756377
0.59	0.0740048
0.6	0.0725849
0.61	0.0710033
0.62	0.0694163
0.63	0.067697
0.64	0.0656814
0.65	0.0642169
0.66	0.0626006
0.67	0.0610629
0.68	0.0593329
0.69	0.0570552
0.7	0.0560509
0.71	0.054409
0.72	0.053016
0.73	0.0516569
0.74	0.0507126
0.75	0.0492583
0.76	0.0482182
0.77	0.0475524
0.78	0.0467377
0.79	0.0456723
0.8	0.0447408
0.81	0.0438354
0.82	0.0432824
0.83	0.0429834
0.84	0.0416535
0.85	0.0406338
0.86	0.0397676
0.87	0.0385206
0.88	0.0375342
0.89	0.0363641
0.9	0.0348601
0.91	0.0333914
0.92	0.0319329
0.93	0.0304271
0.94	0.028914
0.95	0.0273941
0.96	0.0261652
0.97	0.0250393
0.98	0.0241463
0.99	0.0237737
1	0.0236521
1.01	0.0239155
1.02	0.024503
1.03	0.025389
1.04	0.0266305
1.05	0.0279817
1.06	0.029251
1.07	0.0309565
1.08	0.0324581
1.09	0.0341372
1.1	0.0357987
1.11	0.037232
1.12	0.0387235
1.13	0.0397764
1.14	0.0413551
1.15	0.042672
1.16	0.0435715
1.17	0.0444491
1.18	0.0453325
1.19	0.0461055
1.2	0.0470755
1.21	0.0483119
1.22	0.0495673
1.23	0.0508789
1.24	0.0516767
1.25	0.0525378
1.26	0.0536192
1.27	0.054945
1.28	0.0560067
1.29	0.0569912
1.3	0.0578419
1.31	0.0584077
1.32	0.0592657
1.33	0.0599874
1.34	0.0607803
1.35	0.0620854
1.36	0.0629212
1.37	0.0636899
1.38	0.0642947
1.39	0.0648898
1.4	0.0658088
1.41	0.0669235
1.42	0.0678138
1.43	0.0683199
1.44	0.0690686
1.45	0.0699402
1.46	0.0701464
1.47	0.0703244
1.48	0.071326
1.49	0.0719399
1.5	0.0730795
1.51	0.0739606
1.52	0.0744923
1.53	0.0750961
1.54	0.0761538
1.55	0.0770795
1.56	0.0777947
1.57	0.079413
1.58	0.0795954
1.59	0.0805729
1.6	0.0810357
1.61	0.0810744
1.62	0.0817798
1.63	0.0820975
1.64	0.0828689
1.65	0.0829031
1.66	0.0831568
1.67	0.0842521
1.68	0.0847614
1.69	0.0852308
1.7	0.0857681
1.71	0.086276
1.72	0.08699
1.73	0.088759
1.74	0.0908517
1.75	0.0922629
1.76	0.0929684
1.77	0.0950402
1.78	0.0966033
1.79	0.0980064
1.8	0.0990035
1.81	0.100318
1.82	0.101693
1.83	0.104118
1.84	0.105837
1.85	0.10699
1.86	0.107975
1.87	0.109981
1.88	0.110684
1.89	0.111734
1.9	0.114239
1.91	0.114888
1.92	0.116121
1.93	0.117158
1.94	0.119896
1.95	0.121727
1.96	0.123886
1.97	0.124658
1.98	0.126215
1.99	0.127453
2	0.128362


==> data/1_420_POINT_POINT.txt <==
-1	0.669859
-0.99	0.666113
-0.98	0.662355
-0.97	0.658576
-0.96	0.654809
-0.95	0.651056
-0.94	0.647294
-0.93	0.64348
-0.92	0.639676
-0.91	0.63588
-0.9	0.632116
-0.89	0.628392
-0.88	0.624701
-0.87	0.621055
-0.86	0.617484
-0.85	0.613961
-0.84	0.610459
-0.83	0.606973
-0.82	0.603461
-0.81	0.599897
-0.8	0.5963
-0.79	0.592665
-0.78	0.589009
-0.77	0.585287
-0.76	0.581537
-0.75	0.577774
-0.74	0.574005
-0.73	0.570256
-0.72	0.56652
-0.71	0.562838
-0.7	0.559206
-0.69	0.555633
-0.68	0.552083
-0.67	0.54853
-0.66	0.545006
-0.65	0.541507
-0.64	0.537996
-0.63	0.534506
-0.62	0.531089
-0.61	0.527722
-0.6	0.524382
-0.59	0.521016
-0.58	0.517618
-0.57	0.51417
-0.56	0.510615
-0.55	0.507022
-0.54	0.503425
-0.53	0.499859
-0.52	0.49631
-0.51	0.492745
-0.5	0.489169
-0.49	0.485595
-0.48	0.482008
-0.47	0.478384
-0.46	0.474698
-0.45	0.471014
-0.44	0.467355
-0.43	0.463722
-0.42	0.460121
-0.41	0.456525
-0.4	0.452962
-0.39	0.449464
-0.38	0.445997
-0.37	0.442447
-0.36	0.438828
-0.35	0.435211
-0.34	0.431648
-0.33	0.428128
-0.32	0.42461
-0.31	0.421073
-0.3	0.417604
-0.29	0.41417
-0.28	0.410736
-0.27	0.407272
-0.26	0.403786
-0.25	0.400321
-0.24	0.396954
-0.23	0.393775
-0.22	0.39077
-0.21	0.38787
-0.2	0.384909
-0.19	0.381883
-0.18	0.378997
-0.17	0.376242
-0.16	0.373591
-0.15	0.37093
-0.14	0.368192
-0.13	0.365317
-0.12	0.362386
-0.11	0.359251
-0.1	0.355941
-0.09	0.35247
-0.08	0.348864
-0.07	0.345261
-0.06	0.341482
-0.05	0.337402
-0.04	0.333122
-0.03	0.328684
-0.02	0.324013
-0.01	0.319461
0	0.315484
0.01	0.312207
0.02	0.309607
0.03	0.307673
0.04	0.306176
0.05	0.304877
0.06	0.303775
0.07	0.302891
0.08	0.30223
0.09	0.301589
0.1	0.301038
0.11	0.300815
0.12	0.300886
0.13	0.301098
0.14	0.301387
0.15	0.301674
0.16	0.301855
0.17	0.301927
0.18	0.3018
0.19	0.301857
0.2	0.30213
0.21	0.302488
0.22	0.302834
0.23	0.303088
0.24	0.303329
0.25	0.30366
0.26	0.304091
0.27	0.304604
0.28	0.305272
0.29	0.306158
0.3	0.307236
0.31	0.308511
0.32	0.309909
0.33	0.311314
0.34	0.31274
0.35	0.314269
0.36	0.315903
0.37	0.317537
0.38	0.31922
0.39	0.320942
0.4	0.322617
0.41	0.324201
0.42	0.325866
0.43	0.32763
0.44	0.329434
0.45	0.331219
0.46	0.332944
0.47	0.334701
0.48	0.336539
0.49	0.338456
0.5	0.340415
0.51	0.342469
0.52	0.344614
0.53	0.346838
0.54	0.349043
0.55	0.351215
0.56	0.353368
0.57	0.355444
0.58	0.357478
0.59	0.359468
0.6	0.361494
0.61	0.363632
0.62	0.365771
0.63	0.367827
0.64	0.3697
0.65	0.371484
0.66	0.373335
0.67	0.375243
0.68	0.377088
0.69	0.37892
0.7	0.380854
0.71	0.382801
0.72	0.384725
0.73	0.38669
0.74	0.388677
0.75	0.390706
0.76	0.392755
0.77	0.394837
0.78	0.396915
0.79	0.398877
0.8	0.400746
0.81	0.402588
0.82	0.404428
0.83	0.406354
0.84	0.408357
0.85	0.410454
0.86	0.41263
0.87	0.414829
0.88	0.417059
0.89	0.419237
0.9	0.421385
0.91	0.42345
0.92	0.42546
0.93	0.427428
0.94	0.429428
0.95	0.43149
0.96	0.433673
0.97	0.43594
0.98	0.438204
0.99	0.440451
1	0.442727
1.01	0.445039
1.02	0.447413
1.03	0.449891
1.04	0.452406
1.05	0.454957
1.06	0.457545
1.07	0.460139
1.08	0.462741
1.09	0.465349
1.1	0.467972
1.11	0.470638
1.12	0.473356
1.13	0.476091
1.14	0.478738
1.15	0.481175
1.16	0.483449
1.17	0.48571
1.18	0.487983
1.19	0.490301
1.2	0.49267
1.21	0.495096
1.22	0.497569
1.23	0.500098
1.24	0.50265
1.25	0.505225
1.26	0.507798
1.27	0.510374
1.28	0.512945
1.29	0.515522
1.3	0.518128
1.31	0.520771
1.32	0.523444
1.33	0.526106
1.34	0.528796
1.35	0.531513
1.36	0.534223
1.37	0.536946
1.38	0.53965
1.39	0.542284
1.4	0.544868
1.41	0.547416
1.42	0.549951
1.43	0.552514
1.44	0.555101
1.45	0.557713
1.46	0.560365
1.47	0.56302
1.48	0.565666
1.49	0.568314
1.5	0.571
1.51	0.573731
1.52	0.576491
1.53	0.579296
1.54	0.582109
1.55	0.584853
1.56	0.587502
1.57	0.590041
1.58	0.592502
1.59	0.594905
1.6	0.597256
1.61	0.599569
1.62	0.601847
1.63	0.604108
1.64	0.606356
1.65	0.608629
1.66	0.610948
1.67	0.613313
1.68	0.615678
1.69	0.617994
1.7	0.620247
1.71	0.622519
1.72	0.624807
1.73	0.627136
1.74	0.629494
1.75	0.631875
1.76	0.634284
1.77	0.636705
1.78	0.63909
1.79	0.641402
1.8	0.643609
1.81	0.645724
1.82	0.647788
1.83	0.649805
1.84	0.651745
1.85	0.65365
1.86	0.655514
1.87	0.657358
1.88	0.659171
1.89	0.660961
1.9	0.662744
1.91	0.664538
1.92	0.666353
1.93	0.668198
1.94	0.670041
1.95	0.67189
1.96	0.673722
1.97	0.675541
1.98	0.677326
1.99	0.679077
2	0.680757


==> data/1_420_POINT_POINT_ocf_rmse.txt <==
-1	1.14265
-0.99	1.1394
-0.98	1.1361
-0.97	1.13277
-0.96	1.12939
-0.95	1.12595
-0.94	1.12244
-0.93	1.11889
-0.92	1.11532
-0.91	1.11173
-0.9	1.1081
-0.89	1.10442
-0.88	1.10069
-0.87	1.09692
-0.86	1.09313
-0.85	1.08933
-0.84	1.08545
-0.83	1.0815
-0.82	1.07748
-0.81	1.07343
-0.8	1.06932
-0.79	1.06512
-0.78	1.06088
-0.77	1.0566
-0.76	1.05225
-0.75	1.04784
-0.74	1.04339
-0.73	1.0389
-0.72	1.03439
-0.71	1.02982
-0.7	1.02518
-0.69	1.02042
-0.68	1.01561
-0.67	1.01073
-0.66	1.0058
-0.65	1.00083
-0.64	0.995798
-0.63	0.990755
-0.62	0.98574
-0.61	0.980718
-0.6	0.975668
-0.59	0.970574
-0.58	0.965453
-0.57	0.960308
-0.56	0.955162
-0.55	0.949991
-0.54	0.944803
-0.53	0.939619
-0.52	0.934425
-0.51	0.929271
-0.5	0.924152
-0.49	0.919048
-0.48	0.913959
-0.47	0.908899
-0.46	0.903821
-0.45	0.898718
-0.44	0.893599
-0.43	0.888476
-0.42	0.883368
-0.41	0.878273
-0.4	0.873173
-0.39	0.868054
-0.38	0.862908
-0.37	0.857728
-0.36	0.852548
-0.35	0.847393
-0.34	0.842281
-0.33	0.837214
-0.32	0.832187
-0.31	0.8272
-0.3	0.822237
-0.29	0.81728
-0.28	0.812318
-0.27	0.807328
-0.26	0.802291
-0.25	0.79724
-0.24	0.792205
-0.23	0.787201
-0.22	0.782195
-0.21	0.777186
-0.2	0.772136
-0.19	0.767035
-0.18	0.761877
-0.17	0.756674
-0.16	0.751436
-0.15	0.746129
-0.14	0.740741
-0.13	0.73532
-0.12	0.729887
-0.11	0.724452
-0.1	0.719043
-0.09	0.713656
-0.08	0.708301
-0.07	0.702975
-0.06	0.697686
-0.05	0.692381
-0.04	0.68702
-0.03	0.681547
-0.02	0.676012
-0.01	0.670468
0	0.664952
0.01	0.659467
0.02	0.654001
0.03	0.64858
0.04	0.643184
0.05	0.637814
0.06	0.632451
0.07	0.627068
0.08	0.621665
0.09	0.616208
0.1	0.610662
0.11	0.605073
0.12	0.599485
0.13	0.593902
0.14	0.588285
0.15	0.582566
0.16	0.576776
0.17	0.57092
0.18	0.565022
0.19	0.559126
0.2	0.553256
0.21	0.547368
0.22	0.541454
0.23	0.535463
0.24	0.529406
0.25	0.523299
0.26	0.517145
0.27	0.511012
0.28	0.504826
0.29	0.498528
0.3	0.492186
0.31	0.485832
0.32	0.479494
0.33	0.473075
0.34	0.466572
0.35	0.459948
0.36	0.453256
0.37	0.446543
0.38	0.439761
0.39	0.432911
0.4	0.425986
0.41	0.419028
0.42	0.412107
0.43	0.40519
0.44	0.398291
0.45	0.391394
0.46	0.384539
0.47	0.377766
0.48	0.371054
0.49	0.364366
0.5	0.357565
0.51	0.350707
0.52	0.343898
0.53	0.337103
0.54	0.330433
0.55	0.323892
0.56	0.317386
0.57	0.310937
0.58	0.304475
0.59	0.29801
0.6	0.291522
0.61	0.285006
0.62	0.27847
0.63	0.271919
0.64	0.26541
0.65	0.25896
0.66	0.252608
0.67	0.24643
0.68	0.240306
0.69	0.234236
0.7	0.228089
0.71	0.221876
0.72	0.215568
0.73	0.209097
0.74	0.202396
0.75	0.19565
0.76	0.189182
0.77	0.183002
0.78	0.177001
0.79	0.171334
0.8	0.165896
0.81	0.160489
0.82	0.155103
0.83	0.149915
0.84	0.144788
0.85	0.139636
0.86	0.134542
0.87	0.129426
0.88	0.124383
0.89	0.119124
0.9	0.113823
0.91	0.108463
0.92	0.102906
0.93	0.0968739
0.94	0.0901152
0.95	0.082334
0.96	0.0735341
0.97	0.0642776
0.98	0.0556631
0.99	0.0490794
1	0.0461677
1.01	0.0479821
1.02	0.054103
1.03	0.0626935
1.04	0.0721273
1.05	0.0812905
1.06	0.0895207
1.07	0.0967209
1.08	0.103048
1.09	0.108501
1.1	0.11334
1.11	0.118092
1.12	0.122997
1.13	0.127898
1.14	0.13282
1.15	0.137656
1.16	0.142488
1.17	0.147442
1.18	0.152334
1.19	0.156928
1.2	0.161126
1.21	0.165314
1.22	0.169529
1.23	0.173729
1.24	0.177991
1.25	0.182327
1.26	0.18671
1.27	0.19112
1.28	0.195489
1.29	0.199895
1.3	0.20439
1.31	0.208959
1.32	0.213592
1.33	0.21814
1.34	0.222655
1.35	0.22719
1.36	0.231875
1.37	0.236599
1.38	0.241372
1.39	0.246133
1.4	0.25095
1.41	0.255689
1.42	0.260231
1.43	0.264492
1.44	0.268509
1.45	0.272306
1.46	0.275946
1.47	0.27974
1.48	0.283646
1.49	0.287537
1.5	0.291465
1.51	0.295431
1.52	0.299369
1.53	0.303246
1.54	0.307002
1.55	0.310608
1.56	0.314171
1.57	0.317724
1.58	0.321326
1.59	0.324971
1.6	0.328683
1.61	0.332418
1.62	0.336113
1.63	0.339845
1.64	0.343572
1.65	0.347218
1.66	0.350815
1.67	0.354358
1.68	0.357821
1.69	0.361202
1.7	0.364573
1.71	0.368018
1.72	0.37159
1.73	0.375285
1.74	0.378981
1.75	0.382631
1.76	0.386208
1.77	0.389696
1.78	0.393131
1.79	0.396554
1.8	0.399986
1.81	0.403403
1.82	0.406758
1.83	0.410016
1.84	0.413202
1.85	0.416364
1.86	0.419505
1.87	0.422655
1.88	0.425861
1.89	0.429069
1.9	0.432268
1.91	0.43543
1.92	0.438496
1.93	0.441547
1.94	0.444633
1.95	0.447777
1.96	0.450988
1.97	0.4542
1.98	0.457425
1.99	0.460595
2	0.463743


==> data/1_420_SYMM.txt <==
-1	0.547838
-0.99	0.545045
-0.98	0.543021
-0.97	0.538932
-0.96	0.536229
-0.95	0.533687
-0.94	0.53087
-0.93	0.528554
-0.92	0.525409
-0.91	0.523633
-0.9	0.521442
-0.89	0.519031
-0.88	0.51697
-0.87	0.514284
-0.86	0.51336
-0.85	0.511288
-0.84	0.509303
-0.83	0.507122
-0.82	0.505323
-0.81	0.502672
-0.8	0.500789
-0.79	0.498726
-0.78	0.496329
-0.77	0.494444
-0.76	0.491438
-0.75	0.48974
-0.74	0.488171
-0.73	0.485177
-0.72	0.483207
-0.71	0.481095
-0.7	0.479042
-0.69	0.476791
-0.68	0.475053
-0.67	0.4738
-0.66	0.470219
-0.65	0.467763
-0.64	0.465781
-0.63	0.462686
-0.62	0.461077
-0.61	0.458363
-0.6	0.455864
-0.59	0.454753
-0.58	0.452614
-0.57	0.450744
-0.56	0.449201
-0.55	0.447923
-0.54	0.446102
-0.53	0.444352
-0.52	0.442604
-0.51	0.442691
-0.5	0.441209
-0.49	0.439813
-0.48	0.438333
-0.47	0.439722
-0.46	0.437241
-0.45	0.43503
-0.44	0.433731
-0.43	0.431116
-0.42	0.431015
-0.41	0.430057
-0.4	0.42752
-0.39	0.425507
-0.38	0.423117
-0.37	0.421665
-0.36	0.418489
-0.35	0.416304
-0.34	0.414339
-0.33	0.411865
-0.32	0.410596
-0.31	0.409332
-0.3	0.40806
-0.29	0.405762
-0.28	0.4039
-0.27	0.401973
-0.26	0.400067
-0.25	0.398464
-0.24	0.397292
-0.23	0.39569
-0.22	0.393492
-0.21	0.391184
-0.2	0.391535
-0.19	0.389135
-0.18	0.387037
-0.17	0.384016
-0.16	0.381319
-0.15	0.379718
-0.14	0.377
-0.13	0.375858
-0.12	0.373509
-0.11	0.371022
-0.1	0.368249
-0.09	0.366709
-0.08	0.363887
-0.07	0.361748
-0.06	0.359048
-0.05	0.357074
-0.04	0.355458
-0.03	0.353576
-0.02	0.350963
-0.01	0.349155
0	0.347198
0.01	0.345578
0.02	0.344144
0.03	0.342246
0.04	0.340232
0.05	0.337914
0.06	0.336669
0.07	0.33527
0.08	0.334248
0.09	0.334168
0.1	0.333196
0.11	0.332089
0.12	0.331434
0.13	0.330355
0.14	0.329376
0.15	0.329389
0.16	0.328148
0.17	0.327244
0.18	0.326332
0.19	0.325522
0.2	0.324854
0.21	0.324252
0.22	0.324532
0.23	0.323874
0.24	0.323504
0.25	0.322954
0.26	0.323332
0.27	0.323296
0.28	0.32367
0.29	0.324218
0.3	0.324331
0.31	0.324541
0.32	0.325565
0.33	0.325629
0.34	0.325525
0.35	0.326156
0.36	0.326703
0.37	0.327474
0.38	0.327923
0.39	0.328183
0.4	0.328547
0.41	0.328791
0.42	0.329103
0.43	0.329947
0.44	0.330485
0.45	0.331031
0.46	0.331739
0.47	0.332282
0.48	0.333297
0.49	0.333743
0.5	0.334384
0.51	0.335113
0.52	0.335992
0.53	0.336711
0.54	0.337154
0.55	0.338175
0.56	0.338916
0.57	0.339928
0.58	0.34072
0.59	0.341406
0.6	0.342645
0.61	0.343728
0.62	0.344646
0.63	0.345789
0.64	0.346847
0.65	0.34809
0.66	0.349258
0.67	0.350376
0.68	0.351692
0.69	0.353006
0.7	0.354532
0.71	0.355449
0.72	0.356363
0.73	0.357347
0.74	0.358535
0.75	0.359804
0.76	0.360619
0.77	0.36176
0.78	0.363535
0.79	0.364834
0.8	0.366249
0.81	0.36846
0.82	0.369877
0.83	0.371542
0.84	0.373739
0.85	0.375319
0.86	0.376921
0.87	0.379332
0.88	0.381024
0.89	0.383296
0.9	0.385144
0.91	0.387281
0.92	0.389084
0.93	0.390724
0.94	0.392661
0.95	0.394208
0.96	0.396477
0.97	0.398642
0.98	0.400062
0.99	0.402212
1	0.404424
1.01	0.407121
1.02	0.409068
1.03	0.411251
1.04	0.414041
1.05	0.41632
1.06	0.418487
1.07	0.420839
1.08	0.423066
1.09	0.425645
1.1	0.427537
1.11	0.429078
1.12	0.431265
1.13	0.432959
1.14	0.43464
1.15	0.436838
1.16	0.438584
1.17	0.440917
1.18	0.442404
1.19	0.444062
1.2	0.445338
1.21	0.447063
1.22	0.448885
1.23	0.450507
1.24	0.452645
1.25	0.454363
1.26	0.456157
1.27	0.457918
1.28	0.459175
1.29	0.461237
1.3	0.463464
1.31	0.464654
1.32	0.466763
1.33	0.468083
1.34	0.469262
1.35	0.470969
1.36	0.473294
1.37	0.4746
1.38	0.476656
1.39	0.478445
1.4	0.479661
1.41	0.481316
1.42	0.483556
1.43	0.485442
1.44	0.487595
1.45	0.48931
1.46	0.491127
1.47	0.492915
1.48	0.494511
1.49	0.496459
1.5	0.497941
1.51	0.499175
1.52	0.500807
1.53	0.502419
1.54	0.503597
1.55	0.505684
1.56	0.507825
1.57	0.509146
1.58	0.51092
1.59	0.512609
1.6	0.514214
1.61	0.51535
1.62	0.517074
1.63	0.518722
1.64	0.520317
1.65	0.521987
1.66	0.523705
1.67	0.525422
1.68	0.527377
1.69	0.529622
1.7	0.531288
1.71	0.533491
1.72	0.535489
1.73	0.537385
1.74	0.53912
1.75	0.54133
1.76	0.543575
1.77	0.545245
1.78	0.546486
1.79	0.548814
1.8	0.550536
1.81	0.551802
1.82	0.553842
1.83	0.556049
1.84	0.55815
1.85	0.559153
1.86	0.559979
1.87	0.56153
1.88	0.563609
1.89	0.565506
1.9	0.566148
1.91	0.567517
1.92	0.569776
1.93	0.571812
1.94	0.5738
1.95	0.576139
1.96	0.577369
1.97	0.577901
1.98	0.579827
1.99	0.581864
2	0.583886


==> data/1_420_SYMM_ocf_rmse.txt <==
-1	0.437988
-0.99	0.436644
-0.98	0.436237
-0.97	0.434706
-0.96	0.433014
-0.95	0.432241
-0.94	0.430566
-0.93	0.429336
-0.92	0.427393
-0.91	0.426852
-0.9	0.424832
-0.89	0.423798
-0.88	0.422726
-0.87	0.420114
-0.86	0.419063
-0.85	0.416528
-0.84	0.414567
-0.83	0.411775
-0.82	0.409622
-0.81	0.408087
-0.8	0.407317
-0.79	0.405133
-0.78	0.404351
-0.77	0.402712
-0.76	0.400771
-0.75	0.399944
-0.74	0.398914
-0.73	0.398373
-0.72	0.398862
-0.71	0.397795
-0.7	0.39756
-0.69	0.396323
-0.68	0.394851
-0.67	0.393256
-0.66	0.391466
-0.65	0.389937
-0.64	0.387341
-0.63	0.385092
-0.62	0.382301
-0.61	0.38062
-0.6	0.376864
-0.59	0.374726
-0.58	0.372864
-0.57	0.369622
-0.56	0.367243
-0.55	0.364231
-0.54	0.359859
-0.53	0.356808
-0.52	0.353785
-0.51	0.350504
-0.5	0.347767
-0.49	0.345102
-0.48	0.34258
-0.47	0.339442
-0.46	0.337423
-0.45	0.334352
-0.44	0.331722
-0.43	0.326739
-0.42	0.323694
-0.41	0.322301
-0.4	0.317865
-0.39	0.315696
-0.38	0.313352
-0.37	0.311034
-0.36	0.307814
-0.35	0.304997
-0.34	0.30186
-0.33	0.299023
-0.32	0.295989
-0.31	0.294377
-0.3	0.291985
-0.29	0.290368
-0.28	0.288771
-0.27	0.287172
-0.26	0.286639
-0.25	0.284429
-0.24	0.283262
-0.23	0.28107
-0.22	0.279131
-0.21	0.276412
-0.2	0.273315
-0.19	0.271455
-0.18	0.26836
-0.17	0.266454
-0.16	0.264384
-0.15	0.262402
-0.14	0.259764
-0.13	0.25724
-0.12	0.254356
-0.11	0.251655
-0.1	0.250576
-0.09	0.248447
-0.08	0.243962
-0.07	0.242681
-0.06	0.240274
-0.05	0.239156
-0.04	0.236949
-0.03	0.235552
-0.02	0.234526
-0.01	0.234051
0	0.232523
0.01	0.230744
0.02	0.229174
0.03	0.228234
0.04	0.225942
0.05	0.225022
0.06	0.223625
0.07	0.222358
0.08	0.220157
0.09	0.218766
0.1	0.216959
0.11	0.215486
0.12	0.213496
0.13	0.210922
0.14	0.208573
0.15	0.205298
0.16	0.204293
0.17	0.202913
0.18	0.200542
0.19	0.197742
0.2	0.19517
0.21	0.192114
0.22	0.190299
0.23	0.187334
0.24	0.183903
0.25	0.181299
0.26	0.178393
0.27	0.175707
0.28	0.173011
0.29	0.170443
0.3	0.166824
0.31	0.16461
0.32	0.162433
0.33	0.159333
0.34	0.157253
0.35	0.153712
0.36	0.152321
0.37	0.149975
0.38	0.147648
0.39	0.145974
0.4	0.144025
0.41	0.142053
0.42	0.138918
0.43	0.136896
0.44	0.134173
0.45	0.132208
0.46	0.13046
0.47	0.128261
0.48	0.12603
0.49	0.123909
0.5	0.121393
0.51	0.119608
0.52	0.117709
0.53	0.11705
0.54	0.115446
0.55	0.113334
0.56	0.110752
0.57	0.109188
0.58	0.106411
0.59	0.103837
0.6	0.103569
0.61	0.102341
0.62	0.101469
0.63	0.100102
0.64	0.0981116
0.65	0.097183
0.66	0.0953966
0.67	0.093459
0.68	0.091387
0.69	0.0891476
0.7	0.0886504
0.71	0.0870635
0.72	0.0849431
0.73	0.0827169
0.74	0.0815874
0.75	0.0798013
0.76	0.078188
0.77	0.0778882
0.78	0.0768619
0.79	0.075669
0.8	0.0736965
0.81	0.0728872
0.82	0.0723978
0.83	0.071601
0.84	0.0706133
0.85	0.069482
0.86	0.0684693
0.87	0.0665641
0.88	0.065137
0.89	0.0638377
0.9	0.0621004
0.91	0.0600583
0.92	0.0579829
0.93	0.0557551
0.94	0.0534496
0.95	0.0509634
0.96	0.0493069
0.97	0.0477417
0.98	0.0463954
0.99	0.0457775
1	0.0456008
1.01	0.0460649
1.02	0.0471373
1.03	0.0486335
1.04	0.0507578
1.05	0.0528636
1.06	0.0547681
1.07	0.0572992
1.08	0.0595348
1.09	0.0619132
1.1	0.064261
1.11	0.066384
1.12	0.0681614
1.13	0.0699776
1.14	0.0724963
1.15	0.0742858
1.16	0.0754666
1.17	0.0765172
1.18	0.0775186
1.19	0.0782399
1.2	0.0793183
1.21	0.0809251
1.22	0.0824589
1.23	0.0843949
1.24	0.0852579
1.25	0.0864298
1.26	0.0876087
1.27	0.0897314
1.28	0.0915688
1.29	0.0929626
1.3	0.0945834
1.31	0.095268
1.32	0.096491
1.33	0.0975985
1.34	0.0981344
1.35	0.099691
1.36	0.100818
1.37	0.101464
1.38	0.102093
1.39	0.103186
1.4	0.10439
1.41	0.106414
1.42	0.107223
1.43	0.108014
1.44	0.108418
1.45	0.109139
1.46	0.109586
1.47	0.110006
1.48	0.111546
1.49	0.11259
1.5	0.114036
1.51	0.115554
1.52	0.116234
1.53	0.117719
1.54	0.118968
1.55	0.120818
1.56	0.12206
1.57	0.123909
1.58	0.124506
1.59	0.125519
1.6	0.126471
1.61	0.126682
1.62	0.127915
1.63	0.128133
1.64	0.128918
1.65	0.129595
1.66	0.129939
1.67	0.13109
1.68	0.131718
1.69	0.132557
1.7	0.132999
1.71	0.134067
1.72	0.13433
1.73	0.138832
1.74	0.144399
1.75	0.147065
1.76	0.148966
1.77	0.153642
1.78	0.157649
1.79	0.161242
1.8	0.16394
1.81	0.166796
1.82	0.170133
1.83	0.173074
1.84	0.176254
1.85	0.179549
1.86	0.182276
1.87	0.184662
1.88	0.186837
1.89	0.18928
1.9	0.192905
1.91	0.195952
1.92	0.198341
1.93	0.201301
1.94	0.205273
1.95	0.208229
1.96	0.212141
1.97	0.214311
1.98	0.216362
1.99	0.218079
2	0.219515

